aLEAKator: HDL Mixed-Domain Simulation for Masked Hardware \& Software Formal Verification

Verifying the security of masked hardware and software implementations, under advanced leakage models, remains a significant challenge, especially then accounting for glitches, transitions and CPU micro-architectural specifics. Existing verification approaches are either restricted to small hardware gadgets, small programs on CPUs such as Sboxes, limited leakage models, or require hardware-specific prior knowledge. In this work, we present aLEAKator, an open-source framework for the automated formal verification of masked cryptographic accelerators and software running on CPUs from their HDL descriptions. Our method introduces mixed-domain simulation, enabling precise modeling and verification under various (including robust and relaxed) 1-probing leakage models, and supports variable signal granularity without being restricted to 1-bit wires. aLEAKator also supports verification in the presence of lookup tables, and does not require prior knowledge of the target CPU architecture. Our approach is validated against existing tools and real-world measurements while providing innovative results such as the verification of a full, first-order masked AES on various CPUs

==> exps/data_m3/dom_and_RR/dom_and_twg_e_0.csv <==
#sample_num,t-test order 1,F-Test,Correlation
0,0.888866,0.000000,0.002460
1,-0.161824,0.000000,0.000439
2,-0.229963,0.000000,0.000290
3,0.914849,0.000000,0.000848
4,-1.241032,0.000000,0.001813
5,-nan,0.000000,nan
6,-1.416882,0.000000,0.001815
7,0.425341,0.000000,0.001326
8,-1.473816,0.000000,0.002247
9,0.968756,0.000000,0.002174
10,1.719027,0.000000,0.001630
11,2.889271,0.000000,0.004336
12,-1.801560,0.000000,0.002631
13,-1.404097,0.000000,0.000402
14,-1.425648,0.000000,0.000037
15,-0.919814,0.000000,0.000662
16,-1.873034,0.000000,0.001309
17,-2.312777,0.000000,0.001895
18,-1.845605,0.000000,0.000959
19,-1.083498,0.000000,0.000034
20,-0.265781,0.000000,0.001082
21,-0.875257,0.000000,0.000207
22,0.175983,0.000000,0.001951
23,0.049452,0.000000,0.000025
24,-0.771432,0.000000,0.000626
25,-0.485093,0.000000,0.000217
26,-0.067293,0.000000,0.000769
27,0.136178,0.000000,0.000154
28,0.240242,0.000000,0.000443
29,1.097488,0.000000,0.001926
30,0.510828,0.000000,0.000877
31,0.368280,0.000000,0.000873
32,-0.349088,0.000000,0.000449
33,-0.109030,0.000000,0.000284
34,-1.987646,0.000000,0.002686
35,0.010733,0.000000,0.000250
36,0.218490,0.000000,0.000160
37,1.086379,0.000000,0.001114
38,-1.627956,0.000000,0.002166
39,0.451371,0.000000,0.000640
40,0.114154,0.000000,0.000521
41,0.539381,0.000000,0.000544
42,-1.209012,0.000000,0.000671
43,0.721790,0.000000,0.000089
44,0.270961,0.000000,0.001596
45,0.674683,0.000000,0.000015
46,0.189975,0.000000,0.000419
47,0.420874,0.000000,0.000119
48,-0.250195,0.000000,0.000407
49,-0.495935,0.000000,0.000980
50,-1.241889,0.000000,0.001528
51,0.132029,0.000000,0.000031
52,-1.021475,0.000000,0.001187
53,0.055418,0.000000,0.000515
54,-0.503481,0.000000,0.000031
55,1.164010,0.000000,0.002171
56,-1.223995,0.000000,0.001405
57,0.427696,0.000000,0.002148
58,0.359930,0.000000,0.001933
59,1.613913,0.000000,0.003618
60,-0.404015,0.000000,0.000344
61,1.104771,0.000000,0.001800
62,0.514209,0.000000,0.000862
63,1.331828,0.000000,0.001691
64,0.120291,0.000000,0.000017
65,1.525115,0.000000,0.001545
66,1.272483,0.000000,0.001912
67,1.288643,0.000000,0.001163
68,0.474372,0.000000,0.000899
69,-0.355287,0.000000,0.001235
70,1.263262,0.000000,0.002396
71,-0.184189,0.000000,0.000836
72,-0.183505,0.000000,0.001086
73,0.414832,0.000000,0.000248
74,-0.219270,0.000000,0.000482
75,0.513179,0.000000,0.000091
76,-0.239418,0.000000,0.000230
77,2.854665,0.000000,0.003341
78,2.189411,0.000000,0.002737
79,2.438163,0.000000,0.003277
80,0.820871,0.000000,0.001065
81,1.777320,0.000000,0.002002
82,1.222442,0.000000,0.001194
83,1.987905,0.000000,0.002233
84,1.843662,0.000000,0.002192
85,0.608765,0.000000,0.000349
86,0.248177,0.000000,0.000042
87,1.341299,0.000000,0.001591
88,2.198841,0.000000,0.003068
89,0.074716,0.000000,0.000045
90,-0.191993,0.000000,0.000368
91,0.984912,0.000000,0.001429
92,2.012863,0.000000,0.003511
93,-0.710533,0.000000,0.001784
94,-0.001769,0.000000,0.000308
95,1.696958,0.000000,0.001724
96,1.842894,0.000000,0.003234
97,0.753732,0.000000,0.000228
98,0.032287,0.000000,0.000883
99,1.909671,0.000000,0.002241
100,0.332396,0.000000,0.000933
101,-0.066603,0.000000,0.000121
102,-0.492171,0.000000,0.000255
103,0.644622,0.000000,0.001425
104,-1.240402,0.000000,0.001570
105,0.482105,0.000000,0.000970
106,0.037421,0.000000,0.000730
107,1.160581,0.000000,0.002604
108,-1.389143,0.000000,0.001749
109,2.335002,0.000000,0.002068
110,1.208200,0.000000,0.001460
111,1.382009,0.000000,0.002244
112,-0.813243,0.000000,0.000856
113,1.869653,0.000000,0.001103
114,0.055257,0.000000,0.000284
115,0.842482,0.000000,0.000551
116,-0.020168,0.000000,0.000193
117,0.517572,0.000000,0.000281
118,0.365523,0.000000,0.001265
119,0.117086,0.000000,0.000130
120,-1.455999,0.000000,0.000756
121,0.268095,0.000000,0.000376
122,-0.306236,0.000000,0.001040
123,0.330419,0.000000,0.000302
124,-0.344715,0.000000,0.000175
125,0.642036,0.000000,0.001049
126,-0.098270,0.000000,0.000811
127,-0.471524,0.000000,0.000563
128,-0.607602,0.000000,0.000912
129,0.808595,0.000000,0.001338
130,-0.913999,0.000000,0.001258
131,1.860918,0.000000,0.002355
132,0.782260,0.000000,0.001044
133,-0.259453,0.000000,0.000412
134,-1.345981,0.000000,0.001999
135,-0.141306,0.000000,0.000073
136,-0.760546,0.000000,0.000308
137,-0.129042,0.000000,0.000373
138,-1.324487,0.000000,0.001290
139,0.596179,0.000000,0.000354
140,0.490326,0.000000,0.001090
141,-0.177874,0.000000,0.001549
142,-0.134169,0.000000,0.001055
143,1.021499,0.000000,0.000024
144,0.089098,0.000000,0.000432
145,-1.591630,0.000000,0.003207
146,-1.299162,0.000000,0.002298
147,-0.095472,0.000000,0.001266
148,-0.219082,0.000000,0.000142
149,-0.291412,0.000000,0.001343
150,-0.080930,0.000000,0.000505
151,0.675294,0.000000,0.000436
152,-1.048121,0.000000,0.001507
153,-0.003172,0.000000,0.000042
154,-0.369293,0.000000,0.001019
155,2.620396,0.000000,0.003601
156,-0.825973,0.000000,0.001663
157,0.721799,0.000000,0.002114
158,-0.158370,0.000000,0.001324
159,1.509084,0.000000,0.003474
160,-1.641908,0.000000,0.001485
161,0.522800,0.000000,0.000657
162,-0.150756,0.000000,0.000086
163,1.220492,0.000000,0.001431
164,-0.439745,0.000000,0.000439
165,0.498641,0.000000,0.001002
166,0.174421,0.000000,0.001173
167,-0.424879,0.000000,0.000477
168,-0.355534,0.000000,0.000796
169,1.327312,0.000000,0.002419
170,1.329146,0.000000,0.003651
171,1.087298,0.000000,0.001592
172,0.929940,0.000000,0.002269
173,2.169555,0.000000,0.002002
174,0.570100,0.000000,0.001397
175,0.670018,0.000000,0.000450
176,0.613899,0.000000,0.000078
177,2.220429,0.000000,0.002184
178,-0.877963,0.000000,0.001493
179,1.618964,0.000000,0.002375
180,0.325985,0.000000,0.000297
181,1.751702,0.000000,0.002426
182,-0.762623,0.000000,0.001578
183,1.538565,0.000000,0.001703
184,0.242894,0.000000,0.000447
185,2.014210,0.000000,0.003177
186,-0.120037,0.000000,0.000307
187,-0.555613,0.000000,0.000481
188,-1.254181,0.000000,0.001334
189,-0.883116,0.000000,0.001496
190,-1.309509,0.000000,0.001446
191,0.711637,0.000000,0.000420
192,0.063717,0.000000,0.001283
193,1.084299,0.000000,0.001053
194,0.413137,0.000000,0.001552
195,1.140268,0.000000,0.001595
196,-0.258722,0.000000,0.000626
197,-2.085374,0.000000,0.002725
198,-2.104744,0.000000,0.002458
199,0.321242,0.000000,0.000373
200,-1.263064,0.000000,0.001563
201,-0.183399,0.000000,0.000389
202,0.153413,0.000000,0.000090
203,1.983579,0.000000,0.002735
204,-1.665885,0.000000,0.002701
205,-0.261173,0.000000,0.000085
206,-0.811876,0.000000,0.001173
207,1.437670,0.000000,0.002067
208,-0.949551,0.000000,0.002094
209,0.753410,0.000000,0.001063
210,0.382611,0.000000,0.000498
211,1.097618,0.000000,0.001363
212,-0.384716,0.000000,0.000279
213,-0.726436,0.000000,0.000920
214,-0.775871,0.000000,0.001004
215,-0.417121,0.000000,0.000830
216,-0.918051,0.000000,0.001082
217,-0.742620,0.000000,0.000021
218,-0.146303,0.000000,0.001487
219,-0.006893,0.000000,0.000569
220,0.390381,0.000000,0.001408
221,0.303867,0.000000,0.002112
222,-0.220335,0.000000,0.001907
223,-0.101035,0.000000,0.000651
224,0.175157,0.000000,0.000713
225,1.798570,0.000000,0.002422
226,-1.322632,0.000000,0.001915
227,0.890286,0.000000,0.001041
228,1.559315,0.000000,0.001189
229,1.015415,0.000000,0.002498
230,-1.424683,0.000000,0.001115
231,0.830063,0.000000,0.001631
232,-0.325223,0.000000,0.000466
233,-0.371893,0.000000,0.001805
234,-1.514257,0.000000,0.000138
235,-0.520352,0.000000,0.000726
236,-1.080279,0.000000,0.000170
237,-0.049800,0.000000,0.002187
238,-1.839454,0.000000,0.000219
239,0.437857,0.000000,0.002290
240,-0.250225,0.000000,0.001706
241,-0.265915,0.000000,0.000442
242,-0.534496,0.000000,0.000710
243,1.210169,0.000000,0.001896
244,1.425654,0.000000,0.002650
245,1.931190,0.000000,0.002292
246,0.712228,0.000000,0.000606
247,0.505860,0.000000,0.000087
248,-0.876731,0.000000,0.001299
249,1.090014,0.000000,0.001257
250,-1.035307,0.000000,0.001080
251,-0.865841,0.000000,0.000636
252,-1.114598,0.000000,0.000968
253,0.184714,0.000000,0.001511
254,-1.113720,0.000000,0.001571
255,-1.159478,0.000000,0.000614
256,-1.702992,0.000000,0.002005
257,-0.187672,0.000000,0.000701
258,0.182564,0.000000,0.000040
259,-0.845845,0.000000,0.000742
260,-1.242902,0.000000,0.001098
261,-0.911897,0.000000,0.000880
262,-0.180475,0.000000,0.000192
263,-1.640368,0.000000,0.002034
264,-0.836488,0.000000,0.000092
265,-1.021436,0.000000,0.001187
266,1.627757,0.000000,0.002410
267,-1.250499,0.000000,0.001649
268,-0.004802,0.000000,0.000437
269,0.895066,0.000000,0.001037
270,-0.116904,0.000000,0.000379
271,-1.456222,0.000000,0.002105
272,-0.772715,0.000000,0.000790
273,0.707630,0.000000,0.000207
274,-0.791013,0.000000,0.001215
275,-0.631820,0.000000,0.001038
276,1.051826,0.000000,0.001023
277,2.144759,0.000000,0.002116
278,-2.042462,0.000000,0.002157
279,1.176040,0.000000,0.001263
280,0.831400,0.000000,0.000313
281,2.285667,0.000000,0.003405
282,1.387626,0.000000,0.000786
283,1.889044,0.000000,0.002546
284,1.727591,0.000000,0.001828
285,2.220071,0.000000,0.002147
286,1.146510,0.000000,0.001093
287,1.556939,0.000000,0.001356
288,1.396711,0.000000,0.001998
289,2.491778,0.000000,0.002095
290,0.575743,0.000000,0.000677
291,1.614193,0.000000,0.001601
292,1.837591,0.000000,0.002547
293,1.400077,0.000000,0.000717
294,0.537488,0.000000,0.000665
295,2.206152,0.000000,0.002265
296,0.257709,0.000000,0.000281
297,2.249832,0.000000,0.001901
298,1.244169,0.000000,0.001518
299,2.038812,0.000000,0.002161
300,0.723140,0.000000,0.000032
301,2.531504,0.000000,0.002588
302,1.047236,0.000000,0.000804
303,2.331640,0.000000,0.003241
304,-0.203946,0.000000,0.000542
305,1.931595,0.000000,0.002562
306,1.078909,0.000000,0.001124
307,1.555637,0.000000,0.001819
308,-0.266165,0.000000,0.000141
309,1.623735,0.000000,0.001820
310,1.109806,0.000000,0.001425
311,0.868262,0.000000,0.000568
312,-0.100357,0.000000,0.000366
313,2.326458,0.000000,0.002701
314,2.770674,0.000000,0.003748
315,1.294294,0.000000,0.001151
316,1.437623,0.000000,0.002056
317,2.615497,0.000000,0.003076
318,1.530350,0.000000,0.002393
319,0.989605,0.000000,0.000292
320,0.575308,0.000000,0.000708
321,1.831430,0.000000,0.001705
322,0.896515,0.000000,0.000767
323,1.202662,0.000000,0.000821
324,0.806926,0.000000,0.000563
325,1.152686,0.000000,0.001418
326,0.056918,0.000000,0.000480
327,1.136092,0.000000,0.001406
328,1.216235,0.000000,0.000999
329,1.504063,0.000000,0.001904
330,0.312677,0.000000,0.000050
331,1.586786,0.000000,0.001996
332,1.610208,0.000000,0.001865
333,1.153430,0.000000,0.001399
334,1.631379,0.000000,0.001085
335,1.595802,0.000000,0.001241
336,1.759343,0.000000,0.002056
337,0.486606,0.000000,0.000012
338,0.402236,0.000000,0.000665
339,2.417007,0.000000,0.002459
340,2.180011,0.000000,0.003622
341,0.464155,0.000000,0.000098
342,1.144220,0.000000,0.001528
343,0.856970,0.000000,0.000590


==> exps/data_m3/dom_and_RR/dom_and_twg_e_1.csv <==
#sample_num,t-test order 1,F-Test,Correlation
0,0.366872,0.000000,0.000832
1,1.278784,0.000000,0.002510
2,1.753200,0.000000,0.003489
3,1.423896,0.000000,0.002131
4,-0.270894,0.000000,0.001350
5,-nan,0.000000,nan
6,-1.402780,0.000000,0.000217
7,1.647350,0.000000,0.002763
8,0.018499,0.000000,0.000141
9,0.635540,0.000000,0.001904
10,-0.389394,0.000000,0.000048
11,2.407087,0.000000,0.002895
12,-0.949793,0.000000,0.001181
13,-0.773294,0.000000,0.001129
14,-1.534495,0.000000,0.001932
15,-1.564855,0.000000,0.002055
16,-1.277381,0.000000,0.001271
17,-1.405138,0.000000,0.002273
18,-1.121558,0.000000,0.001431
19,-0.606786,0.000000,0.001639
20,-0.381788,0.000000,0.000419
21,-0.405278,0.000000,0.000580
22,0.111329,0.000000,0.001067
23,0.678896,0.000000,0.000179
24,-0.773422,0.000000,0.000752
25,-0.669270,0.000000,0.000283
26,-1.431127,0.000000,0.000041
27,1.709363,0.000000,0.001896
28,-0.346434,0.000000,0.001067
29,2.419561,0.000000,0.002707
30,1.422322,0.000000,0.002312
31,2.369576,0.000000,0.003013
32,-0.584976,0.000000,0.000739
33,1.220593,0.000000,0.002384
34,0.433413,0.000000,0.001592
35,2.892147,0.000000,0.004872
36,0.113881,0.000000,0.001445
37,0.676156,0.000000,0.002029
38,0.742758,0.000000,0.000980
39,1.089282,0.000000,0.001821
40,-0.771618,0.000000,0.000580
41,-0.426007,0.000000,0.000965
42,-0.820679,0.000000,0.000819
43,1.326321,0.000000,0.002754
44,0.127347,0.000000,0.001010
45,1.118610,0.000000,0.002217
46,0.606644,0.000000,0.001888
47,-0.154592,0.000000,0.000278
48,-1.434310,0.000000,0.000107
49,-0.332792,0.000000,0.000343
50,-0.660036,0.000000,0.000353
51,0.010008,0.000000,0.000827
52,-0.362357,0.000000,0.000678
53,0.405894,0.000000,0.000810
54,-0.596341,0.000000,0.000095
55,1.199358,0.000000,0.001222
56,0.522053,0.000000,0.000315
57,0.581886,0.000000,0.000827
58,-1.136724,0.000000,0.001617
59,1.455045,0.000000,0.000819
60,0.594523,0.000000,0.000408
61,1.496509,0.000000,0.002589
62,-0.721154,0.000000,0.000957
63,1.397115,0.000000,0.000674
64,1.731825,0.000000,0.001498
65,1.387648,0.000000,0.002289
66,1.575235,0.000000,0.001863
67,1.731183,0.000000,0.001286
68,0.551151,0.000000,0.001201
69,0.365801,0.000000,0.001200
70,1.456389,0.000000,0.002644
71,1.394227,0.000000,0.000901
72,0.223989,0.000000,0.001833
73,-0.047903,0.000000,0.001045
74,-0.823315,0.000000,0.000319
75,1.008168,0.000000,0.001158
76,-0.516803,0.000000,0.000377
77,0.793796,0.000000,0.000889
78,0.492895,0.000000,0.001098
79,1.473990,0.000000,0.001970
80,-0.930426,0.000000,0.000632
81,0.017501,0.000000,0.000462
82,-0.614812,0.000000,0.000223
83,0.816562,0.000000,0.001716
84,-0.419508,0.000000,0.000232
85,0.338062,0.000000,0.000335
86,-0.476828,0.000000,0.001173
87,0.991246,0.000000,0.001229
88,0.095844,0.000000,0.000196
89,0.284852,0.000000,0.000426
90,0.942461,0.000000,0.000763
91,1.679669,0.000000,0.001594
92,1.850659,0.000000,0.001999
93,0.687241,0.000000,0.000582
94,0.704982,0.000000,0.002611
95,0.932254,0.000000,0.000966
96,1.904879,0.000000,0.002475
97,0.421017,0.000000,0.000340
98,1.224348,0.000000,0.003064
99,1.131312,0.000000,0.001070
100,-0.888656,0.000000,0.000017
101,0.334830,0.000000,0.000127
102,0.247523,0.000000,0.000049
103,1.224317,0.000000,0.000687
104,0.095644,0.000000,0.000685
105,0.761712,0.000000,0.000880
106,-0.112200,0.000000,0.000208
107,1.151013,0.000000,0.001461
108,1.096977,0.000000,0.001305
109,1.896619,0.000000,0.003086
110,0.780491,0.000000,0.001346
111,1.250836,0.000000,0.001084
112,1.274253,0.000000,0.001440
113,2.009396,0.000000,0.002190
114,0.675378,0.000000,0.000902
115,1.569597,0.000000,0.001406
116,1.296519,0.000000,0.002193
117,0.405701,0.000000,0.000659
118,1.541036,0.000000,0.002370
119,0.692637,0.000000,0.000887
120,-0.144926,0.000000,0.000701
121,-0.639911,0.000000,0.000056
122,-1.169273,0.000000,0.000384
123,1.118054,0.000000,0.000888
124,0.326715,0.000000,0.001814
125,0.821959,0.000000,0.000552
126,-0.109772,0.000000,0.000564
127,1.734118,0.000000,0.001451
128,0.365821,0.000000,0.000083
129,1.670749,0.000000,0.002151
130,0.572424,0.000000,0.000635
131,2.573581,0.000000,0.003202
132,-0.147021,0.000000,0.000697
133,1.132184,0.000000,0.001828
134,0.528250,0.000000,0.000415
135,1.262856,0.000000,0.002186
136,-1.076084,0.000000,0.000185
137,0.068406,0.000000,0.000612
138,-0.779944,0.000000,0.000283
139,1.256814,0.000000,0.001505
140,0.882321,0.000000,0.001975
141,0.414046,0.000000,0.001236
142,0.304270,0.000000,0.002166
143,-0.249002,0.000000,0.000326
144,-0.331092,0.000000,0.001204
145,-1.033047,0.000000,0.000552
146,-0.986880,0.000000,0.000779
147,-0.366045,0.000000,0.000413
148,-1.112322,0.000000,0.000247
149,1.112387,0.000000,0.000970
150,-0.701291,0.000000,0.000221
151,0.964209,0.000000,0.001515
152,-1.208219,0.000000,0.000400
153,0.330405,0.000000,0.001383
154,-1.885335,0.000000,0.000490
155,1.116357,0.000000,0.002218
156,-0.657815,0.000000,0.000256
157,0.854409,0.000000,0.000865
158,-0.838255,0.000000,0.001200
159,0.703726,0.000000,0.000885
160,-0.643231,0.000000,0.001058
161,-0.471875,0.000000,0.000075
162,-0.902495,0.000000,0.000129
163,0.194388,0.000000,0.000918
164,-0.040601,0.000000,0.001075
165,0.032228,0.000000,0.000447
166,0.493556,0.000000,0.001144
167,0.854139,0.000000,0.000516
168,1.362539,0.000000,0.002827
169,0.054171,0.000000,0.000484
170,0.474581,0.000000,0.000486
171,1.851559,0.000000,0.000716
172,1.586305,0.000000,0.002772
173,0.568096,0.000000,0.001355
174,0.222325,0.000000,0.000199
175,1.919364,0.000000,0.002116
176,1.066483,0.000000,0.001295
177,2.393534,0.000000,0.003078
178,1.119303,0.000000,0.000902
179,2.540473,0.000000,0.003364
180,-0.005270,0.000000,0.000456
181,2.070561,0.000000,0.003289
182,1.512202,0.000000,0.000877
183,1.922308,0.000000,0.002390
184,-0.172129,0.000000,0.000509
185,1.619166,0.000000,0.002560
186,0.845136,0.000000,0.000950
187,-0.210495,0.000000,0.000658
188,-0.540171,0.000000,0.000324
189,0.075261,0.000000,0.001122
190,-0.353393,0.000000,0.000588
191,1.624268,0.000000,0.002799
192,1.031711,0.000000,0.002224
193,1.314563,0.000000,0.001513
194,0.723645,0.000000,0.001975
195,-0.289319,0.000000,0.001022
196,-0.042337,0.000000,0.000470
197,0.028555,0.000000,0.000994
198,-0.574635,0.000000,0.000606
199,0.945958,0.000000,0.001824
200,-1.140409,0.000000,0.000889
201,0.821316,0.000000,0.001864
202,-1.073039,0.000000,0.000941
203,1.810042,0.000000,0.001943
204,-0.337073,0.000000,0.000089
205,-0.783613,0.000000,0.001102
206,-1.804441,0.000000,0.000983
207,1.805051,0.000000,0.002914
208,0.054042,0.000000,0.000389
209,1.615669,0.000000,0.002343
210,1.608630,0.000000,0.002125
211,1.961562,0.000000,0.002305
212,0.976493,0.000000,0.001890
213,0.471823,0.000000,0.001468
214,0.832270,0.000000,0.002124
215,0.898205,0.000000,0.001500
216,1.535697,0.000000,0.003440
217,-0.616581,0.000000,0.000871
218,0.873880,0.000000,0.001534
219,1.197487,0.000000,0.000659
220,1.792967,0.000000,0.003211
221,-0.171430,0.000000,0.000395
222,0.891382,0.000000,0.000933
223,1.845949,0.000000,0.001582
224,0.787162,0.000000,0.001625
225,0.901583,0.000000,0.001320
226,0.839905,0.000000,0.001199
227,2.488900,0.000000,0.002823
228,1.301838,0.000000,0.001002
229,1.333560,0.000000,0.001878
230,1.452289,0.000000,0.000456
231,2.051426,0.000000,0.002166
232,-0.304824,0.000000,0.000077
233,0.887400,0.000000,0.000777
234,1.249615,0.000000,0.000715
235,2.138615,0.000000,0.002076
236,1.091250,0.000000,0.000930
237,1.159757,0.000000,0.001201
238,0.812660,0.000000,0.000881
239,1.250811,0.000000,0.001592
240,1.351327,0.000000,0.002161
241,1.509611,0.000000,0.001421
242,0.531488,0.000000,0.001339
243,0.716658,0.000000,0.000530
244,1.509028,0.000000,0.002583
245,0.960478,0.000000,0.001012
246,0.809550,0.000000,0.002249
247,-0.212269,0.000000,0.000508
248,-1.131321,0.000000,0.000546
249,-0.476196,0.000000,0.001176
250,-0.989546,0.000000,0.000390
251,-0.608793,0.000000,0.000238
252,-1.352004,0.000000,0.000771
253,-1.746819,0.000000,0.000018
254,-1.687771,0.000000,0.000722
255,-1.001268,0.000000,0.000238
256,-1.253078,0.000000,0.001512
257,-0.885049,0.000000,0.000730
258,-0.753941,0.000000,0.000436
259,-1.114530,0.000000,0.000786
260,-1.059197,0.000000,0.000046
261,-0.872861,0.000000,0.000935
262,-0.493516,0.000000,0.001174
263,-0.843055,0.000000,0.000723
264,-0.887587,0.000000,0.000348
265,-0.436391,0.000000,0.000509
266,0.289926,0.000000,0.002137
267,-0.533052,0.000000,0.000766
268,0.065534,0.000000,0.000929
269,0.095607,0.000000,0.000812
270,-1.758437,0.000000,0.000650
271,-0.114667,0.000000,0.000433
272,-0.761403,0.000000,0.000313
273,-1.275509,0.000000,0.001157
274,-0.646065,0.000000,0.000614
275,0.077733,0.000000,0.000928
276,-1.097792,0.000000,0.000743
277,-1.273295,0.000000,0.000262
278,-1.048062,0.000000,0.001069
279,1.249166,0.000000,0.002725
280,-0.540695,0.000000,0.000403
281,1.332712,0.000000,0.002333
282,0.727876,0.000000,0.000329
283,1.850801,0.000000,0.002616
284,0.564189,0.000000,0.000916
285,1.070211,0.000000,0.000772
286,2.644338,0.000000,0.003506
287,1.278389,0.000000,0.001515
288,2.463299,0.000000,0.003645
289,1.672324,0.000000,0.001061
290,2.043779,0.000000,0.003913
291,1.438263,0.000000,0.001255
292,2.046064,0.000000,0.002955
293,1.796845,0.000000,0.001131
294,1.354086,0.000000,0.002988
295,1.567284,0.000000,0.001083
296,0.644647,0.000000,0.001228
297,0.999230,0.000000,0.001155
298,0.702454,0.000000,0.001640
299,2.365584,0.000000,0.002456
300,0.595395,0.000000,0.000147
301,1.580565,0.000000,0.002337
302,0.579377,0.000000,0.001156
303,1.942442,0.000000,0.002420
304,0.386011,0.000000,0.000195
305,1.921591,0.000000,0.002598
306,1.398072,0.000000,0.001313
307,1.761149,0.000000,0.001300
308,2.437019,0.000000,0.002286
309,0.856570,0.000000,0.001389
310,0.631668,0.000000,0.001205
311,0.552404,0.000000,0.000074
312,1.432329,0.000000,0.002483
313,0.323867,0.000000,0.000726
314,1.821358,0.000000,0.002350
315,2.038289,0.000000,0.001123
316,1.138855,0.000000,0.001414
317,0.203726,0.000000,0.000531
318,0.073679,0.000000,0.000210
319,1.641017,0.000000,0.000746
320,0.803810,0.000000,0.001373
321,1.765350,0.000000,0.002645
322,0.963005,0.000000,0.000927
323,2.675110,0.000000,0.002700
324,-0.398458,0.000000,0.000659
325,1.922436,0.000000,0.002870
326,0.939012,0.000000,0.000716
327,1.897801,0.000000,0.002790
328,0.539256,0.000000,0.000661
329,1.894328,0.000000,0.002100
330,0.064521,0.000000,0.001379
331,1.594186,0.000000,0.001371
332,1.212750,0.000000,0.001352
333,1.137345,0.000000,0.001075
334,2.108685,0.000000,0.002591
335,1.260973,0.000000,0.001429
336,1.744738,0.000000,0.002053
337,1.910926,0.000000,0.001051
338,1.648806,0.000000,0.003545
339,1.451983,0.000000,0.001430
340,2.368547,0.000000,0.003759
341,1.151030,0.000000,0.000557
342,1.560586,0.000000,0.003100
343,0.509210,0.000000,0.000050


==> exps/data_m3/dom_and_gprt/m3_dom_and_gprt_e_0.csv <==
#sample_num,t-test order 1,F-Test,Correlation
0,-0.511354,0.000000,0.000279
1,1.244885,0.000000,0.002091
2,-0.771708,0.000000,0.000618
3,0.874865,0.000000,0.000025
4,0.048988,0.000000,0.000319
5,0.00000,0.000000,0.000000
6,-0.257687,0.000000,0.001477
7,1.059515,0.000000,0.000240
8,1.589416,0.000000,0.001699
9,0.351350,0.000000,0.000369
10,0.810256,0.000000,0.001293
11,0.084440,0.000000,0.000582
12,0.554712,0.000000,0.001356
13,0.998387,0.000000,0.000913
14,1.178001,0.000000,0.001871
15,0.557139,0.000000,0.001101
16,0.643270,0.000000,0.001319
17,0.696204,0.000000,0.000908
18,1.042368,0.000000,0.001216
19,1.269882,0.000000,0.001579
20,1.443652,0.000000,0.001399
21,2.324771,0.000000,0.002486
22,1.479946,0.000000,0.002111
23,1.665881,0.000000,0.002691
24,0.083019,0.000000,0.000228
25,1.529613,0.000000,0.002451
26,-0.266614,0.000000,0.000304
27,1.510342,0.000000,0.002226
28,-0.799690,0.000000,0.000561
29,1.131686,0.000000,0.001336
30,0.195834,0.000000,0.000489
31,0.752939,0.000000,0.001040
32,-0.862606,0.000000,0.001046
33,0.757391,0.000000,0.000652
34,0.289387,0.000000,0.000493
35,0.420040,0.000000,0.000309
36,0.760480,0.000000,0.001336
37,2.380119,0.000000,0.002817
38,0.743921,0.000000,0.002136
39,-0.206863,0.000000,0.001002
40,-0.017733,0.000000,0.000097
41,1.646722,0.000000,0.002077
42,1.168332,0.000000,0.001886
43,1.196495,0.000000,0.001708
44,0.597011,0.000000,0.000686
45,149.741313,0.000000,0.242710
46,107.657060,0.000000,0.176864
47,69.783312,0.000000,0.114899
48,50.871236,0.000000,0.084011
49,12.123529,0.000000,0.020289
50,7.528805,0.000000,0.013266
51,4.150866,0.000000,0.006908
52,0.557867,0.000000,0.001805
53,0.747017,0.000000,0.000753
54,-4.230082,0.000000,0.006851
55,-3.005589,0.000000,0.005169
56,-4.287811,0.000000,0.007373
57,-1.795870,0.000000,0.003463
58,-2.700525,0.000000,0.004434
59,-4.077796,0.000000,0.006000
60,-3.380343,0.000000,0.004969
61,-1.460797,0.000000,0.002658
62,-2.403007,0.000000,0.003982
63,-3.005007,0.000000,0.005256
64,-3.739607,0.000000,0.006181
65,-2.303410,0.000000,0.004278
66,-3.362757,0.000000,0.005609
67,-2.762473,0.000000,0.004932
68,-4.924265,0.000000,0.007961
69,-2.603570,0.000000,0.005238
70,-4.889953,0.000000,0.008398
71,-2.415959,0.000000,0.004798
72,-4.959632,0.000000,0.007776
73,-2.400139,0.000000,0.004280
74,-3.814376,0.000000,0.005977
75,-3.968446,0.000000,0.006187
76,-3.966451,0.000000,0.006044
77,-1.464923,0.000000,0.003239
78,-1.962863,0.000000,0.003763
79,-2.589451,0.000000,0.005214
80,-2.912007,0.000000,0.005438
81,-0.474941,0.000000,0.001967
82,-1.084378,0.000000,0.002330
83,-1.081432,0.000000,0.002613
84,-2.296938,0.000000,0.004248
85,12.320140,0.000000,0.020076
86,14.855022,0.000000,0.024038
87,15.212783,0.000000,0.024742
88,10.372980,0.000000,0.016091
89,2.547543,0.000000,0.004918
90,0.479898,0.000000,0.001196
91,-1.689798,0.000000,0.002453
92,-3.291427,0.000000,0.005772
93,89.225206,0.000000,0.146876
94,67.924625,0.000000,0.112260
95,43.498491,0.000000,0.071665
96,30.190222,0.000000,0.049717
97,8.492392,0.000000,0.014403
98,4.961806,0.000000,0.008602
99,1.557009,0.000000,0.002628
100,-2.404785,0.000000,0.003593
101,-0.443766,0.000000,0.000475
102,-3.960180,0.000000,0.006449
103,-3.670246,0.000000,0.006443
104,-6.162858,0.000000,0.010514
105,3.320390,0.000000,0.004758
106,3.743976,0.000000,0.004764
107,6.135431,0.000000,0.009907
108,2.061290,0.000000,0.002784
109,125.813891,0.000000,0.204349
110,112.536848,0.000000,0.183190
111,72.865863,0.000000,0.119300
112,55.621202,0.000000,0.090494
113,10.114871,0.000000,0.015801
114,5.722250,0.000000,0.008655
115,1.786631,0.000000,0.002507
116,-4.980033,0.000000,0.008449
117,-1.457252,0.000000,0.003069
118,-7.004377,0.000000,0.011711
119,-2.723446,0.000000,0.005308
120,-12.035509,0.000000,0.020328
121,-7.686837,0.000000,0.011631
122,-12.272999,0.000000,0.019091
123,-7.845499,0.000000,0.013194
124,-9.521979,0.000000,0.015485
125,-5.471698,0.000000,0.009307
126,-7.140379,0.000000,0.012092
127,-8.585707,0.000000,0.014493
128,-11.704923,0.000000,0.019616
129,-0.555429,0.000000,0.001022
130,-1.981739,0.000000,0.003416
131,-3.477873,0.000000,0.005823
132,-7.472986,0.000000,0.012539
133,-0.875179,0.000000,0.001885
134,-3.268414,0.000000,0.005963
135,-4.108640,0.000000,0.007280
136,-8.885354,0.000000,0.015352
137,-8.399591,0.000000,0.013107
138,-11.254054,0.000000,0.018888
139,-10.652115,0.000000,0.017776
140,-9.626831,0.000000,0.015892
141,-6.272831,0.000000,0.010144
142,-7.556523,0.000000,0.012628
143,-8.834112,0.000000,0.014277
144,-9.600026,0.000000,0.015675
145,6.087969,0.000000,0.010378
146,3.200756,0.000000,0.005317
147,2.500618,0.000000,0.004249
148,-2.073811,0.000000,0.003497
149,45.543108,0.000000,0.075842
150,31.296825,0.000000,0.052068
151,26.942637,0.000000,0.045024
152,19.500167,0.000000,0.032229
153,4.943341,0.000000,0.009053
154,-0.938539,0.000000,0.001833
155,-3.949881,0.000000,0.006516
156,-9.457511,0.000000,0.015958
157,-6.105655,0.000000,0.009974
158,-10.463709,0.000000,0.017680
159,-9.366703,0.000000,0.015525
160,-9.436935,0.000000,0.015450
161,-11.088675,0.000000,0.017036
162,-9.699653,0.000000,0.015727
163,-9.255991,0.000000,0.015242
164,-8.762829,0.000000,0.013992
165,-9.318298,0.000000,0.014799
166,-9.461706,0.000000,0.015427
167,-8.268386,0.000000,0.014214
168,-6.375466,0.000000,0.010436
169,-6.596568,0.000000,0.010015
170,-9.031966,0.000000,0.015209
171,-8.286277,0.000000,0.013420
172,-5.320511,0.000000,0.008694
173,-7.992541,0.000000,0.011771
174,-9.863543,0.000000,0.015692
175,-8.688159,0.000000,0.014413
176,-4.906560,0.000000,0.008690
177,-7.141255,0.000000,0.011464
178,-8.209042,0.000000,0.013172
179,-9.159342,0.000000,0.014634
180,-6.547494,0.000000,0.010574
181,-8.058767,0.000000,0.011657
182,-7.840791,0.000000,0.013290
183,-9.100299,0.000000,0.014608
184,-8.482264,0.000000,0.013570
185,-8.242731,0.000000,0.012559
186,-8.232515,0.000000,0.012515
187,-8.976987,0.000000,0.014647
188,-7.322948,0.000000,0.011829
189,-6.548496,0.000000,0.010559
190,-5.411610,0.000000,0.008899
191,-9.039819,0.000000,0.015115
192,-10.691247,0.000000,0.017854
193,-5.998461,0.000000,0.010051
194,-10.699274,0.000000,0.017230
195,-6.393179,0.000000,0.010434
196,-10.748165,0.000000,0.017564
197,-4.769143,0.000000,0.007969
198,-10.068807,0.000000,0.016314
199,-5.566657,0.000000,0.010121
200,-8.106015,0.000000,0.013956
201,-5.012331,0.000000,0.007980
202,-9.017786,0.000000,0.015114
203,-5.699835,0.000000,0.009858
204,-8.085486,0.000000,0.014028
205,-6.058159,0.000000,0.009726
206,-8.503215,0.000000,0.014311
207,-2.851428,0.000000,0.004969
208,-6.930724,0.000000,0.012118
209,-6.671018,0.000000,0.010776
210,-9.267054,0.000000,0.015343
211,-5.135371,0.000000,0.008784
212,-8.562946,0.000000,0.013407
213,-5.439815,0.000000,0.009048
214,-9.616279,0.000000,0.016372
215,-5.380860,0.000000,0.009386
216,-8.138009,0.000000,0.013313
217,-3.264682,0.000000,0.005700
218,-6.352347,0.000000,0.011323
219,-3.956393,0.000000,0.006998
220,-9.062559,0.000000,0.014486
221,-4.036823,0.000000,0.006924
222,-8.392615,0.000000,0.013274
223,-4.969378,0.000000,0.008094
224,-7.745744,0.000000,0.013505
225,-5.273518,0.000000,0.009043
226,-7.480675,0.000000,0.012721
227,-5.546072,0.000000,0.008843
228,-8.935701,0.000000,0.014537
229,-3.239339,0.000000,0.005690
230,-6.916178,0.000000,0.011419
231,-4.458151,0.000000,0.007457
232,-6.293516,0.000000,0.011248
233,-2.116796,0.000000,0.003700
234,-6.123534,0.000000,0.010403
235,-5.935856,0.000000,0.009958
236,-9.140153,0.000000,0.014087
237,-3.067016,0.000000,0.005285
238,-7.082545,0.000000,0.011954
239,-4.305560,0.000000,0.008097
240,-6.678398,0.000000,0.011657
241,-1.309222,0.000000,0.003003
242,-8.603681,0.000000,0.013315
243,-2.801430,0.000000,0.004629
244,-6.714157,0.000000,0.010551
245,-0.532833,0.000000,0.001860
246,-7.226279,0.000000,0.012158
247,-3.538248,0.000000,0.006455
248,-7.206143,0.000000,0.011486
249,-2.618659,0.000000,0.004390
250,-7.968759,0.000000,0.012330
251,-4.322479,0.000000,0.006791
252,-5.528800,0.000000,0.009580
253,-1.364337,0.000000,0.003275
254,-3.840707,0.000000,0.007567
255,-1.731302,0.000000,0.003658


==> exps/data_m3/dom_and_gprt/m3_dom_and_gprt_e_1.csv <==
#sample_num,t-test order 1,F-Test,Correlation
0,0.896971,0.000000,0.001803
1,1.045482,0.000000,0.001663
2,-0.025010,0.000000,0.000550
3,1.139247,0.000000,0.002484
4,0.199814,0.000000,0.000257
5,-nan,0.000000,nan
6,-0.123984,0.000000,0.001247
7,0.705301,0.000000,0.003099
8,0.052161,0.000000,0.001798
9,0.982635,0.000000,0.003080
10,0.135149,0.000000,0.000521
11,0.745345,0.000000,0.002520
12,0.093335,0.000000,0.001245
13,-3.085189,0.000000,0.002736
14,-2.762653,0.000000,0.003327
15,-2.235755,0.000000,0.003147
16,-1.465788,0.000000,0.002464
17,-2.451041,0.000000,0.003307
18,-2.869255,0.000000,0.003930
19,-2.071876,0.000000,0.002183
20,-1.714247,0.000000,0.001441
21,-0.860104,0.000000,0.000641
22,-0.221477,0.000000,0.001497
23,0.427246,0.000000,0.000356
24,0.504495,0.000000,0.000719
25,-0.099615,0.000000,0.000371
26,0.541768,0.000000,0.000002
27,1.277830,0.000000,0.002797
28,0.284044,0.000000,0.000064
29,0.663416,0.000000,0.001055
30,0.598186,0.000000,0.000345
31,0.733936,0.000000,0.001199
32,0.021933,0.000000,0.001969
33,0.845506,0.000000,0.000767
34,0.081649,0.000000,0.001855
35,1.034153,0.000000,0.001676
36,0.708148,0.000000,0.000611
37,1.589589,0.000000,0.002918
38,0.586020,0.000000,0.000723
39,-0.113678,0.000000,0.000182
40,0.263963,0.000000,0.001049
41,0.753567,0.000000,0.001143
42,0.330191,0.000000,0.000334
43,1.340729,0.000000,0.002378
44,1.215211,0.000000,0.002783
45,0.289768,0.000000,0.000573
46,0.374915,0.000000,0.000950
47,0.206858,0.000000,0.000275
48,1.225293,0.000000,0.002223
49,0.617355,0.000000,0.000457
50,0.987813,0.000000,0.001509
51,0.699671,0.000000,0.002243
52,1.338848,0.000000,0.001633
53,0.821871,0.000000,0.001772
54,-0.490755,0.000000,0.000720
55,0.103463,0.000000,0.000842
56,-0.049187,0.000000,0.002151
57,1.118772,0.000000,0.002054
58,0.451464,0.000000,0.000563
59,0.735196,0.000000,0.001472
60,0.330831,0.000000,0.001124
61,1.176845,0.000000,0.002695
62,-0.253021,0.000000,0.000860
63,1.014366,0.000000,0.002175
64,0.356295,0.000000,0.000186
65,0.070949,0.000000,0.000695
66,-0.111067,0.000000,0.000106
67,0.660491,0.000000,0.001331
68,0.491536,0.000000,0.001860
69,1.111391,0.000000,0.001738
70,0.633930,0.000000,0.002364
71,0.875524,0.000000,0.000066
72,0.407344,0.000000,0.000183
73,1.172351,0.000000,0.001233
74,-0.333682,0.000000,0.000384
75,0.498020,0.000000,0.000549
76,0.358844,0.000000,0.000527
77,166.679084,0.000000,0.270902
78,100.780407,0.000000,0.165756
79,80.693064,0.000000,0.133207
80,48.715517,0.000000,0.080346
81,28.256773,0.000000,0.048618
82,15.029547,0.000000,0.025173
83,22.339961,0.000000,0.038764
84,17.110813,0.000000,0.028753
85,4.960841,0.000000,0.010095
86,2.430356,0.000000,0.004623
87,1.211019,0.000000,0.003396
88,-2.745870,0.000000,0.003641
89,-1.838682,0.000000,0.001321
90,-3.543937,0.000000,0.004294
91,-2.440264,0.000000,0.003127
92,-5.695835,0.000000,0.008009
93,-2.335006,0.000000,0.004096
94,-4.181615,0.000000,0.006593
95,-3.613571,0.000000,0.006499
96,-5.064466,0.000000,0.007318
97,-2.947353,0.000000,0.003858
98,-5.106724,0.000000,0.007083
99,-3.606958,0.000000,0.004636
100,-5.426882,0.000000,0.009281
101,46.051157,0.000000,0.076869
102,50.000858,0.000000,0.082520
103,28.903161,0.000000,0.048988
104,22.334662,0.000000,0.034958
105,4.211903,0.000000,0.008206
106,0.566058,0.000000,0.001202
107,-0.074962,0.000000,0.001331
108,-3.951211,0.000000,0.007912
109,-0.793959,0.000000,0.000334
110,-3.517083,0.000000,0.005517
111,-2.806962,0.000000,0.003583
112,-5.554349,0.000000,0.010013
113,-1.257270,0.000000,0.000509
114,-4.199771,0.000000,0.005666
115,-3.921802,0.000000,0.005584
116,-6.594913,0.000000,0.009813
117,-0.783007,0.000000,0.001488
118,-4.053717,0.000000,0.006045
119,-1.873341,0.000000,0.002948
120,-6.067242,0.000000,0.009130
121,-3.073363,0.000000,0.006819
122,-6.109533,0.000000,0.009913
123,-5.514648,0.000000,0.009425
124,-4.950352,0.000000,0.009194
125,-3.341892,0.000000,0.007540
126,-5.086224,0.000000,0.009989
127,-5.592470,0.000000,0.009408
128,-6.155616,0.000000,0.012302
129,-1.970165,0.000000,0.002844
130,-3.145282,0.000000,0.005368
131,-3.092900,0.000000,0.004055
132,-5.762921,0.000000,0.010547
133,-2.342730,0.000000,0.002678
134,-4.072736,0.000000,0.007120
135,-3.437878,0.000000,0.004508
136,-7.161018,0.000000,0.012012
137,-4.420763,0.000000,0.006292
138,-6.935872,0.000000,0.011966
139,-4.937428,0.000000,0.008392
140,-5.499025,0.000000,0.008804
141,-2.873838,0.000000,0.005688
142,-3.457591,0.000000,0.006811
143,-3.646345,0.000000,0.006771
144,-4.275181,0.000000,0.007567
145,6.989691,0.000000,0.011210
146,5.244511,0.000000,0.008142
147,4.441279,0.000000,0.006778
148,1.944630,0.000000,0.002360
149,46.545481,0.000000,0.076450
150,33.658261,0.000000,0.054549
151,30.249567,0.000000,0.049454
152,23.293956,0.000000,0.036286
153,9.243362,0.000000,0.016046
154,3.714138,0.000000,0.005549
155,0.730930,0.000000,0.002926
156,-3.834162,0.000000,0.008843
157,-1.651241,0.000000,0.002190
158,-7.096084,0.000000,0.013019
159,-5.409169,0.000000,0.008850
160,-6.221716,0.000000,0.012080
161,-4.241749,0.000000,0.007469
162,-6.595321,0.000000,0.011405
163,-5.562043,0.000000,0.011094
164,-5.720380,0.000000,0.010662
165,-4.543287,0.000000,0.009780
166,-6.333012,0.000000,0.011497
167,-6.207955,0.000000,0.012302
168,-5.138400,0.000000,0.008954
169,-4.181789,0.000000,0.008243
170,-5.241416,0.000000,0.009493
171,-5.411498,0.000000,0.010760
172,-4.719362,0.000000,0.008499
173,-4.824939,0.000000,0.008638
174,-5.791327,0.000000,0.010314
175,-6.598724,0.000000,0.011973
176,-4.250779,0.000000,0.008188
177,-4.330896,0.000000,0.007486
178,-5.049449,0.000000,0.009806
179,-5.565594,0.000000,0.010142
180,-4.297627,0.000000,0.008226
181,-3.735348,0.000000,0.005812
182,-6.299519,0.000000,0.012003
183,-6.135672,0.000000,0.010781
184,-5.063691,0.000000,0.010067
185,-3.719909,0.000000,0.006673
186,-5.303123,0.000000,0.009763
187,-5.931354,0.000000,0.010720
188,-4.504854,0.000000,0.007948
189,-3.019345,0.000000,0.005856
190,-4.227397,0.000000,0.008060
191,-5.609686,0.000000,0.010267
192,-6.686103,0.000000,0.009474
193,-2.865417,0.000000,0.004935
194,-5.496186,0.000000,0.008188
195,-4.048692,0.000000,0.006381
196,-5.537481,0.000000,0.008210
197,-2.987747,0.000000,0.004393
198,-5.690881,0.000000,0.009324
199,-3.309513,0.000000,0.004868
200,-4.864415,0.000000,0.008517
201,-2.769090,0.000000,0.002837
202,-5.049874,0.000000,0.009081
203,-2.663163,0.000000,0.002918
204,-4.802838,0.000000,0.009332
205,-3.845233,0.000000,0.004293
206,-5.275513,0.000000,0.009875
207,-1.227475,0.000000,0.000567
208,-4.466017,0.000000,0.008497
209,-3.125740,0.000000,0.003416
210,-5.484682,0.000000,0.009214
211,-2.031227,0.000000,0.002687
212,-5.138650,0.000000,0.007990
213,-2.988705,0.000000,0.004085
214,-4.471144,0.000000,0.006490
215,-2.090641,0.000000,0.004211
216,-4.947353,0.000000,0.006822
217,-1.703304,0.000000,0.002117
218,-2.962745,0.000000,0.003488
219,-2.259440,0.000000,0.003643
220,-4.165388,0.000000,0.005578
221,-3.260644,0.000000,0.004829
222,-4.153128,0.000000,0.006770
223,-3.409301,0.000000,0.005542
224,-4.460572,0.000000,0.007490
225,-2.437438,0.000000,0.002868
226,-3.428664,0.000000,0.007065
227,-2.607440,0.000000,0.002845
228,-3.676663,0.000000,0.007692
229,-2.234296,0.000000,0.001849
230,-4.662521,0.000000,0.009551
231,-2.663967,0.000000,0.002558
232,-4.445259,0.000000,0.007738
233,-1.294808,0.000000,0.000658
234,-3.351737,0.000000,0.005510
235,-1.507254,0.000000,0.001123
236,-4.436028,0.000000,0.007141
237,-2.979995,0.000000,0.004881
238,-4.719150,0.000000,0.006525
239,-2.218961,0.000000,0.003006
240,-3.493196,0.000000,0.004267
241,-1.484568,0.000000,0.002459
242,-3.938630,0.000000,0.005435
243,-1.354607,0.000000,0.001622
244,-3.150097,0.000000,0.003737
245,-1.486771,0.000000,0.001822
246,-3.483333,0.000000,0.004343
247,-2.744047,0.000000,0.003635
248,-2.666134,0.000000,0.004800
249,-2.413784,0.000000,0.003174
250,-3.592255,0.000000,0.006032
251,-2.440456,0.000000,0.002391
252,-2.742848,0.000000,0.005717
253,-1.469725,0.000000,0.001830
254,-3.135250,0.000000,0.005385
255,-1.043928,0.000000,0.000683


==> exps/data_m3/secmult_RR/m3_secmult_twg_e_0.csv <==
#sample_num,t-test,order 1,F-Test,Correlation
0,-0.893082,0.887720,0.001482
1,-0.820264,0.894316,0.001531
2,-0.737262,0.890168,0.001322
3,-0.745609,0.895872,0.001308
4,-0.792482,0.878820,0.001351
5,-0.821551,0.890469,0.001436
6,0.859963,0.903156,0.001507
7,0.723069,0.895348,0.001321
8,0.857492,0.896533,0.001491
9,0.805514,0.895139,0.001406
10,0.880704,0.899715,0.001485
11,0.828661,0.895836,0.001421
12,0.957536,0.902017,0.001569
13,0.905975,0.950916,0.001834
14,1.682141,0.961042,0.002389
15,-0.015874,1.044060,0.000809
16,-0.067761,0.951969,0.000513
17,-0.757586,0.873702,0.001371
18,-0.722114,0.883445,0.001335
19,-0.334682,0.857291,0.000616
20,0.856118,0.897140,0.001465
21,0.749177,0.929654,0.001230
22,0.742349,0.905591,0.001292
23,0.838986,0.907196,0.001405
24,0.758945,0.922708,0.001334
25,0.935685,0.898105,0.001498
26,0.869305,0.903331,0.001511
27,0.921806,0.895647,0.001498
28,0.863389,0.901273,0.001477
29,0.764000,0.892238,0.001324
30,0.797384,0.898782,0.001384
31,0.790947,0.892298,0.001374
32,0.902938,0.907530,0.001546
33,-0.772500,0.891030,0.001401
34,-0.662589,0.878012,0.001215
35,-0.766887,0.889440,0.001343
36,-0.693877,0.890358,0.001272
37,-0.826915,0.882100,0.001441
38,-0.764925,0.888378,0.001367
39,-0.795815,0.884605,0.001365
40,-0.758872,0.891328,0.001338
41,-0.346260,1.123005,0.000183
42,0.724137,0.924248,0.001138
43,0.866683,0.916224,0.001538
44,0.764608,0.887802,0.001346
45,0.722501,0.899879,0.001292
46,0.762586,0.895604,0.001349
47,0.779346,0.905107,0.001355
48,0.677466,0.898724,0.001319
49,-0.572655,0.873858,0.001097
50,-0.480825,0.881846,0.000848
51,-0.249555,0.882847,0.000652
52,0.899007,0.900472,0.001550
53,0.836394,0.901581,0.001441
54,0.873931,0.900399,0.001497
55,0.755489,0.895199,0.001348
56,0.926132,0.907538,0.001600
57,-0.484042,0.909332,0.000912
58,-0.470038,0.874893,0.001012
59,-0.770658,0.896055,0.001373
60,-0.719618,0.893358,0.001317
61,-0.814472,0.894412,0.001384
62,-0.737836,0.894270,0.001330
63,-0.808707,0.891566,0.001372
64,-0.683009,0.899943,0.001259
65,0.858806,0.905494,0.001531
66,2.057777,1.100254,0.002742
67,-0.480800,0.876521,0.000742
68,-0.125694,0.986436,0.000749
69,-0.835791,0.833788,0.001217
70,-1.848615,1.085767,0.001928
71,0.745385,0.903663,0.001328
72,0.674919,0.900807,0.001347
73,0.732954,0.914517,0.000433
74,-0.688697,0.903767,0.001206
75,-0.623639,0.895552,0.001224
76,-0.723655,0.891537,0.001285
77,-0.719788,0.901819,0.001262
78,-0.753145,0.896247,0.001300
79,-0.808255,0.898809,0.001375
80,-0.595702,0.881335,0.001069
81,0.787402,0.882056,0.001338
82,1.148937,0.915664,0.001802
83,-0.818104,0.905495,0.001392
84,-0.652367,0.889737,0.001231
85,-0.820548,0.893395,0.001408
86,-0.763515,0.893655,0.001368
87,-0.856989,0.889953,0.001429
88,-0.606458,0.885401,0.001160
89,-1.338038,0.788964,0.002010
90,-1.154760,0.866354,0.001917
91,0.575960,0.951310,0.001103
92,0.439626,0.932998,0.000867
93,-0.609459,0.995995,0.000691
94,-0.704864,0.999050,0.000798
95,-0.493646,1.012657,0.000524
96,-1.442267,0.861452,0.001796
97,-0.276708,1.010476,0.000395
98,-0.738912,0.972500,0.000773
99,-0.353566,0.956298,0.000921
100,-0.889033,0.846615,0.001437
101,-1.222277,0.863503,0.002007
102,-0.868019,0.871230,0.001382
103,-0.968651,0.904712,0.001488
104,-0.658540,0.890095,0.001086
105,-0.778960,0.949673,0.001350
106,-0.586300,0.909400,0.001136
107,-0.866490,0.938306,0.001438
108,-0.058595,0.963395,0.000389
109,-0.808713,0.993849,0.001211
110,0.257523,0.956464,0.000148
111,-0.337335,0.975012,0.000069
112,1.533505,1.033572,0.001617
113,-0.328432,0.963317,0.000628
114,-0.113014,1.033795,0.000399
115,-0.771247,0.911755,0.001291
116,-0.718620,0.920277,0.001265
117,-0.827567,0.937857,0.001371
118,-0.863320,0.966302,0.001412
119,-0.807209,0.923138,0.001382
120,-0.996518,0.942312,0.001578
121,-0.101423,0.908150,0.000728
122,-0.385452,0.947141,0.001079
123,-0.120810,0.907962,0.000927
124,-0.236763,0.911729,0.000663
125,0.109391,0.918180,0.000404
126,-0.030682,0.933823,0.000574
127,0.659710,0.957785,0.000695
128,0.859819,0.902757,0.001421
129,0.715961,0.902059,0.001063
130,0.859870,0.899050,0.001374
131,0.753512,0.893987,0.001254
132,1.010825,0.898026,0.001595
133,0.443730,0.900319,0.000745
134,0.929495,0.901050,0.001425
135,-0.755576,0.878051,0.000629
136,2.003422,0.950315,0.002909
137,-0.703723,0.887903,0.001258
138,-0.604541,0.899443,0.001209
139,-0.701263,0.887973,0.001228
140,-0.659883,0.913582,0.001205
141,-0.851912,0.889699,0.001447
142,-0.968258,0.903432,0.001604
143,-0.806001,0.876022,0.001360
144,-0.906972,0.901540,0.001454
145,-0.116085,0.905910,0.000554
146,-0.505725,0.905100,0.000973
147,0.978448,0.902434,0.001578
148,0.843337,0.898510,0.001482
149,0.893654,0.909222,0.001453
150,0.925017,0.907223,0.001575
151,0.731107,0.931257,0.001209
152,1.134069,0.933802,0.002243
153,0.775584,1.063494,0.000929
154,1.544795,0.931657,0.001800
155,0.838726,0.910518,0.001260
156,1.271138,0.871345,0.002008
157,0.644333,1.035974,0.000791
158,1.009951,1.033344,0.001080
159,-0.384344,0.813271,0.000853
160,-0.609934,0.871266,0.001189
161,-0.397105,0.813614,0.000982
162,-0.514073,0.839005,0.001119
163,-0.591612,0.845312,0.001196
164,-0.467909,0.851096,0.001049
165,0.093881,0.874084,0.000228
166,-0.272033,0.849512,0.000753
167,-0.451085,0.852236,0.000749
168,-0.895006,0.883636,0.001390
169,0.919822,0.926946,0.001455
170,0.835659,0.893483,0.001420
171,0.858941,0.899200,0.001437
172,0.820290,0.882087,0.001498
173,0.827282,0.878062,0.001582
174,0.871179,0.891838,0.001808
175,0.803614,0.874062,0.001627
176,1.051412,0.895957,0.002141
177,0.477943,0.918053,0.001363
178,1.036372,0.873624,0.002078
179,0.766622,0.861099,0.001813
180,1.892349,0.887362,0.003240
181,-0.780826,1.020397,0.000900
182,-0.362238,1.018952,0.000323
183,-0.822915,0.918927,0.001235
184,-0.593162,0.909237,0.001025
185,-0.416551,1.020497,0.000393
186,-0.317706,1.001525,0.000358
187,-0.235261,0.974389,0.000157
188,-0.406747,0.985405,0.000625
189,0.727604,1.084978,0.001995
190,0.556695,1.113649,0.001593
191,0.509093,0.968969,0.001493
192,-0.130403,1.037450,0.000309
193,1.379720,1.134583,0.003040
194,1.042054,1.178402,0.002563
195,2.029293,1.022369,0.003804
196,1.001116,0.890239,0.001822
197,1.165617,0.908615,0.002227
198,0.983273,0.895360,0.001854
199,0.946673,0.889369,0.001774
200,0.971247,0.886014,0.001847
201,1.070960,0.932880,0.001946
202,1.119120,0.903338,0.001973
203,0.083126,0.921109,0.000629
204,0.771665,0.872414,0.001496
205,-0.959828,0.920174,0.001510
206,-0.758491,0.919564,0.001359
207,-0.928145,0.899972,0.001534
208,-0.721592,0.900823,0.001400
209,-0.833823,0.916554,0.001446
210,-0.779619,0.933337,0.001401
211,-0.833734,0.911816,0.001401
212,-0.811462,0.916124,0.001487
213,-1.163028,1.048629,0.001553
214,-1.192391,1.061608,0.001820
215,0.642453,0.887342,0.001213
216,0.617297,0.872972,0.001112
217,0.666573,0.871197,0.001277
218,0.635924,0.856946,0.001207
219,0.730966,0.910270,0.001149
220,0.306632,0.808807,0.000842
221,-0.040834,1.075753,0.000352
222,-0.640497,1.025203,0.000571
223,0.512375,0.905312,0.000928
224,0.552100,0.882378,0.001142
225,0.536667,0.972858,0.000576
226,0.672397,0.961357,0.000673
227,-0.534068,0.958329,0.001180
228,-0.641372,0.894573,0.001248
229,-0.531700,0.911485,0.001229
230,-0.570644,0.899143,0.001253
231,-0.744181,0.899550,0.001417
232,-0.549309,0.909835,0.001226
233,0.023571,0.891067,0.000550
234,0.292156,0.924991,0.000458
235,0.050909,0.842888,0.000298
236,-0.478425,0.907175,0.001187
237,0.686064,0.907094,0.001201
238,0.717645,0.894875,0.001153
239,0.743822,0.902561,0.001312
240,0.694664,0.885422,0.001246
241,1.065344,0.892603,0.001830
242,1.247376,0.889159,0.002070
243,1.666877,0.908215,0.002473
244,0.848836,0.898210,0.001508
245,1.272779,0.939342,0.002154
246,1.082075,0.916972,0.002033
247,1.220124,0.914373,0.002169
248,1.060722,0.992911,0.002098
249,0.213633,0.983910,0.000256
250,0.463684,0.987730,0.000706
251,-0.555395,0.920601,0.000945
252,-0.538408,0.912672,0.000951
253,0.153693,0.993335,0.000262
254,0.207432,0.986454,0.000262
255,-0.105879,0.977500,0.000079
256,-0.238632,0.952096,0.000592
257,0.707320,1.039739,0.000943
258,0.749231,1.048543,0.000818
259,0.174739,0.986624,0.000015
260,0.023687,0.973522,0.000522
261,0.907636,1.049824,0.001270
262,0.813714,1.079446,0.001099
263,1.369735,0.967859,0.002249
264,0.865715,0.888921,0.001467
265,1.331606,0.903571,0.002163
266,1.006829,0.884631,0.001697
267,1.057461,0.891172,0.001752
268,0.995266,0.885057,0.001690
269,1.434858,0.889109,0.002331
270,0.999042,0.887523,0.001792
271,0.732306,0.956092,0.001083
272,0.532688,0.991659,0.001395
273,-0.715899,0.912769,0.001301
274,-0.855210,0.894689,0.001455
275,-0.871096,0.897659,0.001478
276,-0.799754,0.879756,0.001402
277,-1.016958,0.901755,0.001663
278,-0.875649,0.895610,0.001535
279,-1.125509,0.893894,0.001783
280,-0.846533,0.884878,0.001543
281,-1.268548,0.923455,0.002064
282,-0.804081,0.919890,0.001831
283,0.676722,0.902744,0.001201
284,0.672240,0.894029,0.001093
285,0.591468,0.904958,0.001075
286,0.598835,0.894516,0.001029
287,0.426263,0.978134,0.000903
288,-0.329368,0.933792,0.000155
289,0.082508,0.910712,0.000108
290,-0.834610,0.884222,0.001254
291,0.817258,0.921179,0.001094
292,-0.209333,0.894019,0.000025
293,-0.684671,0.866433,0.000714
294,-0.995392,0.887240,0.001007
295,-1.390234,0.917812,0.002066
296,-1.001602,0.900935,0.001626
297,-1.370833,0.931345,0.002052
298,-1.158113,0.918274,0.001800
299,-1.188762,0.926528,0.001885
300,-1.133490,0.915688,0.001787
301,-2.130706,0.990263,0.002752
302,-1.739291,0.923344,0.002313
303,-2.380322,1.018267,0.003101
304,-1.232642,0.879860,0.002064
305,0.616400,0.901675,0.001131
306,0.887064,0.902314,0.001354
307,0.766118,0.897646,0.001340
308,0.975533,0.897427,0.001511
309,0.848081,0.948233,0.001476
310,0.947305,0.947775,0.001475
311,0.762613,1.048446,0.001280
312,0.646479,0.915943,0.000991
313,0.909080,1.062307,0.001325
314,0.774613,0.951624,0.001204
315,1.223039,1.008331,0.001822
316,0.797973,0.916103,0.001465
317,-0.269306,0.971260,0.000691
318,-0.298811,0.988844,0.000735
319,-0.691212,0.890897,0.001290
320,-0.645745,0.893908,0.001173
321,-0.279771,0.964789,0.000843
322,-0.295666,0.962089,0.000804
323,-0.356799,0.938893,0.000889
324,-0.218585,0.900662,0.000725
325,-0.045428,1.103180,0.000792
326,0.172539,1.084882,0.000499
327,-0.547495,1.031961,0.001387
328,-0.031800,0.941430,0.000789
329,0.667648,1.179460,0.000179
330,0.931530,1.137680,0.000390
331,1.391494,1.086367,0.001602
332,0.960049,0.905219,0.001468
333,0.946818,0.961338,0.001380
334,0.928247,0.913287,0.001412
335,0.881994,0.922636,0.001453
336,0.815039,0.906956,0.001298
337,0.977224,0.964257,0.001554
338,0.817935,0.905698,0.001390
339,1.517277,1.153586,0.002066
340,0.171767,0.896493,0.000517
341,-1.390146,0.892337,0.001993
342,-1.418732,0.905280,0.002055
343,-1.008593,0.890363,0.001613
344,-0.973571,0.883315,0.001530
345,-1.177991,0.905009,0.001882
346,-1.018430,0.902282,0.001596
347,-1.051893,0.914149,0.001688
348,-0.894692,0.887303,0.001439
349,-3.017744,1.042682,0.003849
350,-1.974032,1.022697,0.002620
351,0.376362,0.883073,0.000869
352,0.556221,0.900170,0.001052
353,-0.050424,0.876671,0.000385
354,0.280414,0.889366,0.000747
355,-0.581257,0.894516,0.000264
356,0.047334,0.934502,0.000051
357,-2.563674,1.036605,0.002686
358,-1.973424,1.108899,0.002452
359,-0.358323,0.911401,0.000240
360,-0.370477,0.861638,0.000146
361,-0.843120,0.883140,0.000715
362,-0.881451,0.838080,0.000902
363,-1.087553,0.966403,0.001625
364,-0.909774,0.916731,0.001500
365,-1.041559,0.961433,0.001650
366,-0.970755,0.942415,0.001584
367,-0.985224,0.933345,0.001622
368,-1.046681,0.930558,0.001625
369,-0.705347,0.950749,0.001154
370,-0.523812,0.964154,0.000804
371,-0.747406,0.931448,0.001261
372,-0.632342,0.883247,0.001146
373,0.401772,0.893389,0.000938
374,0.805172,0.899774,0.001523
375,0.669687,0.897974,0.001258
376,0.996762,0.925199,0.001657
377,0.377661,0.904249,0.000961
378,0.572165,0.922910,0.001159
379,0.410611,0.929655,0.001016
380,0.916512,0.946443,0.001432
381,-0.595986,0.919826,0.000132
382,0.232583,0.921838,0.000625
383,0.422718,0.949049,0.001316
384,0.439018,0.959684,0.001154
385,-1.278589,0.884199,0.001690
386,-1.215288,0.908473,0.001700
387,-0.891224,0.881070,0.001442
388,-0.974472,0.897816,0.001596
389,-1.556916,0.903102,0.002086
390,-1.515484,0.904407,0.002052
391,-1.228011,0.880734,0.001707
392,-1.254228,0.892739,0.001824
393,-2.107295,0.964709,0.003053
394,-2.096912,0.934715,0.002874
395,-1.852964,0.964962,0.002864
396,-1.334351,0.884252,0.001876
397,-2.118448,0.948927,0.002858
398,-1.700115,0.933259,0.002338
399,-0.640102,0.905966,0.000636
400,0.645369,0.896916,0.001140
401,0.031912,0.889918,0.000396
402,0.546029,0.895997,0.001052
403,0.501971,0.895162,0.001043
404,0.645431,0.905194,0.001144
405,0.092199,0.922069,0.000797
406,0.677102,0.929572,0.001324
407,-0.095607,0.959522,0.000890
408,0.505069,1.004398,0.000977
409,-0.902398,0.869033,0.001301
410,-0.893750,0.894982,0.001335
411,-0.752872,0.881963,0.001262
412,-0.710490,0.889848,0.001202
413,-0.923643,0.884428,0.001447
414,-0.917430,0.889379,0.001369
415,-0.813961,0.876489,0.001328
416,-0.808152,0.873473,0.001303
417,-1.217037,0.915275,0.001426
418,-0.869218,0.918317,0.000902
419,0.732761,0.902371,0.001331
420,0.934343,0.910824,0.001638
421,0.380566,0.900338,0.001089
422,0.579306,0.915964,0.001335
423,0.032437,0.930908,0.000794
424,0.914551,1.024880,0.001828
425,-0.976738,0.944702,0.000250
426,-0.038224,0.963487,0.000603
427,0.602900,0.953859,0.001538
428,1.736062,1.011637,0.002413
429,0.625902,0.914761,0.001907
430,1.169799,0.958154,0.002443
431,-0.145223,0.812195,0.000251
432,-0.595650,0.881069,0.001020
433,-0.037829,0.820749,0.000011
434,-0.319148,0.857394,0.000540
435,-0.346003,0.851251,0.000576
436,-0.307506,0.872038,0.000519
437,1.036998,0.812547,0.001970
438,0.940847,0.851544,0.001741
439,0.762198,0.875346,0.001251
440,-0.266623,0.852316,0.000571
441,0.924037,0.931118,0.001558
442,1.159859,0.925664,0.002013
443,0.903838,0.901104,0.001512
444,1.040012,0.908887,0.001693
445,0.950071,0.947864,0.001812
446,1.296864,0.975406,0.002332
447,0.888114,0.961043,0.001774
448,1.154895,0.951734,0.001996
449,0.940980,0.976529,0.002077
450,1.456278,0.977684,0.002457
451,1.243669,0.974731,0.002219
452,1.780436,0.990856,0.002426
453,-0.153930,0.777072,0.000131
454,0.084989,0.785279,0.000290
455,-0.632611,0.857087,0.000998
456,-0.584108,0.878620,0.001116
457,-0.092796,0.802739,0.000142
458,-0.120325,0.826942,0.000040
459,-0.009437,0.810252,0.000103
460,-0.409793,0.876371,0.000711
461,0.049424,0.820211,0.000432
462,-0.355917,0.866359,0.000289
463,-0.378500,0.811327,0.000593
464,-0.740809,0.874675,0.001144
465,0.396977,0.861342,0.000900
466,0.365072,0.870996,0.000811
467,1.240541,0.956936,0.001908
468,0.907884,0.912870,0.001541
469,0.973775,0.938819,0.001814
470,0.972002,0.925794,0.001733
471,0.873783,0.919998,0.001596
472,1.059628,0.931259,0.001833
473,1.018114,0.931166,0.001944
474,1.304247,0.933675,0.002157
475,0.765442,1.045131,0.001551
476,1.549375,0.944806,0.001871
477,-0.970415,0.898059,0.001574
478,-0.788565,0.916544,0.001540
479,-0.829833,0.893480,0.001390
480,-0.639576,0.910704,0.001300
481,-0.803337,0.904157,0.001431
482,-0.755170,0.918485,0.001416
483,-0.730692,0.901593,0.001332
484,-0.857404,0.932088,0.001592
485,-0.728009,0.977690,0.001385
486,-0.957177,0.994023,0.001593
487,0.764774,0.907132,0.001294
488,0.665759,0.883331,0.001110
489,0.764124,0.889761,0.001229
490,0.718844,0.885944,0.001220
491,0.800274,0.936271,0.001010
492,0.703924,0.844879,0.001004
493,0.307483,1.060922,0.000206
494,0.380166,0.974990,0.000307
495,0.512491,0.907813,0.000800
496,0.760521,0.911755,0.001167
497,0.737031,0.998069,0.000748
498,1.010540,1.011851,0.000956
499,-0.551449,0.945628,0.001350
500,-0.656748,0.897373,0.001334
501,-0.454149,0.897053,0.001172
502,-0.527632,0.895378,0.001220
503,-0.688555,0.894716,0.001384
504,-0.586547,0.903655,0.001425
505,0.220150,0.956256,0.000308
506,0.003272,0.988728,0.000834
507,-0.098761,0.961250,0.000728
508,-0.787730,0.939379,0.001747
509,0.958018,0.925510,0.001726
510,0.733100,0.876641,0.001379
511,0.807662,0.903158,0.001405
512,0.687327,0.886022,0.001283
513,1.570247,0.968011,0.002494
514,1.714581,0.975393,0.002726
515,1.881341,0.974522,0.002757
516,1.440298,0.940484,0.002294
517,2.244408,1.081620,0.003491
518,1.922823,1.023046,0.003043
519,1.534894,1.026867,0.002478
520,1.727438,0.982006,0.002705
521,1.022645,0.815603,0.001284
522,1.309904,0.790179,0.001599
523,-0.348185,0.856211,0.000766
524,-0.250463,0.852644,0.000702
525,1.064903,0.779721,0.001279
526,0.988309,0.779674,0.001032
527,0.679419,0.773622,0.000778
528,0.365674,0.834112,0.000041
529,1.702863,0.801488,0.002382
530,1.165139,0.848053,0.001512
531,0.840806,0.760833,0.001014
532,-0.053240,0.910813,0.000380
533,1.647420,0.873674,0.002594
534,1.566983,0.900298,0.002405
535,1.892326,0.992230,0.003032
536,0.899482,0.907791,0.001541
537,1.627598,0.970380,0.002561
538,1.171475,0.934190,0.001958
539,1.235940,0.931344,0.001997
540,1.189861,0.928883,0.001938
541,1.901649,0.967723,0.002893
542,1.340853,0.950764,0.002201
543,0.868006,0.951355,0.001380
544,0.743057,0.925345,0.001270
545,-0.939962,0.915913,0.001524
546,-0.763547,0.902529,0.001329
547,-0.942178,0.903260,0.001562
548,-0.818416,0.901355,0.001562
549,-1.074774,0.898242,0.001669
550,-1.047844,0.906468,0.001728
551,-1.183290,0.907014,0.001830
552,-1.081002,0.927046,0.001910
553,-1.241316,0.901708,0.001406
554,-1.223353,0.947328,0.001782
555,0.639163,0.889332,0.001210
556,0.533749,0.868028,0.000955
557,0.509782,0.901507,0.001141
558,0.357777,0.883423,0.000874
559,-0.083638,0.914361,0.000353
560,-0.715787,0.779107,0.000520
561,0.334609,0.934885,0.000739
562,-0.416254,0.888454,0.000445
563,0.768124,0.900528,0.001026
564,0.219423,0.853248,0.000405
565,-0.630410,0.880379,0.000008
566,-0.887126,0.912357,0.000283
567,-1.701891,0.963982,0.002103
568,-0.973449,0.917051,0.001535
569,-1.369799,0.956093,0.001777
570,-1.148331,0.936304,0.001653
571,-1.245973,0.936044,0.001799
572,-1.151476,0.949487,0.001755
573,-1.993843,0.975882,0.002161
574,-1.845194,1.010488,0.002230
575,-2.301757,1.001700,0.002622
576,-1.084956,0.955992,0.001814
577,0.611733,0.871926,0.001185
578,0.699775,0.833039,0.001111
579,0.746735,0.889701,0.001336
580,0.715048,0.849940,0.001152
581,0.464882,0.867006,0.001286
582,0.186149,0.825326,0.000980
583,0.321590,0.869606,0.001175
584,-0.012082,0.803987,0.000444
585,-0.040275,0.881080,0.000907
586,-0.013863,0.837020,0.000735
587,0.454508,0.868430,0.001099
588,0.188676,0.791057,0.000690
589,-1.108535,0.963546,0.001004
590,-1.176938,0.964456,0.001028
591,-0.980064,0.927295,0.001388
592,-0.916334,0.922911,0.001405
593,-1.263006,1.008356,0.001136
594,-1.105181,0.987531,0.001058
595,-1.301724,1.002576,0.001409
596,-0.950169,0.958624,0.001380
597,-1.199128,1.079124,0.000362
598,-0.681246,1.041882,0.000062
599,-1.556250,1.029034,0.001326
600,-0.732879,0.962143,0.001330
601,-0.474699,1.081700,0.000791
602,-0.419822,1.078732,0.000711
603,0.344388,0.847271,0.001691
604,0.741160,0.859355,0.001395
605,0.444125,0.837569,0.001405
606,0.596133,0.851622,0.001353
607,0.598570,0.864929,0.001351
608,0.484615,0.849524,0.001142
609,0.166267,0.868500,0.000927
610,0.262317,0.827077,0.000834
611,0.331452,0.929511,0.000484
612,0.157949,0.837509,0.000271
613,-1.125901,0.888045,0.001958
614,-1.082522,0.898870,0.001971
615,-0.916811,0.891949,0.001656
616,-0.836134,0.885569,0.001678
617,-1.007568,0.915206,0.001803
618,-0.874211,0.900073,0.001713
619,-1.050945,0.921552,0.001938
620,-0.665757,0.883281,0.001460
621,-1.602790,0.922234,0.002649
622,-1.109730,0.891982,0.002162
623,0.336748,0.895438,0.000624
624,0.709934,0.902918,0.000904
625,0.200304,0.887170,0.000347
626,0.425862,0.890466,0.000472
627,0.567203,0.898656,0.000789
628,0.437098,0.852354,0.000023
629,0.094126,0.885152,0.000196
630,-0.024360,0.847688,0.000499
631,-1.086625,0.945433,0.002386
632,-0.673059,0.870471,0.001904
633,-0.466024,0.916430,0.000944
634,-0.718398,0.908357,0.001423
635,-0.763171,0.869819,0.001943
636,-0.840377,0.899315,0.001585
637,-0.913874,0.902355,0.001667
638,-0.863372,0.894556,0.001556
639,-0.855977,0.899266,0.001532
640,-0.890779,0.893866,0.001626
641,-0.590205,0.971871,0.002143
642,1.008051,0.922916,0.000983
643,0.694299,0.887572,0.001098
644,0.851001,0.898648,0.001331
645,0.722234,0.891650,0.001246
646,0.813120,0.898358,0.001342
647,0.747090,0.893982,0.001290
648,0.843427,0.897593,0.001330
649,0.934217,0.917351,0.001469
650,1.252691,0.947116,0.001667
651,0.824577,0.905171,0.001381
652,0.850598,0.906579,0.001292
653,-0.614458,0.870912,0.001188
654,-0.417874,0.906810,0.001359
655,-0.379177,0.923655,0.000936
656,-0.899511,0.912316,0.001948
657,-0.194716,0.872071,0.000987
658,-0.943958,0.905015,0.001818
659,-0.017149,0.870548,0.001075
660,-0.726011,0.882581,0.001655
661,-0.778619,0.888191,0.001495
662,-0.816583,0.889959,0.001500
663,-0.757055,0.897090,0.001405
664,-0.709893,0.895228,0.001345
665,-0.875159,0.903538,0.001918
666,-0.006954,0.936116,0.001122
667,0.769588,0.879191,0.001272
668,0.867375,0.903402,0.001360
669,0.633952,0.895490,0.001091
670,0.853206,0.900384,0.001367
671,0.684518,0.893287,0.001176
672,0.973204,0.916131,0.001369
673,-0.846452,0.893764,0.001529
674,-0.664544,0.892072,0.001432
675,-0.667165,0.875502,0.001399
676,-0.511508,0.900853,0.001348
677,-1.061299,0.907285,0.001885
678,-0.830151,0.928490,0.001716
679,-0.780864,0.888709,0.001386
680,-0.929517,0.907148,0.001661
681,-0.543493,0.915173,0.001626
682,-0.327454,0.951087,0.001562
683,0.907866,0.909584,0.001409
684,0.800212,0.892298,0.001326
685,0.756601,0.895654,0.001284
686,0.797180,0.893912,0.001367
687,0.776659,0.895345,0.001337
688,0.787756,0.896353,0.001277
689,-0.793209,0.879157,0.001519
690,-0.673117,0.870800,0.001309
691,-0.701450,0.895723,0.001340
692,-0.450916,0.896468,0.001116
693,-1.173352,0.927069,0.002368
694,0.327023,0.873990,0.000738
695,-1.365096,0.926703,0.002839
696,1.331260,1.038996,0.001046
697,0.673846,0.892012,0.001078
698,0.909771,0.895057,0.001271
699,-0.775357,0.896760,0.001431
700,-0.737860,0.898168,0.001410
701,-0.805704,0.893924,0.001427
702,-0.791431,0.899120,0.001416
703,-0.787560,0.890605,0.001403
704,-0.848354,0.904829,0.001548
705,-0.600414,0.863476,0.001282
706,-0.909690,0.908460,0.001689
707,0.945835,0.918174,0.001445
708,0.644450,0.882566,0.001029
709,0.740708,0.933588,0.001131
710,0.579705,0.903943,0.000945
711,0.700978,0.928102,0.001008
712,0.781429,0.913014,0.001221
713,0.801878,0.866562,0.001115
714,0.936643,0.891709,0.001407
715,0.740580,0.848556,0.001043
716,2.009769,1.036079,0.001725
717,0.401280,0.917231,0.000703
718,1.164728,1.049608,0.000658
719,-1.659087,0.946289,0.002534
720,-0.013456,0.881144,0.000793
721,-0.823203,0.882318,0.001693
722,-0.517059,0.901036,0.001488
723,-0.829841,0.878279,0.001455
724,-0.234611,0.934811,0.001108
725,-1.128610,0.906713,0.001686
726,-1.725497,0.957128,0.002987
727,-0.930034,0.932906,0.001064
728,-0.272600,0.810028,0.000348
729,-0.490595,1.173158,0.000415
730,-0.442004,1.053391,0.000377
731,0.564551,0.940479,0.000997
732,0.244408,0.889147,0.000525
733,-0.855827,1.203374,0.001215
734,-0.843761,1.189115,0.001124
735,-0.642121,1.177812,0.000916
736,-1.442196,1.064701,0.002240
737,-0.452860,1.185947,0.001133
738,-0.491540,1.064648,0.001273
739,-0.816637,0.990598,0.001862
740,-0.587507,0.892749,0.001335
741,-0.051287,0.988961,0.001063
742,-0.209453,0.866361,0.001294
743,-0.812961,0.925942,0.001964
744,0.466332,0.951736,0.000763
745,-0.382332,0.882707,0.001197
746,-0.031083,0.876048,0.001029
747,-0.328979,0.877156,0.001123
748,1.282268,0.933632,0.001179
749,0.354322,0.890867,0.000510
750,0.642824,0.868006,0.000934
751,0.544626,0.864459,0.001011
752,0.502909,0.859961,0.000682
753,-0.002555,0.944183,0.000106
754,-0.052606,0.968269,0.000082
755,-0.701439,0.884086,0.001286
756,-0.841226,0.905670,0.001466
757,-0.824199,0.926199,0.001369
758,-1.020273,0.933734,0.001634
759,-0.933778,0.905681,0.001671
760,-0.932182,0.892553,0.001585
761,-0.320867,1.024593,0.000467
762,-0.360668,0.988315,0.000548
763,0.655906,0.908590,0.001162
764,0.787122,0.906376,0.001367
765,0.053604,0.981219,0.000411
766,0.340005,0.953493,0.000767
767,0.374172,0.905350,0.000862
768,0.815813,0.900264,0.001369
769,0.613843,0.915647,0.001075
770,0.760716,0.901928,0.001278
771,0.751725,0.898391,0.001303
772,0.869987,0.895403,0.001320
773,-0.143650,1.031617,0.000206
774,-0.325803,1.034097,0.000335
775,-0.950977,0.852532,0.001477
776,-0.813277,0.892292,0.001425
777,-0.780641,0.868958,0.001356
778,-0.838742,0.883507,0.001456
779,-0.763632,0.879108,0.001354
780,-0.861029,0.884371,0.001474
781,-0.797248,0.865937,0.001387
782,-0.932487,0.863162,0.001526
783,-0.747935,0.855938,0.001360
784,-0.869496,0.887535,0.001512
785,0.965528,0.923358,0.001459
786,0.948081,0.908978,0.001537
787,0.805592,0.893528,0.001369
788,0.984573,0.895038,0.001569
789,0.767952,0.896104,0.001333
790,0.948159,0.900781,0.001595
791,0.554039,0.883887,0.001088
792,1.038319,0.912171,0.001617
793,0.734259,0.928997,0.001183
794,1.289685,0.907220,0.001658
795,0.546350,0.872404,0.000878
796,1.349918,0.902725,0.001468
797,-0.332947,0.881191,0.000460
798,-0.089821,0.976266,0.000173
799,0.540518,1.041576,0.001142
800,0.642770,1.040249,0.000967
801,0.079871,0.985561,0.000309
802,0.085646,1.059090,0.000348
803,0.441641,0.988041,0.000794
804,-0.539466,0.887323,0.000813
805,1.026465,1.061403,0.002127
806,0.469582,0.947804,0.001309
807,0.319288,0.858386,0.000695
808,-0.464112,0.867816,0.000782
809,2.119423,1.121855,0.004019
810,0.828021,0.965465,0.001661
811,1.331580,1.008971,0.002139
812,1.808384,1.111643,0.002972
813,0.341662,1.080786,0.001161
814,0.503976,1.061109,0.001107
815,-0.279318,1.101182,0.000287
816,1.605144,0.948853,0.002583
817,0.743240,0.940592,0.001348
818,1.135729,0.881980,0.001763
819,0.914335,0.866125,0.001550
820,1.373891,0.874419,0.001855
821,0.255890,0.982159,0.000539
822,0.469586,0.988535,0.000638
823,-0.747418,0.899649,0.001244
824,-0.771236,0.918489,0.001336
825,-0.341939,0.985158,0.000443
826,-0.622303,0.972343,0.000945
827,-0.425748,0.937026,0.000735
828,-0.917852,0.981459,0.001565
829,0.300874,0.971165,0.000342
830,-0.059793,1.002840,0.000096
831,0.779372,0.910323,0.001289
832,0.729705,0.887359,0.001234
833,0.647948,0.976225,0.000945
834,0.721902,0.950507,0.001214
835,0.857489,0.909239,0.001361
836,0.855657,0.890008,0.001427
837,0.788513,0.906000,0.001398
838,0.855367,0.897764,0.001459
839,0.767374,0.888140,0.001376
840,0.894420,0.887358,0.001562
841,0.288384,0.986704,0.000109
842,0.685049,1.028389,0.000094
843,-0.954949,0.854853,0.001927
844,-0.709593,0.887021,0.001417
845,-0.833045,0.870328,0.001559
846,-0.784726,0.881061,0.001494
847,-0.822946,0.882740,0.001473
848,-0.803099,0.886668,0.001557
849,-0.734717,0.873425,0.001427
850,-0.670052,0.888836,0.001425
851,-0.555351,0.883274,0.001277
852,-0.899743,0.925563,0.001726
853,0.716307,0.924192,0.001241
854,0.565711,0.875191,0.001026
855,0.764889,0.901210,0.001310
856,0.741475,0.883330,0.001316
857,0.891038,0.902507,0.001447
858,0.875846,0.886544,0.001451
859,0.924186,0.897745,0.001357
860,1.020723,0.880049,0.001581
861,0.677579,0.890129,0.001161
862,1.124007,0.897526,0.001802
863,0.070865,0.905575,0.000385
864,1.286413,0.977811,0.001795
865,0.640174,0.960843,0.000430
866,1.283534,0.988060,0.001172
867,1.542365,1.012076,0.001930
868,1.967899,0.992784,0.002384
869,1.248255,1.033966,0.001299
870,1.604942,1.059482,0.001692
871,1.461852,1.054344,0.001739
872,0.441233,0.972099,0.000042
873,1.280506,1.096321,0.001058
874,0.740132,1.001708,0.000153
875,0.432923,0.955648,0.000100
876,-0.668635,0.920896,0.001478
877,-0.284452,1.022033,0.000994
878,-1.011626,0.910994,0.001838
879,-0.427532,0.930099,0.001231
880,-1.376017,1.066630,0.002290
881,0.219017,0.974047,0.000052
882,0.002605,0.999434,0.000121
883,0.373433,1.012399,0.000151
884,1.168542,0.955990,0.001954
885,1.464458,0.935344,0.002360
886,1.514410,0.917106,0.002564
887,0.829104,0.876018,0.001643
888,1.142875,0.911068,0.001887
889,1.429035,1.005892,0.002408
890,1.814278,1.007194,0.002878
891,-0.493591,0.931934,0.000881
892,-0.449402,0.920826,0.000927
893,0.318963,1.007519,0.000514
894,0.175190,0.996403,0.000179
895,-0.206499,0.964522,0.000300
896,-0.350736,0.968910,0.000763
897,1.172180,1.058530,0.002068
898,0.954953,1.050967,0.001700
899,0.925478,0.886114,0.001635
900,0.691053,0.864453,0.001272
901,1.233879,0.941896,0.002284
902,1.080511,0.898579,0.002065
903,1.162715,0.889020,0.002065
904,0.832797,0.877103,0.001497
905,1.231958,0.881103,0.002079
906,1.040860,0.875531,0.001789
907,1.057116,0.876282,0.001767
908,1.091481,0.868551,0.001900
909,0.995862,0.940518,0.001834
910,0.798482,1.012961,0.001755
911,-0.864502,0.946548,0.001319
912,-0.734758,0.898499,0.001318
913,-0.830122,0.903564,0.001443
914,-0.806988,0.899597,0.001405
915,-0.843259,0.896965,0.001454
916,-0.781103,0.894981,0.001426
917,-0.964114,0.895138,0.001638
918,-0.940297,0.905496,0.001663
919,-1.105361,0.896569,0.001709
920,-0.964359,0.914515,0.001744
921,0.565371,0.906104,0.001004
922,0.511403,0.878080,0.000832
923,0.760081,0.900863,0.001323
924,0.551632,0.869432,0.000950
925,0.724524,0.900438,0.001259
926,0.581070,0.888607,0.001013
927,0.667168,0.945364,0.001077
928,0.261669,0.902540,0.000503
929,0.764656,0.955532,0.000990
930,0.767544,0.917254,0.001265
931,0.970389,0.963266,0.001058
932,0.565798,0.894940,0.000778
933,-0.892888,0.902248,0.001937
934,-0.657766,0.960123,0.001491
935,-0.724780,1.074040,0.001223
936,0.269318,1.090935,0.000369
937,-0.716102,1.034126,0.001652
938,-0.143935,1.084502,0.000883
939,-0.694424,1.056860,0.001526
940,-0.569396,0.910711,0.001608
941,-0.322340,0.987972,0.001300
942,-0.172611,0.891323,0.001352
943,-0.940142,0.902849,0.001999
944,-0.879187,0.872889,0.001856
945,0.586428,1.046615,0.000066
946,-0.181338,0.945709,0.000957
947,0.259498,1.005546,0.000353
948,-0.667993,1.017215,0.001749
949,0.159027,1.040970,0.000289
950,-0.289411,1.048378,0.000895
951,-0.045547,1.110606,0.000408
952,0.155614,0.933167,0.000455
953,1.517708,1.027050,0.001942
954,1.009526,0.921857,0.001546
955,1.224025,0.905066,0.001710
956,0.816495,0.902865,0.001519
957,0.500370,1.076932,0.000653
958,0.693984,1.068499,0.001069
959,-0.847790,0.902850,0.001454
960,-0.686025,0.896285,0.001220
961,-0.440527,0.968782,0.001017
962,-0.414379,0.933289,0.000998
963,-0.761622,0.927046,0.001399
964,-0.589828,0.900908,0.001363
965,-0.335402,1.065014,0.000630
966,0.047563,0.978563,0.000130
967,0.594101,0.912341,0.001148
968,0.692924,0.897923,0.001202
969,0.568067,1.009066,0.000857
970,0.605601,0.969440,0.000890
971,0.889151,0.941308,0.001444
972,0.741846,0.890990,0.001281
973,0.767037,0.941116,0.001238
974,0.743213,0.908646,0.001251
975,0.812051,0.916568,0.001344
976,0.554176,0.902687,0.000977
977,0.327516,1.040868,0.000522
978,-0.215276,1.028164,0.000017
979,-0.798476,0.856518,0.001451
980,-0.865051,0.893938,0.001468
981,-0.951450,0.883267,0.001609
982,-0.881277,0.888925,0.001461
983,-0.899956,0.889720,0.001510
984,-0.909040,0.891705,0.001506
985,-0.983591,0.895789,0.001651
986,-0.808654,0.892272,0.001387
987,-1.110804,0.918123,0.001777
988,-0.734478,0.906954,0.001306
989,0.445587,0.885805,0.000911
990,0.724208,0.907709,0.001258
991,0.647540,0.892943,0.001199
992,0.706871,0.887625,0.001139
993,0.721048,0.890952,0.001273
994,0.748587,0.883644,0.001278
995,0.791521,0.880278,0.001459
996,0.509578,0.850746,0.000930
997,0.425109,0.931665,0.000886
998,0.210505,0.859027,0.000642
999,0.447197,0.984452,0.001001
1000,0.244793,0.847102,0.000578
1001,-0.603507,0.835964,0.001225
1002,-0.675147,0.868175,0.001193
1003,0.545372,0.967951,0.000600
1004,0.383563,0.940178,0.000833
1005,-0.469113,0.922135,0.000850
1006,-0.371543,0.953147,0.000605
1007,-0.498692,0.977775,0.000867
1008,-0.762868,0.864677,0.001254
1009,-1.271362,0.871842,0.002153
1010,-1.100580,0.849840,0.002004
1011,-1.843886,0.890477,0.002948
1012,-0.808753,0.885951,0.001633
1013,-2.405063,1.061404,0.003860
1014,-1.570554,1.000963,0.002801
1015,-2.209136,1.077959,0.003317
1016,-1.398423,1.142475,0.002667
1017,-1.987458,0.950656,0.002898
1018,-1.622105,0.940359,0.002561
1019,-1.404406,0.955778,0.001894
1020,-0.060595,0.867154,0.000207
1021,-0.483769,0.876100,0.000024
1022,-0.037461,0.858271,0.000428
1023,0.239726,0.913191,0.000918
1024,-0.157142,0.858288,0.000330
1025,-0.597385,0.911011,0.000289
1026,-0.520567,0.892191,0.000103
1027,-0.887449,0.895931,0.001431
1028,-0.969482,0.920773,0.001492
1029,-1.397554,0.923827,0.001838
1030,-1.311551,0.917170,0.001715
1031,-1.385948,0.929370,0.001901
1032,-1.162678,0.929092,0.001598
1033,-0.976722,0.952711,0.000795
1034,-0.272931,0.951944,0.000216
1035,0.541473,0.879431,0.001130
1036,0.734683,0.882452,0.001326
1037,-0.251620,0.907583,0.000343
1038,0.148270,0.904108,0.000730
1039,0.391951,0.885037,0.001009
1040,0.738055,0.885560,0.001316
1041,0.400339,0.893293,0.001040
1042,0.653069,0.888421,0.001264
1043,0.593819,0.886767,0.001200
1044,0.450796,0.871919,0.000941
1045,0.245339,0.930047,0.001161
1046,-0.007413,0.956814,0.000818
1047,-0.883816,0.933627,0.001155
1048,-0.872291,0.915315,0.001426
1049,-0.695152,0.907676,0.001201
1050,-0.748305,0.909515,0.001301
1051,-0.731852,0.900419,0.001294
1052,-0.748038,0.910086,0.001294
1053,-0.770073,0.903572,0.001334
1054,-0.714330,0.918309,0.001266
1055,-0.743961,0.918136,0.001341
1056,-0.610009,0.923536,0.001055
1057,0.703493,0.879393,0.001233
1058,1.067114,0.895961,0.001724
1059,0.744296,0.889178,0.001302
1060,1.038470,0.894829,0.001599
1061,0.691623,0.886414,0.001253
1062,0.808457,0.893573,0.001358
1063,0.589162,0.894577,0.001221
1064,1.034317,0.911789,0.001547
1065,0.489297,0.852687,0.000971
1066,0.978284,0.865510,0.001287
1067,0.946718,0.893233,0.001392
1068,0.869257,0.878889,0.001141
1069,-0.179037,1.091133,0.000667
1070,-0.004797,1.072301,0.000609
1071,0.958047,0.879879,0.001134
1072,0.565044,0.765162,0.000724
1073,0.574601,0.990209,0.000197
1074,0.612117,0.918050,0.000364
1075,1.020857,0.931960,0.000677
1076,-0.075297,1.105559,0.000771
1077,0.157176,0.850099,0.000441
1078,-0.142664,0.946599,0.000754
1079,-0.541780,1.002100,0.001317
1080,-0.695487,0.961267,0.001328
1081,-0.978431,1.028394,0.001850
1082,-0.809243,0.894873,0.001586
1083,-1.121548,1.025616,0.002045
1084,-0.488471,0.902181,0.001027
1085,-0.803179,0.836562,0.000724
1086,-0.050553,0.758177,0.000001
1087,-0.836750,0.867949,0.000727
1088,1.030239,0.982142,0.001475
1089,1.019764,0.953467,0.002389
1090,1.322566,0.939318,0.002342
1091,1.139588,0.953807,0.002244
1092,0.939975,0.921206,0.001525
1093,0.900719,0.871327,0.002571
1094,1.009999,0.882065,0.002449
1095,-0.639092,0.850977,0.000883
1096,-0.800063,0.890545,0.001203
1097,0.025477,0.790393,0.000442
1098,-0.248102,0.831210,0.000103
1099,-0.244296,0.820421,0.000259
1100,-0.400023,0.876369,0.000516
1101,0.862929,0.845925,0.002161
1102,0.912654,0.899357,0.002244
1103,0.831162,0.919851,0.001541
1104,0.858261,0.911161,0.001560
1105,1.058419,0.918465,0.002380
1106,1.217834,0.936368,0.002517
1107,1.074861,0.929245,0.002047
1108,0.964971,0.907969,0.001676
1109,0.948969,0.930819,0.001931
1110,0.996091,0.919574,0.001798
1111,0.869729,0.917330,0.001645
1112,1.066064,0.931687,0.001902
1113,0.805328,0.965638,0.001941
1114,1.168273,0.963389,0.002196
1115,-0.386111,0.882445,0.000483
1116,-0.695895,0.899153,0.001245
1117,-0.809099,0.895145,0.001321
1118,-0.792842,0.901830,0.001369
1119,-0.789561,0.894094,0.001353
1120,-0.860825,0.909227,0.001471
1121,-0.820729,0.892619,0.001398
1122,-0.879399,0.912733,0.001462
1123,-0.576479,0.898519,0.001208
1124,-0.957398,0.933369,0.001710
1125,0.616504,0.911684,0.001046
1126,0.602144,0.881170,0.001037
1127,0.755155,0.895404,0.001292
1128,0.762010,0.881986,0.001278
1129,0.736519,0.890536,0.001267
1130,0.849460,0.886360,0.001439
1131,0.564051,0.860946,0.001014
1132,0.919309,0.878153,0.001392
1133,0.100423,0.920910,0.000659
1134,0.918013,0.955466,0.001382
1135,-0.552580,0.908341,0.000471
1136,0.772587,0.909089,0.000849
1137,-2.061355,1.067536,0.002316
1138,-1.574689,1.064741,0.001914
1139,-1.168683,0.981244,0.000946
1140,-0.222642,0.922080,0.000339
1141,-2.127730,1.107829,0.002135
1142,-2.032340,1.096184,0.001990
1143,-1.988968,1.115523,0.001864
1144,-2.077759,1.058622,0.002716
1145,-2.415761,1.017941,0.002440
1146,-2.728246,1.065011,0.003128
1147,-1.884152,0.990226,0.002464
1148,-1.335835,0.966365,0.002076
1149,-1.641184,0.962537,0.001838
1150,-1.551214,0.986255,0.002168
1151,-1.330584,0.968347,0.002044
1152,-0.991218,0.910884,0.001327
1153,0.571138,0.891240,0.000684
1154,0.918331,0.860105,0.000980
1155,0.894553,0.969538,0.000715
1156,1.881820,0.991145,0.002536
1157,2.166946,1.116640,0.003267
1158,2.170950,1.019624,0.003067
1159,1.463584,1.022138,0.002355
1160,1.654138,1.001124,0.002125
1161,2.929120,1.161089,0.003917
1162,3.105760,1.129120,0.003863
1163,-0.121730,0.836287,0.000497
1164,-0.249944,0.863041,0.000827
1165,1.261649,0.793368,0.001450
1166,0.850143,0.806226,0.000733
1167,0.611541,0.784444,0.000482
1168,0.093273,0.868044,0.000350
1169,2.758260,1.074092,0.003257
1170,2.340107,1.135045,0.002630
1171,1.182019,0.946252,0.001734
1172,0.934439,0.903676,0.001438
1173,2.165784,1.157908,0.002842
1174,2.065669,1.121204,0.002833
1175,1.729792,1.026245,0.002423
1176,1.011618,0.916642,0.001610
1177,1.654475,1.014155,0.002424
1178,1.304461,0.949291,0.001999
1179,1.249712,0.941412,0.001947
1180,1.535850,0.951168,0.002306
1181,1.261323,1.100493,0.001532
1182,1.539182,1.111116,0.001536
1183,-0.761843,0.915912,0.001592
1184,-0.718871,0.890679,0.001412
1185,-0.826235,0.892662,0.001532
1186,-0.802066,0.893771,0.001506
1187,-0.838795,0.897123,0.001494
1188,-0.847018,0.905717,0.001627
1189,-0.873602,0.898117,0.001563
1190,-0.961875,0.912973,0.001759
1191,-1.054745,0.907501,0.001798
1192,-1.296962,0.950889,0.002277
1193,0.725776,0.881249,0.001256
1194,0.417219,0.818861,0.000786
1195,0.757000,0.883995,0.001289
1196,0.588413,0.849147,0.001034
1197,0.762240,0.891112,0.001328
1198,0.643173,0.866600,0.001175
1199,0.493723,0.878080,0.000838
1200,0.407636,0.855124,0.000830
1201,0.984187,0.916326,0.001514
1202,1.041883,0.891349,0.001545
1203,0.568170,0.861185,0.000556
1204,1.064527,0.891531,0.001354
1205,-0.502487,0.952361,0.000793
1206,-0.271864,0.998129,0.000603
1207,-0.411953,1.092633,0.000400
1208,0.563927,1.029489,0.000601
1209,-0.199652,1.020589,0.000380
1210,0.129319,1.067833,0.000095
1211,-0.133089,1.087918,0.000280
1212,-0.294973,0.988158,0.001028
1213,0.177943,1.051085,0.000528
1214,-0.214378,1.073578,0.000587
1215,-0.473271,1.013479,0.000535
1216,-1.005194,0.969189,0.001685
1217,0.744953,1.063435,0.001682
1218,-0.483945,1.086299,0.000572
1219,0.205572,1.078909,0.000335
1220,-1.248744,1.069086,0.001571
1221,-0.826969,1.089376,0.000237
1222,-1.352388,1.073982,0.001046
1223,-1.348203,1.025611,0.001198
1224,-0.271872,0.755966,0.000470
1225,-0.117455,0.856985,0.000728
1226,0.212813,0.820322,0.001055
1227,0.123424,0.802203,0.000812
1228,0.349353,0.840718,0.000912
1229,-0.875860,0.882040,0.000163
1230,-0.570038,0.860436,0.000369
1231,-1.197662,0.936315,0.001591
1232,-0.946723,0.928155,0.001457
1233,-1.325792,1.027594,0.001112
1234,-1.190856,1.000171,0.001242
1235,-1.407141,0.988085,0.001614
1236,-1.233141,0.987587,0.001872
1237,-1.456972,0.960715,0.000612
1238,-1.515044,0.974832,0.000800
1239,0.424846,0.864192,0.001082
1240,0.420361,0.843782,0.000905
1241,-0.521088,0.853587,0.000519
1242,-0.453914,0.818550,0.000445
1243,0.394352,0.831951,0.001222
1244,0.588855,0.860832,0.001186
1245,0.263927,0.842914,0.001107
1246,0.470511,0.852330,0.001182
1247,0.503177,0.862263,0.001193
1248,0.282424,0.829448,0.001010
1249,-0.328197,0.859583,0.000399
1250,-0.388259,0.848151,0.000266
1251,-1.165369,1.008058,0.001803
1252,-0.799581,0.912833,0.001406
1253,-0.978473,0.918726,0.001576
1254,-0.830054,0.909644,0.001444
1255,-0.896713,0.906812,0.001507
1256,-0.760949,0.904907,0.001427
1257,-0.963216,0.919011,0.001626
1258,-0.753737,0.916106,0.001532
1259,-0.845348,0.901621,0.001478
1260,-0.752302,0.896035,0.001483
1261,-0.386074,0.943784,0.000329
1262,-0.263606,1.005483,0.001496
1263,0.752907,0.902005,0.001295
1264,0.739925,0.892195,0.001124
1265,0.825152,0.895140,0.001347
1266,0.771827,0.884831,0.001213
1267,0.838765,0.900466,0.001375
1268,0.729888,0.885330,0.001190
1269,0.727747,0.899558,0.001235
1270,0.725280,0.889657,0.001226
1271,0.792921,0.905775,0.001276
1272,0.714130,0.886034,0.001098
1273,0.919408,0.904116,0.001126
1274,1.032751,0.941407,0.001261
1275,0.183703,0.897919,0.000687
1276,0.728742,1.004863,0.000214
1277,-1.056541,0.910424,0.001936
1278,-0.148577,0.921742,0.000918
1279,-1.604439,0.959544,0.002623
1280,-0.419368,0.921715,0.001323
1281,-0.034886,0.908013,0.000252
1282,0.870538,1.051423,0.000241
1283,-0.954839,0.905334,0.001854
1284,-0.492627,0.889973,0.001625
1285,-1.358332,0.900341,0.002171
1286,-0.627658,0.894031,0.001549
1287,-1.231123,0.963984,0.002048
1288,0.011785,0.921615,0.000863
1289,-0.737546,0.882837,0.001598
1290,-1.078848,0.927811,0.002274
1291,-0.725231,0.900683,0.001418
1292,-0.947812,0.906696,0.001742
1293,-0.748139,0.885698,0.001403
1294,-0.873256,0.900634,0.001548
1295,-0.785127,0.890759,0.001408
1296,-0.978333,0.900155,0.001712
1297,-0.655189,0.913110,0.002178
1298,0.669214,0.912186,0.000698
1299,0.850368,0.894003,0.001186
1300,0.813213,0.891074,0.001354
1301,0.698915,0.893914,0.001192
1302,0.792337,0.894177,0.001347
1303,0.679856,0.893346,0.001190
1304,0.762961,0.922318,0.001104
1305,-1.161192,0.864657,0.002202
1306,-0.683342,0.854644,0.001603
1307,0.775540,0.899805,0.001284
1308,0.871661,0.901497,0.001326
1309,0.613143,0.910723,0.001013
1310,0.753922,0.902569,0.001176
1311,0.482047,0.931661,0.000906
1312,-0.883983,0.891168,0.001657
1313,-0.817253,0.890850,0.001476
1314,-0.816108,0.899750,0.001512
1315,-0.747713,0.893554,0.001340
1316,-0.810316,0.899491,0.001434
1317,-0.884177,0.888438,0.001548
1318,-0.845844,0.894139,0.001499
1319,-0.811946,0.886355,0.001473
1320,-1.042190,0.890960,0.001894
1321,0.736291,0.905704,0.001193
1322,0.749383,0.895403,0.001263
1323,0.827672,0.899182,0.001379
1324,0.887944,0.893497,0.001394
1325,-1.361181,0.899868,0.002400
1326,-0.721846,0.894173,0.001442
1327,-0.966250,0.906677,0.001650
1328,-0.730307,0.895986,0.001340
1329,-0.962634,0.894799,0.001736
1330,-0.677209,0.885305,0.001337
1331,-0.855987,0.893580,0.001548
1332,-0.609420,0.882681,0.001359
1333,0.332845,0.913480,0.000566
1334,0.163508,1.006348,0.001211
1335,-1.066966,0.883060,0.001949
1336,-0.814935,0.896444,0.001528
1337,-0.812877,0.890572,0.001484
1338,-0.809739,0.898344,0.001472
1339,-0.772360,0.892285,0.001393
1340,-0.919426,0.910271,0.001636
1341,0.139226,1.037675,0.000306
1342,-0.705247,0.890649,0.001175
1343,-0.104043,1.072648,0.000538
1344,0.362243,0.880307,0.000738
1345,-0.041358,1.077222,0.000082
1346,0.041500,1.003386,0.000225
1347,0.252741,0.975532,0.000353
1348,0.549081,0.910666,0.000930
1349,-1.009921,1.192817,0.001355
1350,-0.666340,1.155040,0.000793
1351,-1.261128,1.192320,0.001675
1352,-0.565362,1.079237,0.001038
1353,-1.309025,1.187027,0.001897
1354,-0.924419,1.084464,0.001672
1355,-1.560337,1.091752,0.002582
1356,-0.247183,0.834177,0.001368
1357,-1.912542,0.874630,0.003065
1358,-1.113525,0.819319,0.002612
1359,-1.757698,0.918487,0.002462
1360,-0.349733,1.034546,0.001566
1361,-0.888835,0.950196,0.002123
1362,-0.723242,0.957402,0.002328
1363,0.851599,1.022400,0.001017
1364,0.615417,0.918978,0.000709
1365,-0.441639,1.159077,0.001231
1366,-0.095562,1.050149,0.000475
1367,0.645926,1.072023,0.000614
1368,-0.393835,0.994199,0.000818
1369,-0.577764,0.986330,0.002004
1370,-0.226217,0.970776,0.001284
1371,-0.727126,0.855606,0.001506
1372,-0.683121,0.871830,0.001332
1373,-0.456334,0.881624,0.001391
1374,-0.330329,0.863155,0.001143
1375,-0.621147,0.858133,0.001575
1376,0.488090,1.021074,0.000160
1377,-0.099531,0.971673,0.000891
1378,0.773322,1.070992,0.000336
1379,0.399403,0.978964,0.000025
1380,1.065947,0.941618,0.001469
1381,-0.325657,1.042484,0.000973
1382,0.474707,1.119618,0.000115
1383,0.463723,1.014098,0.000582
1384,0.798954,0.917966,0.001264
1385,0.608827,0.999096,0.000920
1386,0.693523,0.949203,0.001115
1387,0.726583,0.946049,0.001196
1388,0.646431,0.947626,0.001003
1389,-0.098578,1.119488,0.000192
1390,-0.434904,1.027070,0.000579
1391,-0.983029,0.802338,0.001905
1392,-1.897063,0.937265,0.002585
1393,-0.878011,0.855754,0.001574
1394,-1.007198,0.869433,0.001606
1395,-1.036991,0.928360,0.001989
1396,1.010546,0.881508,0.001835
1397,-1.116766,0.904048,0.001323
1398,-0.611215,0.905088,0.000231
1399,-1.356697,0.920363,0.001709
1400,-0.490387,0.930644,0.000395
1401,-1.255503,0.935568,0.001633
1402,-0.541691,0.892182,0.000823
1403,0.192622,0.931028,0.000809
1404,1.317635,1.057637,0.001645
1405,0.269954,0.953951,0.000839
1406,0.579163,0.982059,0.001189
1407,-1.059750,0.878682,0.001507
1408,-0.755741,0.896808,0.001318
1409,-0.854665,0.867585,0.001409
1410,-0.802208,0.883816,0.001425
1411,-0.764521,0.880572,0.001324
1412,-0.847096,0.926990,0.001415
1413,-0.263434,0.967822,0.000024
1414,-0.168994,1.102311,0.000169
1415,0.371030,1.078279,0.000848
1416,0.349125,0.969432,0.000894
1417,0.700414,1.025011,0.001313
1418,0.684099,0.989911,0.001328
1419,0.849785,0.930399,0.001465
1420,0.868209,0.915749,0.001549
1421,0.837695,0.948292,0.001455
1422,0.887715,0.939889,0.001588
1423,0.679688,0.936868,0.001294
1424,1.168952,0.915607,0.002034
1425,0.301565,0.897182,0.000015
1426,1.429207,0.861691,0.001494
1427,-0.327051,0.847435,0.000592
1428,1.494025,0.933810,0.001285
1429,-1.857141,0.922781,0.002936
1430,-1.566087,0.906014,0.002642
1431,-2.713842,1.053115,0.003859
1432,-0.545254,0.963059,0.001811
1433,-2.205022,1.015701,0.003197
1434,-1.179804,0.980713,0.001774
1435,-0.395581,0.906581,0.000353
1436,-0.564811,0.911990,0.001179
1437,-2.764589,0.995391,0.003849
1438,-2.753744,0.994327,0.003824
1439,-1.288350,0.896634,0.002012
1440,-1.198421,0.921883,0.001838
1441,-2.376261,0.938786,0.003300
1442,-2.229465,0.933422,0.003121
1443,-1.905889,0.923710,0.002859
1444,-2.181906,0.975711,0.002836
1445,-2.699478,1.038518,0.003586
1446,-2.418756,1.001166,0.002924
1447,-2.044485,0.997439,0.002641
1448,0.503688,0.866623,0.001159
1449,-2.439094,1.086757,0.003435
1450,-1.376175,1.020133,0.001919
1451,-0.446110,0.945440,0.000482
1452,0.667911,0.895012,0.001136
1453,-0.100321,0.940920,0.000009
1454,0.402336,0.919089,0.000724
1455,0.368500,0.915045,0.000748
1456,0.462422,0.920915,0.000721
1457,-0.875466,0.989231,0.001621
1458,-0.531533,1.043726,0.001718
1459,-1.036344,0.870356,0.002113
1460,-0.044319,1.107943,0.000950
1461,-0.890458,0.865167,0.001662
1462,-0.849915,0.899575,0.001710
1463,-0.242867,0.868430,0.000845
1464,0.691001,0.827128,0.001087
1465,-0.278174,0.871232,0.001539
1466,-0.050642,0.946075,0.001358
1467,0.644269,0.870812,0.000326
1468,0.362954,0.986172,0.000232
1469,-0.252388,0.861929,0.001472
1470,0.057243,0.915660,0.000639
1471,1.193011,0.941237,0.001339
1472,1.501196,1.029401,0.001880
1473,0.658564,0.956874,0.000613
1474,1.093255,0.965409,0.001219
1475,-0.717674,0.908263,0.001544
1476,-0.588059,0.902376,0.001174
1477,-0.866729,0.872099,0.001691
1478,-0.696258,0.882816,0.001409
1479,-0.856682,0.890419,0.001591
1480,-0.397781,0.894796,0.001230
1481,1.332769,1.053533,0.001120
1482,2.056698,1.107605,0.002162
1483,2.121987,1.060611,0.002709
1484,2.029501,0.949618,0.002612
1485,1.794836,0.999259,0.002467
1486,1.532148,0.943863,0.002219
1487,1.141385,0.908733,0.001822
1488,1.213595,0.879694,0.001954
1489,1.412039,0.913307,0.002093
1490,1.347559,0.890123,0.002090
1491,1.643250,0.907110,0.002409
1492,1.855055,0.873939,0.002969
1493,1.232813,0.952728,0.001885
1494,0.997478,1.040619,0.002117
1495,0.506366,0.900591,0.000718
1496,1.041413,1.121603,0.002153
1497,-1.060458,0.889430,0.001848
1498,-0.928309,0.876386,0.001540
1499,-1.170835,0.950212,0.001791
1500,1.208617,0.838259,0.001528
1501,-1.263385,0.974037,0.002069
1502,0.095311,0.938302,0.000190
1503,-0.195121,0.915849,0.000005
1504,0.907188,0.841317,0.000900
1505,-1.266592,0.957585,0.002105
1506,-1.129015,0.926404,0.002089
1507,-0.877384,0.895395,0.001466
1508,-0.774375,0.912060,0.001360
1509,-1.441662,0.935199,0.002271
1510,-1.315340,0.915964,0.002125
1511,-1.079489,0.911467,0.001713
1512,-1.452469,0.989395,0.002059
1513,-1.050834,0.973183,0.001675
1514,-0.926000,0.954557,0.001196
1515,0.168701,0.972118,0.000091
1516,0.727081,0.844926,0.001335
1517,-0.903669,1.019469,0.001651
1518,-0.324674,1.003204,0.000543
1519,0.280498,0.942146,0.000516
1520,0.758981,0.895017,0.001328
1521,0.392522,0.941678,0.000690
1522,0.670099,0.913820,0.001154
1523,0.639802,0.911245,0.001143
1524,0.818193,0.903727,0.001339
1525,-0.269827,0.951134,0.000248
1526,0.347550,0.936825,0.000420
1527,-1.437043,0.970246,0.001987
1528,0.338626,0.970371,0.000040
1529,-0.662124,0.925347,0.001059
1530,-0.522537,0.940853,0.000992
1531,-0.412141,1.030735,0.000433
1532,1.217072,0.861792,0.001870
1533,-0.506603,1.087228,0.000416
1534,-0.557823,1.138143,0.000454
1535,-0.429017,1.088718,0.000234
1536,-0.710205,1.130425,0.000660
1537,-0.025768,1.064404,0.000013
1538,-0.706500,1.068123,0.000907
1539,1.648280,0.933702,0.002456
1540,0.499572,1.092572,0.001427
1541,0.648760,0.918120,0.001283
1542,0.648964,0.871982,0.001426
1543,-0.726735,0.961254,0.001177
1544,-0.649926,0.919219,0.001097
1545,-0.773766,0.916916,0.001315
1546,-0.723811,0.907978,0.001268
1547,-0.802284,0.914932,0.001365
1548,-0.372110,0.958364,0.000741
1549,-0.717061,0.955987,0.001464
1550,0.287246,1.024974,0.000108
1551,-0.120797,0.986220,0.000238
1552,1.231277,0.982552,0.001574
1553,0.476184,1.054474,0.000483
1554,0.751298,0.999524,0.000918
1555,0.790678,0.930918,0.001293
1556,0.976961,0.910728,0.001458
1557,0.728892,0.951163,0.001188
1558,0.764418,0.923604,0.001216
1559,0.949651,0.934211,0.001601
1560,0.754177,0.816054,0.001269
1561,1.459961,1.029881,0.001853
1562,0.750638,1.273107,0.001354
1563,2.069145,0.977619,0.002675
1564,0.831278,1.214942,0.001403
1565,-0.088787,0.944398,0.000773
1566,-0.191743,0.966548,0.000660
1567,0.856004,1.054385,0.000561
1568,1.495207,1.204237,0.002064
1569,1.599573,1.167737,0.001152
1570,2.340474,1.049870,0.002748
1571,2.128849,0.922178,0.002595
1572,3.026800,1.043634,0.004200
1573,1.084096,1.009906,0.000492
1574,1.651153,1.034299,0.001167
1575,-0.500008,0.911771,0.001118
1576,-0.345170,0.910458,0.000890
1577,1.123374,0.969993,0.000450
1578,0.984932,0.969700,0.000339
1579,0.815749,0.974442,0.000286
1580,1.721442,1.100105,0.001103
1581,1.865751,1.029598,0.001554
1582,2.123844,1.073323,0.001992
1583,2.163815,0.944404,0.002562
1584,1.290627,0.843167,0.001899
1585,1.918606,1.064328,0.001647
1586,1.787205,1.018467,0.001855
1587,1.724283,0.938930,0.002178
1588,0.961624,0.879353,0.001581
1589,1.242387,0.932987,0.001649
1590,0.999422,0.901434,0.001532
1591,1.029201,0.903617,0.001532
1592,1.145687,0.890863,0.001744
1593,1.499808,1.032084,0.001700
1594,1.485942,1.026549,0.002027
1595,-0.364049,1.018600,0.000795
1596,0.964741,0.987480,0.001636
1597,-0.957292,0.887919,0.001446
1598,-0.835576,0.886684,0.001231
1599,-1.504282,0.947965,0.001732
1600,0.915675,0.916715,0.001740
1601,-1.292652,0.962660,0.001572
1602,-0.971922,1.040164,0.001263
1603,-1.301923,0.958821,0.001281
1604,-0.332267,0.931234,0.000358
1605,-1.268185,0.902765,0.001486
1606,-1.186586,0.949549,0.001623
1607,0.138946,0.950273,0.001459
1608,-1.317475,1.010647,0.000733
1609,0.402189,0.963600,0.001067
1610,0.142010,0.946568,0.000888
1611,-0.717588,0.885058,0.001071
1612,-0.838984,0.915662,0.001352
1613,-0.863381,0.875928,0.001423
1614,-0.856191,0.893564,0.001395
1615,-0.843943,0.888033,0.001389
1616,-0.908495,0.926168,0.001240
1617,-0.302302,0.905806,0.000703
1618,0.209321,0.935004,0.000535
1619,0.406576,0.918523,0.000792
1620,1.022890,0.884828,0.002083
1621,0.355818,0.992019,0.000694
1622,0.776941,0.973646,0.001318
1623,0.660622,0.914145,0.001253
1624,0.894391,0.906344,0.001568
1625,0.651485,0.915341,0.001218
1626,0.934096,0.921352,0.001545
1627,0.657599,0.881629,0.001332
1628,1.252256,0.807649,0.001790
1629,0.234146,0.906241,0.001252
1630,0.023658,0.990340,0.000378
1631,-0.207919,1.074169,0.000813
1632,-0.262434,1.089188,0.000015
1633,-0.260087,0.938226,0.000589
1634,-0.482665,0.962092,0.000853
1635,0.555914,0.961152,0.000611
1636,-0.249385,1.134391,0.000184
1637,0.756003,0.931718,0.000847
1638,0.523787,0.854627,0.000966
1639,1.318811,0.821344,0.002099
1640,0.957223,0.961202,0.002207
1641,0.300489,0.889337,0.000170
1642,0.219833,0.879723,0.000153
1643,-0.683490,0.910047,0.001315
1644,-0.605556,0.917643,0.001081
1645,-0.318541,0.898444,0.000953
1646,-0.200109,0.907058,0.000706
1647,-0.645005,0.926034,0.001218
1648,0.416844,0.917208,0.000273
1649,0.259003,0.876884,0.000022
1650,0.977473,0.841256,0.000955
1651,0.523842,0.855403,0.000878
1652,1.277407,0.823221,0.001965
1653,0.886378,0.925648,0.001365
1654,1.133346,0.888261,0.001652
1655,1.128691,0.878567,0.001983
1656,0.861970,0.877142,0.001518
1657,1.109735,0.881021,0.001870
1658,0.925407,0.877652,0.001612
1659,0.997947,0.883032,0.001716
1660,0.941507,0.842204,0.001674
1661,1.242988,0.907939,0.002364
1662,0.848520,0.969257,0.002314
1663,-0.210616,0.980938,0.000126
1664,-0.672446,1.136220,0.000070
1665,-0.610842,0.933015,0.001028
1666,-0.636596,0.951226,0.000881
1667,-0.537525,1.034244,0.000552
1668,0.846430,0.867702,0.002064
1669,-0.290070,1.101040,0.000089
1670,0.196036,1.131136,0.000944
1671,-0.992267,1.112696,0.000809
1672,-0.280631,1.034146,0.000106
1673,-0.308249,1.112151,0.000050
1674,-0.008976,1.043263,0.000071
1675,0.435748,0.937921,0.001515
1676,0.539398,0.938083,0.000730
1677,0.798896,0.904656,0.001784
1678,0.973226,0.908539,0.001993
1679,-0.722622,0.948760,0.000841
1680,-0.786756,0.915152,0.001312
1681,-0.565987,0.938515,0.000938
1682,-0.711188,0.924803,0.001194
1683,-0.651534,0.920781,0.001092
1684,-0.738104,0.997989,0.001043
1685,0.738250,1.025234,0.000801
1686,0.537701,0.952623,0.000707
1687,1.049197,0.885118,0.001291
1688,0.553293,0.841953,0.001412
1689,1.049582,0.752086,0.001316
1690,1.074231,0.772727,0.001535
1691,0.906124,0.830354,0.001424
1692,1.085195,0.816318,0.001806
1693,0.903294,0.805782,0.001464
1694,1.059941,0.813876,0.001714
1695,0.607921,0.796359,0.001205
1696,1.205703,0.834522,0.002006
1697,-0.447752,0.712936,0.000162
1698,0.043634,0.891893,0.000031
1699,-0.730312,1.094339,0.000514
1700,0.560937,0.905064,0.000435
1701,-1.080495,0.821611,0.001555
1702,-0.964903,0.817911,0.001561
1703,-1.207061,0.800890,0.001308
1704,-1.061989,0.839773,0.001272
1705,-0.234296,0.731583,0.000048
1706,-0.090421,0.757037,0.000235
1707,1.038029,0.889575,0.001942
1708,-0.420756,0.887186,0.000146
1709,-0.310731,0.836213,0.000183
1710,-0.761579,0.842716,0.000699
1711,-0.781099,0.874764,0.001286
1712,-0.879691,0.897395,0.001358
1713,-0.550952,0.831020,0.000654
1714,-0.647262,0.861401,0.000721
1715,-0.548460,0.847447,0.000686
1716,-0.411673,0.911868,0.000121
1717,-0.508031,0.827712,0.000352
1718,-0.091543,0.856305,0.000467
1719,-0.880076,0.872769,0.000442
1720,0.732328,0.897305,0.001662
1721,-0.330494,0.796482,0.000148
1722,0.408232,0.897290,0.000821
1723,0.512954,0.930469,0.001095
1724,0.785905,0.906105,0.001350
1725,0.606785,0.932171,0.001237
1726,0.729497,0.917727,0.001344
1727,0.674846,0.917138,0.001320
1728,0.661730,0.912972,0.001256
1729,0.702516,0.945949,0.001546
1730,0.180947,0.899098,0.000783
1731,-0.616394,0.879450,0.000706
1732,-1.184724,0.990802,0.001453
1733,-0.718351,0.914543,0.001093
1734,-0.980522,0.937434,0.001391
1735,-0.781182,0.917947,0.000992
1736,-0.048970,0.840311,0.000827
1737,-0.146738,1.029455,0.000030
1738,-0.813236,1.040703,0.000390
1739,-0.438528,0.967830,0.000664
1740,-0.606808,0.957282,0.000611
1741,-0.533326,1.020978,0.000466
1742,-0.546088,0.966608,0.000489
1743,-0.272540,0.893492,0.000487
1744,0.374189,0.930690,0.001037
1745,0.724172,0.902003,0.001570
1746,1.036368,0.888436,0.001915
1747,-0.776075,0.945210,0.001092
1748,-0.697972,0.902176,0.001236
1749,-0.788816,0.910740,0.001190
1750,-0.770498,0.900748,0.001300
1751,-0.831241,0.901194,0.001295
1752,-0.673366,0.926513,0.001089
1753,-1.718051,1.113650,0.001387
1754,-1.840068,1.092411,0.001668
1755,-0.974115,1.021686,0.000392
1756,-0.948014,0.868728,0.000476
1757,-0.715127,0.949099,0.000177
1758,-0.479003,0.897031,0.000082
1759,0.382960,0.887774,0.000983
1760,0.177053,0.859421,0.000800
1761,0.290401,0.891575,0.000868
1762,0.220289,0.869146,0.000854
1763,0.343157,0.882685,0.000874
1764,0.110708,0.861764,0.000786
1765,-0.812518,1.037329,0.001149
1766,-0.165300,1.020013,0.000004
1767,-1.379058,1.094649,0.001529
1768,0.232099,0.996675,0.000431
1769,-1.092165,0.909715,0.001899
1770,-0.901160,0.898471,0.001687
1771,-1.202642,0.927853,0.001976
1772,0.122012,0.898715,0.000448
1773,-1.384467,0.902922,0.001836
1774,-0.478698,0.876270,0.000879
1775,-0.455705,0.891047,0.000350
1776,-0.051885,0.912582,0.000790
1777,-1.231114,0.960483,0.002191
1778,-1.375660,0.969526,0.002507
1779,-0.875982,0.910193,0.001547
1780,-0.895446,0.927027,0.001568
1781,-1.286475,0.972948,0.002311
1782,-1.342208,0.971642,0.002346
1783,-1.167144,0.942533,0.002131
1784,-1.462536,1.019085,0.002335
1785,-0.991339,0.979192,0.002078
1786,-1.143450,0.965396,0.001954
1787,-0.639970,0.950114,0.001503
1788,0.690867,0.856539,0.001286
1789,-0.993331,0.924962,0.001537
1790,-0.551167,0.891933,0.000729
1791,0.095132,0.889475,0.000416
1792,0.780075,0.891757,0.001356
1793,0.389490,0.901342,0.000686
1794,0.629184,0.893955,0.001071
1795,0.595731,0.890419,0.001060
1796,0.742588,0.891875,0.001148
1797,-0.393092,0.939158,0.000701
1798,-0.289894,0.915568,0.001110
1799,-1.632225,0.874901,0.002490
1800,-0.562913,0.950871,0.001210
1801,-0.715048,0.890553,0.001423
1802,-0.797089,0.896618,0.001638
1803,-0.092359,0.889461,0.000559
1804,0.773558,0.860323,0.001062
1805,-0.532754,0.870740,0.001524
1806,-0.771761,0.875426,0.001850
1807,-0.324393,0.841772,0.001048
1808,-0.752443,0.924325,0.001239
1809,-0.251333,0.899933,0.001390
1810,-0.487134,0.914534,0.001180
1811,1.816650,1.000551,0.002024
1812,0.458216,1.014914,0.000396
1813,0.623907,0.926135,0.000640
1814,0.706682,0.907177,0.000922
1815,-0.883147,0.893533,0.001628
1816,-0.710783,0.896380,0.001253
1817,-0.813705,0.892553,0.001571
1818,-0.698170,0.889075,0.001340
1819,-0.812120,0.897303,0.001506
1820,-0.339797,0.893608,0.000953
1821,-0.449464,0.993021,0.000882
1822,0.437733,0.981680,0.000233
1823,0.169146,0.970043,0.000452
1824,1.185023,0.908493,0.001567
1825,0.698530,1.000860,0.001168
1826,0.878613,0.958475,0.001407
1827,0.848019,0.913653,0.001465
1828,0.931416,0.903996,0.001576
1829,0.868764,0.932430,0.001509
1830,0.862516,0.901585,0.001504
1831,0.968019,0.930438,0.001750
1832,0.850136,0.857147,0.001877
1833,1.568206,1.069291,0.002004
1834,-0.224966,1.125789,0.000057
1835,0.716637,1.066742,0.000453
1836,0.306629,1.151728,0.000773
1837,-0.582935,0.944457,0.001129
1838,-0.482151,0.954813,0.000903
1839,-0.417495,1.007211,0.000831
1840,1.126262,1.118467,0.001826
1841,0.088726,1.070401,0.000209
1842,1.318448,0.983055,0.001607
1843,0.941049,0.927897,0.001486
1844,2.195592,1.069918,0.002766
1845,0.059720,0.985195,0.000419
1846,0.385868,0.988533,0.000104
1847,-0.678216,0.915118,0.001232
1848,-0.549604,0.907540,0.001106
1849,0.379406,0.969923,0.000077
1850,0.155658,0.968408,0.000394
1851,0.233251,0.955134,0.000149
1852,0.403340,1.029645,0.000057
1853,0.950826,0.970033,0.000859
1854,0.856444,0.998804,0.000849
1855,1.491014,0.908847,0.001969
1856,1.054125,0.850656,0.001836
1857,0.819969,0.983116,0.000774
1858,0.906423,0.912343,0.001293
1859,1.230036,0.869011,0.001791
1860,0.873652,0.878839,0.001510
1861,0.873171,0.862059,0.001383
1862,0.878651,0.868674,0.001483
1863,0.848661,0.872601,0.001437
1864,0.988916,0.858432,0.001668
1865,0.684336,0.833880,0.001084
1866,1.104972,0.856984,0.001732
1867,-0.894922,1.028943,0.001237
1868,0.391095,1.060649,0.000699
1869,-1.049800,0.940562,0.001497
1870,-0.714000,0.926807,0.001164
1871,-1.301406,0.964800,0.001503
1872,0.432093,0.907547,0.000798
1873,-1.359346,1.080522,0.001420
1874,-0.448144,1.032611,0.000179
1875,-0.861494,0.920187,0.001329
1876,-0.839471,0.920547,0.001381
1877,-1.083368,0.947014,0.001501
1878,-1.084757,0.954869,0.001548
1879,-0.945662,0.919674,0.001292
1880,-0.964292,0.976524,0.001011
1881,0.055394,0.905465,0.000583
1882,0.140980,0.865177,0.000895
1883,-0.550108,1.020141,0.000639
1884,-0.744696,0.920176,0.001201
1885,-0.963821,0.962487,0.001448
1886,-0.843424,0.924618,0.001349
1887,-0.926950,0.920390,0.001502
1888,-0.564118,0.971349,0.000662
1889,-0.487409,0.901486,0.000096
1890,1.195914,1.014259,0.002401
1891,0.680735,0.861884,0.001464
1892,1.517866,0.919607,0.002444
1893,0.671885,0.901851,0.001280
1894,0.866929,0.903558,0.001475
1895,0.733505,0.898228,0.001358
1896,0.919722,0.910398,0.001535
1897,0.821670,0.896551,0.001467
1898,0.901480,0.891455,0.001520
1899,0.851528,0.898745,0.001529
1900,0.931828,0.893780,0.001593
1901,0.794695,0.900465,0.001475
1902,0.763398,0.890819,0.001384
1903,0.705992,1.026772,0.001536
1904,0.213566,0.968032,0.001098
1905,1.100292,0.902556,0.001761
1906,0.920452,0.895919,0.001819
1907,1.545659,0.977765,0.002184
1908,0.133740,1.058972,0.000395
1909,-1.004806,0.831656,0.001612
1910,-0.747248,0.904776,0.000884
1911,-0.671575,0.898459,0.001067
1912,0.029652,1.087712,0.000753
1913,0.255442,0.972116,0.000751
1914,1.326460,0.971453,0.002320
1915,-0.775202,0.904806,0.001326
1916,-0.039137,0.908306,0.000272
1917,-0.764137,1.080752,0.000314
1918,1.267229,1.047307,0.001657
1919,0.740538,0.891649,0.001392
1920,0.835128,0.898404,0.001409
1921,0.838281,0.895321,0.001465
1922,0.844736,0.896866,0.001443
1923,0.818826,0.895270,0.001432
1924,0.825803,0.892967,0.001418
1925,0.798939,0.902466,0.001374
1926,0.758351,0.896044,0.001332
1927,0.790927,0.900263,0.001376
1928,-0.893453,0.904082,0.001469
1929,-0.727178,0.863705,0.001344
1930,-0.814158,0.892100,0.001395
1931,-0.752523,0.889603,0.001350
1932,-0.793161,0.901275,0.001324
1933,0.846610,0.906974,0.001452
1934,0.823942,0.899010,0.001520
1935,0.808527,0.901989,0.001375
1936,0.853343,0.896119,0.001513
1937,0.755367,0.898490,0.001333
1938,0.807434,0.899590,0.001409
1939,0.753923,0.896301,0.001335
1940,-0.538726,0.892776,0.001034
1941,-0.859109,0.883436,0.001456
1942,-0.740279,0.883911,0.001308
1943,-0.852060,0.892678,0.001377
1944,1.078911,0.917972,0.001707
1945,0.454637,0.943909,0.000822
1946,0.787138,0.908519,0.001258
1947,0.732808,0.908281,0.001319
1948,-0.260034,0.992271,0.000819
1949,-0.969679,0.873603,0.001583
1950,-0.981487,0.885276,0.001648
1951,-0.707220,0.857006,0.001090
1952,-0.897544,0.930217,0.001291
1953,0.945008,0.910841,0.001569
1954,0.622122,0.904752,0.001314
1955,1.548528,0.990971,0.002147
1956,-0.758686,0.934657,0.001175
1957,-0.842758,0.878680,0.001417
1958,-0.772534,0.906471,0.001170
1959,0.692032,0.912689,0.001280
1960,0.904950,0.896424,0.001638
1961,0.497770,0.943125,0.000873
1962,0.938275,1.154729,0.001863
1963,-0.845712,0.925805,0.001269
1964,-0.410026,0.902437,0.000855
1965,-1.445317,0.876980,0.002118
1966,-0.559691,0.843739,0.001190
1967,-1.090642,0.912911,0.001287
1968,-0.160736,0.847938,0.000706
1969,0.329971,1.053619,0.001024
1970,0.206638,0.899363,0.000185
1971,-0.711880,0.905229,0.001228
1972,-0.569812,0.896550,0.001185
1973,-0.898071,0.861016,0.001394
1974,-0.876623,0.899403,0.001406
1975,-0.674001,0.881584,0.001053
1976,-1.201832,0.938070,0.001721
1977,-1.160809,0.782829,0.001844
1978,-1.431690,0.802833,0.002166
1979,-0.991799,0.808968,0.001641
1980,-1.121144,0.865975,0.001612
1981,-1.215832,0.830064,0.001770
1982,-1.186786,0.874849,0.001634
1983,-0.911513,0.925504,0.001270
1984,-1.219629,0.803928,0.001667
1985,0.167462,0.981444,0.000447
1986,0.278389,1.004212,0.000678
1987,-0.962035,0.933375,0.001250
1988,-0.342079,0.865645,0.000685
1989,-1.436772,0.846631,0.002217
1990,-0.790162,0.876268,0.001410
1991,-1.425093,0.918542,0.001989
1992,-0.553410,0.866459,0.001089
1993,-0.857176,1.026197,0.001796
1994,-0.527940,0.871085,0.001665
1995,0.565955,0.969137,0.001016
1996,1.011577,0.937010,0.001527
1997,0.503185,0.980285,0.000832
1998,0.611530,0.965354,0.000900
1999,0.741084,0.960175,0.001258
2000,0.532301,0.922806,0.001003
2001,-0.051244,1.141839,0.000531
2002,0.175552,1.068616,0.000155
2003,-0.590993,0.834109,0.001215
2004,-0.693319,0.876131,0.001290
2005,-0.504964,0.873742,0.001249
2006,-0.610995,0.814154,0.001259
2007,-0.526346,0.810037,0.001201
2008,0.480136,1.043051,0.000580
2009,0.538543,1.042860,0.000701
2010,0.888275,1.016709,0.001353
2011,0.731185,0.932693,0.001248
2012,1.120025,0.923835,0.001756
2013,0.685252,0.953976,0.001130
2014,-0.561738,0.801310,0.001424
2015,-0.701803,0.813230,0.001348
2016,0.255998,0.970138,0.000182
2017,-0.309095,1.045055,0.000908
2018,0.324916,1.055190,0.000270
2019,0.191064,1.112873,0.000104
2020,0.477191,1.062487,0.000050
2021,0.552966,1.019039,0.000915
2022,0.793543,0.963350,0.001205
2023,0.857820,0.953228,0.001610
2024,0.645127,0.851678,0.001290
2025,1.242199,0.926073,0.002343
2026,-0.511445,1.005741,0.000586
2027,-0.675651,0.898750,0.001182
2028,-0.746591,0.910241,0.001289
2029,-0.781684,0.892587,0.001351
2030,-0.811614,0.901318,0.001390
2031,-0.811906,0.900666,0.001395
2032,-0.744697,0.914166,0.001237
2033,-0.735076,0.899981,0.001268
2034,-0.693231,0.913834,0.001213
2035,-0.754774,0.909074,0.001327
2036,-0.681360,0.911755,0.001212
2037,-0.809377,0.913860,0.001320
2038,-0.710286,0.914032,0.001221
2039,-0.818168,0.909900,0.001352
2040,-0.585576,0.927067,0.001069
2041,0.800436,0.895784,0.001452
2042,0.978761,0.888068,0.001609
2043,0.869240,0.879863,0.001570
2044,0.872868,0.872561,0.001508
2045,0.806947,1.063604,0.001256
2046,0.817375,0.999759,0.001246
2047,0.859643,0.926422,0.001501
2048,0.824936,0.906079,0.001478
2049,0.388176,0.928101,0.000236
2050,0.206391,0.894643,0.000023
2051,-0.280960,0.822207,0.000765
2052,-0.702020,0.886793,0.001264
2053,-0.627552,0.837042,0.001209
2054,-0.701788,0.873501,0.001262
2055,-0.737128,0.875072,0.001319
2056,-0.707393,0.899823,0.001227
2057,0.637373,0.944534,0.001045
2058,0.799570,0.918377,0.001431
2059,0.723740,0.892606,0.001297
2060,-0.678285,0.914839,0.001140
2061,-1.277192,0.876291,0.002068
2062,-0.995078,0.888870,0.001697
2063,-1.070289,0.899176,0.001778
2064,-0.920526,0.923055,0.001560
2065,-2.424946,0.964983,0.003346
2066,-0.284447,0.929849,0.000353
2067,0.583327,0.893205,0.001104
2068,0.741403,0.869873,0.001276
2069,-0.505771,0.976723,0.000450
2070,-0.575180,0.969563,0.000618
2071,-1.371385,0.901786,0.002119
2072,-1.234480,0.940611,0.001888
2073,-2.346399,0.998935,0.003405
2074,-2.415027,1.019442,0.003399
2075,-1.891293,1.067412,0.002433
2076,-1.928139,1.014041,0.002309
2077,-1.934694,1.076916,0.002649
2078,-1.911399,1.011541,0.002327
2079,-2.292292,0.996064,0.003357
2080,-1.616427,1.050087,0.001313
2081,-2.481060,1.010174,0.003698
2082,-2.440140,1.050855,0.003443
2083,-0.393097,0.962327,0.000348
2084,0.689256,0.888491,0.001262
2085,-0.155576,0.941331,0.000019
2086,0.370309,0.910897,0.000792
2087,0.326538,0.911074,0.000717
2088,0.426859,0.905143,0.000828
2089,-0.363674,0.957804,0.000277
2090,0.438398,0.892085,0.000861
2091,0.618399,0.877014,0.001292
2092,1.046478,0.849402,0.001787
2093,-0.657422,0.897094,0.001116
2094,-0.627468,0.927967,0.001097
2095,-0.702527,0.906207,0.001170
2096,-0.663340,0.940006,0.001118
2097,-0.847415,0.896544,0.001337
2098,-0.963141,0.926932,0.001414
2099,-0.629758,0.919032,0.000944
2100,-0.716690,0.976736,0.000961
2101,-1.180635,0.955747,0.001195
2102,-1.463976,0.933415,0.001650
2103,-0.877276,0.902740,0.000648
2104,0.363239,0.837586,0.001214
2105,0.558024,0.914368,0.001160
2106,0.875419,0.872792,0.001802
2107,0.881453,0.902814,0.001790
2108,1.273338,0.842049,0.002197
2109,0.960908,0.879555,0.001666
2110,1.011597,0.851224,0.001740
2111,0.633261,0.839099,0.001440
2112,1.154448,0.842902,0.002007
2113,0.970161,0.943609,0.000880
2114,1.263743,0.921598,0.001450
2115,1.133410,0.897437,0.001495
2116,1.471063,0.861639,0.001920
2117,0.732936,0.943137,0.000181
2118,1.049133,0.960574,0.000686
2119,0.888783,0.927923,0.000706
2120,1.256306,1.038527,0.000964
2121,1.287790,0.971163,0.001099
2122,1.472576,0.982688,0.001331
2123,1.031830,0.883704,0.001579
2124,1.004714,0.859466,0.001586
2125,0.854419,0.889709,0.000752
2126,0.760041,0.865113,0.000751
2127,0.918449,0.863258,0.001166
2128,1.189542,0.874968,0.001951
2129,-0.482660,0.969304,0.001728
2130,-0.590946,0.967626,0.001628
2131,-0.230723,0.932802,0.001231
2132,0.777337,0.977547,0.001203
2133,-0.074627,0.954128,0.000886
2134,0.501847,0.906591,0.000156
2135,-0.605438,0.945914,0.001677
2136,-0.586980,0.906596,0.001135
2137,-0.978551,0.891660,0.001929
2138,-0.845610,0.888014,0.001611
2139,-0.862139,0.896597,0.001543
2140,-0.739201,0.900689,0.001375
2141,-1.322367,0.888532,0.002357
2142,-1.149493,0.879204,0.002108
2143,-1.171121,0.932742,0.001770
2144,-0.804942,0.927583,0.001243
2145,0.455901,0.948958,0.000843
2146,0.614603,0.919176,0.001083
2147,0.791158,0.906164,0.001415
2148,0.755695,0.870597,0.001432
2149,0.095206,0.997300,0.000185
2150,0.131386,0.978116,0.000322
2151,0.590736,0.934611,0.001059
2152,0.757065,0.898932,0.001351
2153,0.451779,0.939190,0.000793
2154,0.627615,0.912925,0.001133
2155,0.653880,0.917345,0.001159
2156,0.752862,0.905251,0.001366
2157,-0.921771,0.938356,0.001685
2158,0.103427,0.959805,0.000085
2159,0.534105,0.967667,0.001493
2160,1.707121,0.855545,0.003219
2161,-0.631149,0.929736,0.001094
2162,-0.403175,0.923670,0.000767
2163,-0.685223,0.913900,0.001163
2164,-0.518989,0.929017,0.000927
2165,-0.734192,0.918590,0.001180
2166,-0.559802,0.914165,0.000931
2167,-0.630235,0.921779,0.000929
2168,-0.454343,0.961455,0.000812
2169,0.472506,0.934221,0.001067
2170,-0.036442,0.960159,0.000329
2171,1.157040,0.902951,0.002350
2172,1.184481,0.802546,0.002635
2173,1.134618,0.867577,0.002068
2174,1.082516,0.835189,0.002136
2175,1.192122,0.868512,0.002583
2176,0.982524,0.818782,0.002041
2177,0.982823,0.843876,0.001796
2178,0.979176,0.834064,0.001900
2179,1.008018,0.822932,0.001928
2180,1.161396,0.835079,0.002212
2181,-0.348463,0.880898,0.000127
2182,0.155452,0.865794,0.000886
2183,0.096582,0.856339,0.000805
2184,0.952323,0.834258,0.001895
2185,-1.142732,0.984530,0.001169
2186,-0.793798,0.952457,0.000594
2187,-1.040231,1.063095,0.000840
2188,-0.251378,1.033295,0.000041
2189,-0.218281,0.937829,0.000254
2190,0.195749,0.924946,0.000754
2191,0.721036,0.881310,0.001451
2192,0.911039,0.863718,0.001685
2193,1.258886,0.905088,0.002182
2194,1.281255,0.895103,0.002272
2195,1.613069,0.886441,0.002779
2196,1.949398,0.820600,0.003625
2197,1.786553,1.059972,0.001887
2198,1.271430,1.057896,0.001318
2199,1.700571,1.137030,0.001822
2200,1.532218,1.091394,0.002408
2201,2.241624,0.978926,0.002745
2202,2.254165,0.937682,0.003103
2203,1.271415,0.981886,0.001524
2204,-0.453265,0.909032,0.000879
2205,-0.119909,0.918407,0.000671
2206,-0.335627,0.905986,0.000865
2207,-0.586715,0.904905,0.001131
2208,-0.499194,0.911746,0.000935
2209,0.569630,0.970359,0.000036
2210,0.653049,0.959427,0.000178
2211,0.861121,0.995840,0.000524
2212,1.288772,1.086960,0.001091
2213,1.370630,0.910401,0.001827
2214,1.347973,0.914932,0.001865
2215,0.961293,0.894424,0.001550
2216,1.087137,0.874922,0.001755
2217,1.668334,0.953601,0.002051
2218,1.640651,0.951784,0.002064
2219,1.302026,0.913624,0.001907
2220,0.982668,0.889229,0.001586
2221,1.285498,0.911544,0.001725
2222,1.042817,0.896220,0.001589
2223,1.112401,0.899111,0.001644
2224,1.225841,0.886796,0.001819
2225,1.302873,1.093869,0.000735
2226,0.678135,1.049657,0.000333
2227,1.852846,0.918982,0.002453
2228,1.684736,0.796886,0.003136
2229,-0.736463,0.920926,0.001241
2230,-0.687386,0.916726,0.001052
2231,-0.791081,0.909375,0.001314
2232,-0.651868,0.912868,0.001031
2233,-0.897557,0.927021,0.001451
2234,-0.778721,0.930635,0.001215
2235,-0.904205,0.946544,0.001324
2236,-0.584256,0.934662,0.000981
2237,-1.195730,0.989769,0.001646
2238,-0.908983,0.998722,0.001353
2239,-1.137545,0.999345,0.001119
2240,0.191708,0.801477,0.000843
2241,0.365345,0.829699,0.000875
2242,0.688391,0.812862,0.001312
2243,0.878807,0.856808,0.002228
2244,0.590543,0.811569,0.001543
2245,0.865812,0.854165,0.001729
2246,0.926558,0.839850,0.001783
2247,1.153383,0.889096,0.002161
2248,0.718737,0.834179,0.001616
2249,0.742345,0.760738,0.001223
2250,0.727517,0.784670,0.001450
2251,0.947470,0.779028,0.001728
2252,0.954062,0.794054,0.001912
2253,0.111659,0.917273,0.000141
2254,0.442554,0.924547,0.000857
2255,0.024349,0.931688,0.000313
2256,-0.094919,1.023475,0.000183
2257,0.239751,0.806465,0.000770
2258,0.587370,0.819854,0.001268
2259,0.712580,0.854371,0.001407
2260,0.911077,0.849939,0.001681
2261,0.137528,0.867443,0.000825
2262,0.310409,0.862839,0.001057
2263,0.074508,0.884157,0.000828
2264,0.705299,0.918722,0.001607
2265,-0.144395,0.982278,0.000101
2266,-0.165534,0.986718,0.000157
2267,0.042519,0.961690,0.000585
2268,-0.437105,0.957866,0.000282
2269,0.372651,0.887448,0.001013
2270,0.124984,0.916536,0.000844
2271,-0.396916,1.040139,0.000351
2272,-0.780198,0.921569,0.001258
2273,-0.559678,0.935615,0.001017
2274,-0.649269,0.922490,0.001124
2275,-0.692244,0.909736,0.001216
2276,-0.719829,0.922309,0.001174
2277,-0.195384,0.922508,0.000398
2278,-0.221125,0.918555,0.000384
2279,-0.161926,0.898284,0.000208
2280,0.208705,0.904582,0.000502
2281,1.028016,0.870792,0.001751
2282,1.162351,0.884113,0.002000
2283,0.889888,0.886963,0.001572
2284,1.131535,0.895235,0.001901
2285,1.014346,0.889430,0.001703
2286,1.194322,0.889875,0.001927
2287,0.956422,0.898417,0.001694
2288,0.879096,0.895373,0.001511
2289,1.021404,0.890873,0.001683
2290,0.942479,0.889817,0.001577
2291,1.007515,0.888761,0.001714
2292,1.117199,0.886638,0.001878
2293,0.324847,0.908800,0.000506
2294,-0.019591,0.907941,0.000082
2295,1.400225,0.924891,0.002510
2296,0.656883,0.846960,0.001794
2297,-0.766476,0.902913,0.001212
2298,-0.839272,0.912796,0.001292
2299,-0.740700,0.898164,0.001258
2300,-0.807468,0.903797,0.001320
2301,-1.085324,0.887577,0.001652
2302,-1.016004,0.884878,0.001447
2303,-1.129470,0.872315,0.001581
2304,-0.875755,0.885232,0.001217
2305,-1.360655,0.955235,0.001437
2306,-0.799336,0.874258,0.001029
2307,-1.186990,0.873773,0.001201
2308,-0.045687,0.968603,0.000647
2309,-0.242665,0.951146,0.000265
2310,0.407679,0.931600,0.001001
2311,-0.623725,0.939337,0.000293
2312,0.647205,0.917444,0.001343
2313,0.772971,0.902009,0.001637
2314,1.167705,0.903023,0.001965
2315,0.981953,0.915696,0.002049
2316,0.868153,0.886224,0.001547
2317,1.830810,0.946011,0.002995
2318,1.741809,0.965237,0.002943
2319,1.702401,0.977978,0.002975
2320,1.359456,0.938456,0.002432
2321,1.816087,0.826736,0.002817
2322,1.803802,0.838443,0.002930
2323,1.743792,0.829478,0.002652
2324,0.733072,0.839629,0.001320
2325,1.838982,0.939619,0.002917
2326,1.810341,0.954039,0.003007
2327,0.937887,0.923861,0.001619
2328,1.042691,0.921442,0.001898
2329,0.708317,0.969295,0.001120
2330,0.723270,0.989433,0.001205
2331,0.542101,0.940590,0.001021
2332,1.137375,0.980148,0.001612
2333,-0.862749,0.862954,0.001439
2334,-0.554867,0.859362,0.001176
2335,-0.894954,0.888872,0.001341
2336,-0.322671,0.921608,0.000819
2337,0.070827,1.027740,0.000146
2338,0.197856,1.014508,0.000177
2339,-0.713420,0.847888,0.001103
2340,-0.801209,0.895626,0.001382
2341,-0.819691,0.844080,0.001390
2342,-0.815408,0.867283,0.001416
2343,-0.791353,0.876445,0.001371
2344,-0.877736,0.889867,0.001443
2345,-0.804044,0.779389,0.001224
2346,-0.907992,0.801520,0.001347
2347,-0.817418,0.755344,0.001195
2348,-0.971171,0.828345,0.001422
2349,0.572876,0.936635,0.001113
2350,0.540748,0.928054,0.001163
2351,0.687159,0.914329,0.001283
2352,0.734093,0.901562,0.001359
2353,0.455114,0.934931,0.000932
2354,0.578341,0.940170,0.001126
2355,0.721119,0.922569,0.001334
2356,0.821708,0.898760,0.001440
2357,0.609262,0.924908,0.001170
2358,0.753009,0.915322,0.001336
2359,0.655366,0.916842,0.001250
2360,0.708150,0.916019,0.001256
2361,-0.889077,0.783316,0.001158
2362,-0.671204,0.808176,0.001008
2363,0.349832,0.898354,0.001105
2364,0.338325,0.930809,0.000587
2365,-0.797646,0.895582,0.001322
2366,-0.874207,0.910720,0.001403
2367,-0.814204,0.898863,0.001359
2368,-0.850985,0.913651,0.001440
2369,-0.789732,0.895928,0.001344
2370,-0.883064,0.919806,0.001393
2371,-0.737118,0.923760,0.001240
2372,-0.866181,0.922775,0.001322
2373,-0.754721,0.969338,0.000872
2374,-0.864043,0.935258,0.001272
2375,-0.901626,1.040547,0.001348
2376,-0.042031,0.967080,0.000422
2377,0.452565,0.930479,0.001086
2378,0.583543,0.883546,0.001321
2379,-0.215992,1.080035,0.000309
2380,1.081797,0.876861,0.001847
2381,0.334998,0.885215,0.000869
2382,0.720370,0.885834,0.001272
2383,0.124840,0.880314,0.000706
2384,0.732220,0.884329,0.001293
2385,1.080339,0.996312,0.001169
2386,1.274802,0.958657,0.001553
2387,1.235545,0.935380,0.001755
2388,1.291242,0.907098,0.001747
2389,0.554779,0.981292,0.000094
2390,0.680455,0.969485,0.000272
2391,0.437102,0.944219,0.000043
2392,-0.358669,0.942169,0.000947
2393,1.447400,1.020387,0.001543
2394,1.212580,1.037842,0.001230
2395,1.055892,0.915234,0.001644
2396,0.878193,0.893526,0.001417
2397,1.515244,0.995603,0.002087
2398,1.382031,1.007881,0.002048
2399,1.112395,0.972199,0.001666
2400,1.207252,0.983637,0.001934
2401,-0.260557,1.049908,0.000715
2402,-0.357924,1.023646,0.000717
2403,-0.653568,1.032714,0.001135
2404,-0.381607,1.052568,0.000639
2405,0.338235,1.106915,0.000426
2406,0.647644,1.165175,0.000732
2407,-0.903499,0.977266,0.001419
2408,-0.782658,0.903589,0.001358
2409,-0.823440,0.900832,0.001431
2410,-0.787609,0.900788,0.001419
2411,-0.809360,0.892279,0.001411
2412,-0.757570,0.900860,0.001340
2413,-1.239519,0.906961,0.001972
2414,-1.274311,0.922079,0.002011
2415,-1.281179,0.926440,0.001896
2416,-1.556808,0.967777,0.002290
2417,0.316831,0.885632,0.000695
2418,0.298835,0.867796,0.000710
2419,0.639663,0.884980,0.001173
2420,0.568914,0.866217,0.001142
2421,-0.037017,0.901686,0.000096
2422,-0.023473,0.870914,0.000177
2423,0.402873,0.888762,0.000813
2424,0.673948,0.882720,0.001246
2425,0.387992,0.888847,0.000775
2426,0.580758,0.883172,0.001076
2427,0.557398,0.883732,0.001029
2428,0.523458,0.866483,0.001001
2429,-1.673973,0.925421,0.002456
2430,-1.399256,0.965616,0.001929
2431,-1.217936,0.838205,0.000941
2432,0.205823,0.927705,0.000649
2433,-0.766040,0.912599,0.001355
2434,-0.758430,0.921941,0.001325
2435,-0.746802,0.906125,0.001276
2436,-0.755951,0.917095,0.001279
2437,-0.691456,0.908655,0.001104
2438,-0.717094,0.929003,0.001074
2439,-0.611763,0.920096,0.000822
2440,-0.776882,0.937398,0.001118
2441,0.690006,1.042528,0.001644
2442,0.066860,1.005648,0.000516
2443,0.815338,1.103174,0.001539
2444,0.612657,0.983528,0.001859
2445,1.040508,0.884080,0.001950
2446,0.906569,0.857325,0.001977
2447,0.696397,0.995868,0.001706
2448,0.826020,0.857103,0.001664
2449,0.518513,0.862987,0.000907
2450,0.739052,0.842070,0.001473
2451,0.475345,0.823426,0.001184
2452,0.856055,0.860230,0.001590
2453,-0.720198,0.848886,0.000494
2454,-0.088506,0.815332,0.000395
2455,-0.409733,0.812640,0.000175
2456,0.297809,0.788551,0.000874
2457,-1.349665,0.918325,0.001339
2458,-1.112850,0.882822,0.001036
2459,-1.417407,0.887768,0.001386
2460,-1.106200,0.950794,0.001437
2461,-0.632914,0.858946,0.000400
2462,-0.781511,0.832904,0.000782
2463,0.599323,0.877967,0.001185
2464,0.550332,0.859766,0.001070
2465,0.673886,0.894741,0.000698
2466,0.468817,0.866935,0.000428
2467,0.910067,0.896152,0.001130
2468,0.429530,0.924247,0.000749
2469,0.116917,1.045320,0.000723
2470,-0.246560,1.053892,0.001144
2471,-0.174823,1.046446,0.001068
2472,-0.091247,1.033273,0.000378
2473,0.422984,1.006496,0.000046
2474,0.609181,0.967845,0.000352
2475,-0.348191,1.027599,0.001138
2476,-0.665227,0.908642,0.001236
2477,-0.721382,0.932568,0.001468
2478,-0.686593,0.918814,0.001348
2479,-0.792267,0.905301,0.001439
2480,-0.708649,0.902584,0.001324
2481,-0.240540,0.987700,0.000802
2482,-0.201446,0.984238,0.000742
2483,-0.107316,1.003673,0.000488
2484,0.133922,1.022629,0.000220
2485,0.920393,0.860925,0.001417
2486,0.978718,0.867803,0.001534
2487,0.869248,0.882559,0.001490
2488,0.890021,0.865849,0.001572
2489,1.100510,0.868947,0.001564
2490,1.055533,0.868832,0.001551
2491,1.059555,0.871499,0.001696
2492,0.848554,0.880978,0.001458
2493,0.915016,0.868359,0.001379
2494,0.856784,0.874384,0.001416
2495,0.879863,0.880569,0.001414
2496,0.916204,0.864096,0.001494
2497,0.162211,1.038348,0.000452
2498,-0.186387,1.037049,0.000397
2499,0.917197,0.950141,0.001665
2500,1.115157,0.947461,0.002187
2501,-0.865279,0.898119,0.001514
2502,-0.769368,0.899391,0.001294
2503,-0.836260,0.895149,0.001404
2504,-0.761881,0.898825,0.001293
2505,-0.955593,0.913815,0.001571
2506,-0.899582,0.917593,0.001496
2507,-0.916710,0.905305,0.001499
2508,-0.835972,0.911108,0.001440
2509,-1.231847,0.945886,0.001462
2510,-0.917359,0.930374,0.000999
2511,-0.745516,0.992998,0.000375
2512,-0.875932,0.920474,0.000794
2513,-0.669767,1.042838,0.000618
2514,-1.120803,1.002691,0.001104
2515,0.092589,0.991939,0.000840
2516,0.598772,0.870329,0.001319
2517,0.591826,0.935082,0.001031
2518,0.531849,0.881703,0.001155
2519,0.424599,0.921674,0.000911
2520,0.608730,0.917575,0.001438
2521,-0.669938,0.969687,0.000422
2522,-0.051087,1.025427,0.000936
2523,-0.936184,0.870186,0.001344
2524,1.151445,0.999379,0.002469
2525,0.071920,0.999864,0.000878
2526,0.369570,0.961938,0.001243
2527,-1.283442,0.882068,0.001655
2528,-0.683049,0.879510,0.001034
2529,-1.181824,0.852618,0.001298
2530,-1.068592,0.855511,0.001168
2531,0.579882,0.918483,0.001297
2532,0.756414,0.916544,0.001389
2533,-0.458064,1.083313,0.000267
2534,-0.238200,1.071649,0.000404
2535,0.322761,0.982302,0.001158
2536,0.700349,0.909617,0.001346
2537,-0.721586,0.850787,0.000796
2538,0.703818,0.917175,0.001374
2539,0.864560,0.911191,0.001547
2540,0.616221,0.895384,0.001378
2541,-1.411279,0.846765,0.001655
2542,-1.782259,0.869119,0.001631
2543,-1.204951,0.844198,0.001513
2544,-0.879846,0.884498,0.001395
2545,-0.879897,0.876268,0.001421
2546,-0.862776,0.884242,0.001382
2547,-0.911544,0.875564,0.001411
2548,0.738778,0.922717,0.001472
2549,0.639329,0.904811,0.001288
2550,0.794819,0.896176,0.001422
2551,0.721120,0.896776,0.001345
2552,0.831276,0.889110,0.001467
2553,0.792944,0.886428,0.001404
2554,0.884084,0.887776,0.001432
2555,0.773059,0.888945,0.001385
2556,0.886056,0.884168,0.001492
2557,0.801385,0.889850,0.001419
2558,0.862719,0.890364,0.001459
2559,0.751381,0.891831,0.001348
2560,0.794727,0.879181,0.001284
2561,-0.170410,0.928361,0.000599
2562,-0.645962,0.934365,0.001157
2563,-0.559060,0.901241,0.000939
2564,0.779466,0.904742,0.001286
2565,-0.505371,0.928420,0.001083
2566,-0.430750,0.934355,0.000160
2567,-0.866377,0.894707,0.001496
2568,-0.947751,0.925663,0.001541
2569,-0.733981,0.907885,0.001409
2570,0.254367,1.052551,0.000501
2571,0.406943,1.042089,0.000272
2572,0.465119,1.063119,0.000785
2573,0.144708,0.919360,0.000233
2574,0.471401,0.960252,0.000471
2575,-0.176330,0.986359,0.000320
2576,-0.100509,1.001671,0.000491
2577,-0.087733,1.028021,0.000365
2578,-0.039609,1.018585,0.000486
2579,-0.626430,1.002318,0.001086
2580,0.507307,1.013837,0.000051
2581,0.582767,0.818206,0.000963
2582,0.862294,0.822381,0.001235
2583,0.709455,0.863516,0.001322
2584,0.868711,0.873880,0.001487
2585,0.869806,0.879548,0.001557
2586,0.836531,0.882647,0.001400
2587,0.961697,0.885524,0.001670
2588,0.735912,0.883901,0.001400
2589,0.565612,0.872538,0.000696
2590,0.614310,0.904750,0.000857
2591,0.456179,0.911944,0.000659
2592,0.329479,0.943894,0.000844
2593,-0.661871,0.886874,0.001333
2594,-0.699670,0.908299,0.001285
2595,-0.700544,0.880371,0.001320
2596,-0.579508,0.922229,0.001143
2597,0.339378,0.863740,0.000211
2598,0.963078,0.878779,0.001268
2599,0.767057,0.896527,0.001321
2600,0.850164,0.896717,0.001472
2601,0.841231,0.835011,0.001012
2602,1.087547,0.848648,0.001262
2603,-0.671840,0.906117,0.001304
2604,-0.584985,0.903631,0.001244
2605,-0.745712,0.899924,0.001394
2606,-0.688537,0.894741,0.001383
2607,-0.737143,0.898142,0.001299
2608,-0.673276,0.891872,0.001375
2609,-0.012043,0.851503,0.000752
2610,-0.393748,0.879298,0.001169
2611,-0.637130,0.894667,0.001291
2612,-0.754240,0.899867,0.001376
2613,-0.694051,0.899364,0.001353
2614,-0.767658,0.901055,0.001390
2615,-0.775215,0.896692,0.001417


==> exps/data_m3/secmult_RR/m3_secmult_twg_e_1.csv <==
#sample_num,t-test,order 1,F-Test,Correlation
0,0.470914,1.149430,0.000515
1,0.239921,1.148108,0.000747
2,0.444133,1.142336,0.000557
3,0.171583,1.124408,0.000780
4,0.467319,1.134657,0.000447
5,0.303129,1.138926,0.000672
6,-0.246724,1.146423,0.000758
7,-0.263410,1.147434,0.000694
8,-0.236214,1.147918,0.000761
9,-0.285853,1.141966,0.000662
10,-0.262492,1.143426,0.000728
11,-0.267165,1.147586,0.000680
12,-0.309016,1.153342,0.000688
13,-0.347750,1.111340,0.000679
14,-0.373899,1.124157,0.000737
15,0.309936,0.954423,0.001051
16,0.066643,1.112481,0.000681
17,0.317800,1.145398,0.000584
18,0.426896,1.159843,0.000467
19,0.863979,1.104070,0.000316
20,-0.124768,1.138535,0.000859
21,-0.459604,1.133378,0.000491
22,-0.278149,1.133570,0.000685
23,-0.356841,1.139981,0.000636
24,-0.199408,1.127482,0.000748
25,-0.344942,1.145832,0.000630
26,-0.116179,1.146278,0.000903
27,-0.277507,1.144928,0.000681
28,-0.232370,1.142227,0.000753
29,-0.283499,1.140768,0.000690
30,-0.244411,1.137511,0.000749
31,-0.275209,1.141259,0.000698
32,-0.298960,1.142813,0.000749
33,0.226754,1.136302,0.000726
34,0.249160,1.137003,0.000650
35,0.341717,1.138494,0.000605
36,0.278743,1.136143,0.000662
37,0.319575,1.142578,0.000595
38,0.276862,1.142615,0.000649
39,0.265511,1.138817,0.000680
40,0.250061,1.142066,0.000673
41,0.083960,1.018785,0.000475
42,-0.267482,1.095062,0.000552
43,-0.270815,1.147718,0.000734
44,-0.222924,1.139033,0.000749
45,-0.302276,1.135954,0.000659
46,-0.239787,1.137046,0.000736
47,-0.319325,1.141805,0.000670
48,-0.107077,1.132400,0.000887
49,0.111782,1.147140,0.000801
50,0.322759,1.142420,0.000621
51,0.126241,1.116295,0.000723
52,-0.095512,1.139429,0.000967
53,-0.335685,1.120128,0.000666
54,-0.235686,1.136373,0.000793
55,-0.284639,1.136951,0.000699
56,-0.226640,1.136512,0.000813
57,0.397142,1.181036,0.000454
58,0.376730,1.120880,0.000476
59,0.277200,1.134295,0.000707
60,0.265492,1.133533,0.000689
61,0.269003,1.148304,0.000709
62,0.281155,1.140488,0.000662
63,0.308669,1.142132,0.000652
64,0.243415,1.141940,0.000719
65,-0.300993,1.139335,0.000669
66,0.064282,1.210664,0.000376
67,0.086959,1.063719,0.000733
68,0.514194,1.159118,0.000395
69,0.207468,1.107931,0.000346
70,0.940558,0.893136,0.000540
71,-0.361709,1.151211,0.000620
72,-0.121393,1.146871,0.000800
73,-0.012365,1.076146,0.000882
74,0.549320,1.125175,0.000461
75,0.160495,1.122751,0.000846
76,0.319902,1.141702,0.000659
77,0.273836,1.145642,0.000719
78,0.326339,1.146536,0.000638
79,0.290922,1.143299,0.000703
80,0.396265,1.123615,0.000501
81,-0.332119,1.156578,0.000595
82,-0.365780,1.174579,0.000687
83,0.250890,1.091441,0.000670
84,0.276553,1.132960,0.000662
85,0.258347,1.142472,0.000706
86,0.234919,1.140615,0.000718
87,0.280721,1.138184,0.000677
88,0.152533,1.134342,0.000772
89,-0.454688,1.098109,0.000196
90,-0.925046,1.126526,0.000351
91,-0.468765,1.146783,0.000716
92,-0.381075,1.130252,0.000756
93,-0.785705,1.052082,0.000560
94,-0.681443,1.067739,0.000641
95,-1.030545,1.064518,0.000370
96,-0.563337,1.029152,0.000243
97,-0.889630,1.084437,0.000554
98,-0.413592,1.097996,0.000889
99,-0.713515,1.162000,0.000340
100,0.627269,1.127480,0.000015
101,0.367247,1.159476,0.000024
102,0.476333,1.144443,0.000290
103,0.230520,1.123217,0.000601
104,0.429611,1.131983,0.000469
105,1.044792,1.197158,0.000624
106,0.979608,1.169667,0.000472
107,0.926711,1.172717,0.000207
108,0.999680,1.076530,0.000513
109,1.703259,1.182026,0.001814
110,1.498182,1.015031,0.002087
111,1.968227,1.018394,0.002900
112,0.785932,0.990448,0.000867
113,1.922495,1.083743,0.002502
114,1.792443,1.025778,0.002605
115,0.739478,1.138529,0.000059
116,0.565341,1.146436,0.000298
117,1.304687,1.120825,0.001386
118,1.231108,1.154132,0.001087
119,0.980912,1.134165,0.000732
120,1.052258,1.156113,0.000460
121,1.995350,1.004753,0.002835
122,2.190809,1.051027,0.002610
123,1.175971,1.071048,0.001105
124,1.373746,1.094431,0.000919
125,2.124146,0.974673,0.003330
126,2.538297,0.989771,0.003569
127,1.894173,0.976640,0.003582
128,0.166889,1.130074,0.001314
129,0.590251,1.058019,0.001980
130,0.209163,1.104476,0.001443
131,0.105989,1.116140,0.001296
132,0.227715,1.117202,0.001471
133,0.655199,1.012908,0.001971
134,0.111666,1.085205,0.001409
135,0.524864,1.161279,0.000418
136,-0.693352,1.170206,0.000111
137,-0.016037,1.145659,0.001020
138,-0.037152,1.137572,0.001052
139,0.134389,1.130315,0.000882
140,0.140522,1.129061,0.000946
141,0.029045,1.143265,0.000989
142,0.060647,1.138625,0.000983
143,-0.032284,1.125518,0.001041
144,0.111411,1.126381,0.000985
145,-0.941600,1.081391,0.001988
146,-0.454480,1.088297,0.001645
147,-0.492780,1.150267,0.000408
148,-0.389133,1.141139,0.000440
149,-0.603956,1.113592,0.000264
150,-0.588472,1.123716,0.000220
151,-1.199762,1.071294,0.000689
152,-0.747777,1.092254,0.000438
153,-0.690290,1.003576,0.000901
154,-0.394939,0.967905,0.000874
155,-0.733233,1.118130,0.000420
156,-1.367285,1.158192,0.001410
157,-1.317441,0.982553,0.000895
158,-1.396487,0.970364,0.001006
159,-0.389797,1.162091,0.001259
160,0.048061,1.148135,0.000947
161,-0.299743,1.177743,0.001134
162,-0.096728,1.170787,0.001021
163,-0.053222,1.161173,0.000988
164,-0.201331,1.157549,0.001243
165,-1.224122,1.072257,0.001548
166,-1.095871,1.130341,0.001874
167,-1.193104,1.089593,0.001880
168,0.041157,1.147434,0.001127
169,-0.478924,1.142505,0.000416
170,-0.447299,1.134545,0.000320
171,-0.422138,1.157836,0.000512
172,-0.268611,1.156273,0.000588
173,-0.273111,1.139446,0.000500
174,0.043906,1.126039,0.000716
175,-0.185886,1.151340,0.000353
176,0.181384,1.185180,0.000900
177,-0.118247,1.143540,0.000065
178,0.003614,1.145611,0.000453
179,0.118319,1.195422,0.000339
180,0.069399,1.248819,0.000524
181,0.284592,1.140256,0.000955
182,0.343455,1.112379,0.000774
183,0.338168,1.124185,0.000755
184,0.155589,1.095148,0.000908
185,0.175691,1.103959,0.000868
186,0.139065,1.096923,0.000940
187,0.243877,1.069344,0.000882
188,0.284969,1.108496,0.000921
189,0.374519,1.021660,0.000112
190,0.766342,0.996604,0.000120
191,0.309260,0.970045,0.000457
192,0.354201,1.002865,0.000818
193,0.380986,1.034494,0.000262
194,0.757749,1.016428,0.000372
195,0.544858,1.169493,0.001272
196,-0.068263,1.161377,0.000881
197,-0.097269,1.161392,0.000702
198,-0.119180,1.155994,0.000764
199,-0.235306,1.154801,0.000654
200,-0.113786,1.157427,0.000762
201,-0.462544,1.161803,0.000011
202,-0.284897,1.181165,0.000429
203,-0.455180,1.147529,0.001470
204,-0.629790,1.294975,0.000401
205,-0.118475,1.126224,0.001240
206,-0.048241,1.112540,0.001068
207,0.148013,1.124215,0.000860
208,0.058608,1.124780,0.000929
209,0.026318,1.124663,0.001112
210,-0.014223,1.122305,0.001086
211,0.140620,1.115755,0.000902
212,0.107356,1.120961,0.000990
213,-1.067239,1.106285,0.002199
214,-0.740288,1.104668,0.001932
215,-0.468661,1.152665,0.000437
216,-0.401997,1.142991,0.000415
217,-0.672762,1.164176,0.000078
218,-0.599642,1.154775,0.000147
219,-1.230307,1.215428,0.000798
220,-0.552409,1.170604,0.000415
221,-1.486938,1.124272,0.001858
222,-0.282608,1.180022,0.001051
223,-0.893667,1.155669,0.000429
224,-0.375073,1.201259,0.000019
225,-0.308016,0.982859,0.000217
226,0.062280,0.995298,0.000053
227,0.339951,1.078925,0.000675
228,0.359438,1.132334,0.000601
229,0.524018,1.097249,0.000447
230,0.456073,1.130270,0.000543
231,0.397932,1.133406,0.000647
232,0.307010,1.112467,0.000675
233,0.465478,0.966311,0.000211
234,0.361999,1.013978,0.000473
235,0.532944,1.057865,0.000352
236,0.433000,1.131464,0.000572
237,-0.320502,1.108247,0.000624
238,-0.388842,1.112462,0.000479
239,-0.346139,1.142576,0.000624
240,-0.308563,1.131742,0.000588
241,-0.344778,1.114205,0.000421
242,-0.151545,1.088744,0.000421
243,-0.200567,1.091757,0.000508
244,0.180959,1.093935,0.000904
245,-0.489039,1.063548,0.000309
246,-0.246258,1.105450,0.000136
247,-0.372884,1.096710,0.000201
248,0.261526,1.080486,0.001046
249,0.303898,1.109251,0.000900
250,0.518791,1.100697,0.000621
251,0.260155,1.133168,0.000835
252,0.119551,1.111380,0.000926
253,0.198588,1.131942,0.000963
254,0.232906,1.112022,0.000838
255,0.249651,1.131770,0.000887
256,0.162260,1.104215,0.000911
257,0.120145,1.077390,0.000641
258,0.198560,1.004384,0.000401
259,0.072298,1.075630,0.000787
260,-0.164288,1.064497,0.001186
261,0.058060,1.051779,0.000203
262,0.128953,1.052103,0.000302
263,0.248791,1.055349,0.000926
264,-0.164295,1.134670,0.000801
265,-0.190518,1.099469,0.000546
266,-0.205744,1.119861,0.000666
267,-0.307614,1.129764,0.000573
268,-0.175841,1.124394,0.000640
269,-0.389519,1.085095,0.000275
270,-0.106210,1.111211,0.000744
271,-1.206980,1.051893,0.001040
272,-0.114173,1.128065,0.000745
273,-0.138441,1.127193,0.001177
274,-0.005297,1.127268,0.000928
275,0.084088,1.130748,0.000910
276,0.237142,1.119119,0.000650
277,-0.025601,1.146472,0.001081
278,0.036066,1.128192,0.000855
279,0.066691,1.131634,0.000895
280,0.204163,1.125529,0.000621
281,-1.135922,1.058432,0.002054
282,-1.192915,1.096060,0.001982
283,-0.420321,1.135878,0.000532
284,-0.455038,1.149932,0.000498
285,-0.722399,1.097503,0.000188
286,-0.762624,1.108739,0.000123
287,-0.974370,1.067265,0.000107
288,-1.008392,1.045984,0.000337
289,-1.937037,0.937871,0.001878
290,-1.453772,0.849029,0.001983
291,-0.891308,1.102981,0.000041
292,-0.402146,1.074350,0.000045
293,-2.111621,1.109237,0.002050
294,-1.859032,1.093362,0.001973
295,-0.933866,1.050674,0.001888
296,0.100578,1.124775,0.000893
297,-0.672564,1.069484,0.001807
298,-0.219679,1.102432,0.001323
299,-0.248799,1.105787,0.001354
300,-0.235583,1.088185,0.001298
301,-1.912204,1.024877,0.002894
302,-1.416970,1.016385,0.002219
303,-1.203206,0.992457,0.002220
304,-0.147066,1.085357,0.001055
305,-0.440473,1.129843,0.000477
306,-0.320096,1.157905,0.000798
307,-0.293066,1.147157,0.000688
308,-0.283181,1.158412,0.000744
309,-0.251662,1.122902,0.000635
310,-0.135814,1.112971,0.000692
311,0.096356,1.113036,0.001013
312,0.082152,1.130339,0.000959
313,-0.027504,1.131202,0.000324
314,0.004210,1.114579,0.000503
315,0.025103,1.146475,0.000766
316,0.563117,1.133726,0.001069
317,0.400593,1.156031,0.000596
318,0.710977,1.153052,0.000333
319,0.291999,1.133171,0.000697
320,0.276670,1.124584,0.000754
321,0.202282,1.145217,0.001004
322,0.366403,1.133223,0.000793
323,0.289187,1.118481,0.000897
324,0.594650,1.120811,0.000440
325,0.316671,1.057253,0.000943
326,0.469859,1.067060,0.000772
327,0.455716,1.048844,0.000979
328,0.485919,1.080603,0.000445
329,0.240092,1.064759,0.000965
330,0.246870,1.067117,0.000960
331,0.229337,1.080731,0.000230
332,-0.159802,1.138080,0.000736
333,-0.074512,1.119171,0.000486
334,-0.163843,1.126804,0.000628
335,-0.188195,1.136048,0.000655
336,-0.094389,1.127184,0.000755
337,0.099281,1.138864,0.000843
338,0.090284,1.133924,0.001002
339,0.249532,1.157085,0.001032
340,0.309006,1.160084,0.001283
341,0.247092,1.136453,0.000591
342,0.469208,1.142996,0.000400
343,0.233823,1.129593,0.000630
344,0.488110,1.143660,0.000338
345,0.270563,1.144196,0.000671
346,0.370334,1.142561,0.000546
347,0.186871,1.133657,0.000711
348,0.472319,1.141520,0.000297
349,0.293874,1.089837,0.000424
350,0.346717,1.096356,0.000276
351,-0.257303,1.134629,0.000701
352,-0.282381,1.144181,0.000702
353,-0.193068,1.115048,0.000602
354,-0.210886,1.134359,0.000700
355,0.164328,1.085338,0.000860
356,-0.268916,1.125946,0.000653
357,0.315633,1.001380,0.000443
358,0.496478,0.991188,0.000479
359,0.287415,1.116057,0.001369
360,-0.107657,1.172748,0.000777
361,-0.678503,1.063533,0.000216
362,-0.604657,1.077243,0.000132
363,-0.200380,1.172720,0.000771
364,0.310883,1.156747,0.000604
365,-0.138056,1.212812,0.000867
366,0.112630,1.187478,0.000744
367,0.035803,1.177789,0.000830
368,0.163690,1.174176,0.000663
369,-0.778891,1.216464,0.000853
370,-0.160204,1.218317,0.000210
371,-0.463361,1.194959,0.000719
372,0.430279,1.129174,0.000129
373,-0.367490,1.147244,0.000754
374,-0.307541,1.177601,0.000900
375,-0.290369,1.155606,0.000719
376,-0.191498,1.179911,0.000955
377,0.146794,1.177062,0.001384
378,0.247939,1.197833,0.001599
379,0.484407,1.199943,0.001820
380,0.284898,1.247146,0.001644
381,1.110609,1.107243,0.002614
382,0.578891,1.181412,0.001967
383,0.825471,1.197293,0.002413
384,0.470981,1.242432,0.001845
385,1.287487,1.058948,0.001230
386,1.409143,1.087411,0.001304
387,0.507994,1.098476,0.000214
388,0.327177,1.103170,0.000544
389,0.961441,1.051748,0.000785
390,1.065971,1.066090,0.000737
391,0.813916,1.049092,0.000545
392,1.065658,1.110350,0.000631
393,1.185424,1.067750,0.001365
394,1.479822,1.098026,0.001474
395,0.763995,1.096859,0.000380
396,1.111024,1.158344,0.000839
397,1.126171,1.035016,0.001463
398,1.436319,1.067346,0.001875
399,0.976394,1.088233,0.002150
400,-0.044047,1.139510,0.001039
401,0.306042,1.139622,0.001448
402,0.028448,1.147022,0.001157
403,-0.026620,1.148858,0.001062
404,-0.016645,1.159145,0.001139
405,0.301781,1.172130,0.001642
406,-0.031644,1.175075,0.001247
407,0.812768,1.198895,0.002669
408,-0.161489,1.221655,0.001130
409,0.209295,1.091204,0.000734
410,0.186573,1.117569,0.000769
411,0.170506,1.116121,0.000775
412,0.370091,1.125893,0.000612
413,0.192555,1.112475,0.000753
414,0.256905,1.130877,0.000746
415,0.069635,1.116446,0.000850
416,0.356939,1.134982,0.000603
417,-0.351383,0.945903,0.000840
418,0.125086,0.984071,0.000525
419,-0.357518,1.162551,0.000588
420,-0.267391,1.153050,0.000698
421,-0.436239,1.158952,0.000422
422,-0.369720,1.156740,0.000545
423,-0.385692,1.141061,0.000328
424,-0.170302,1.175743,0.000886
425,-0.697676,0.990162,0.000748
426,-0.177560,1.035062,0.000102
427,-0.002423,1.148918,0.000729
428,-0.630798,1.228249,0.000356
429,-0.564960,1.054555,0.000506
430,-0.449466,1.053030,0.000386
431,0.138431,1.045162,0.000846
432,0.247090,1.130579,0.000748
433,0.051225,1.091848,0.001128
434,0.210648,1.122316,0.000917
435,0.165310,1.110983,0.000944
436,0.153170,1.104735,0.001015
437,-0.651435,0.977856,0.001619
438,-0.053529,1.023744,0.001181
439,-0.506484,0.943008,0.001385
440,0.299511,1.120025,0.000774
441,-0.550509,1.156966,0.000401
442,-0.344468,1.154215,0.000600
443,-0.392385,1.153740,0.000580
444,-0.187173,1.153230,0.000891
445,-0.345377,1.139418,0.000629
446,-0.239950,1.130563,0.000835
447,-0.296940,1.131324,0.000789
448,0.051674,1.160253,0.001274
449,-0.227788,1.123077,0.000490
450,-0.260992,1.152106,0.000902
451,-0.084883,1.174320,0.000903
452,-0.290687,1.189955,0.000902
453,0.441264,1.116103,0.000086
454,0.571340,1.132351,0.000202
455,0.334356,1.127421,0.000534
456,0.114657,1.113884,0.000807
457,0.433673,1.107176,0.000163
458,0.393986,1.124750,0.000259
459,0.400747,1.107678,0.000244
460,0.583331,1.135669,0.000250
461,-0.348468,1.054647,0.000562
462,-0.201557,1.075088,0.000528
463,-0.901302,1.081149,0.001543
464,-0.070360,1.137168,0.000737
465,-0.898647,1.024314,0.000958
466,-0.525103,1.070983,0.000597
467,-0.620516,1.100589,0.000202
468,-0.262737,1.137093,0.000740
469,-0.358636,1.126777,0.000628
470,-0.257090,1.135457,0.000756
471,-0.307351,1.135873,0.000671
472,-0.218715,1.142730,0.000867
473,-0.140975,1.115313,0.000783
474,-0.257212,1.135084,0.000839
475,-0.208510,1.186679,0.000187
476,-0.084305,1.153091,0.001153
477,0.287778,1.170962,0.000553
478,0.343231,1.166465,0.000302
479,0.298680,1.145630,0.000597
480,0.272933,1.149953,0.000592
481,0.264825,1.158341,0.000622
482,0.278795,1.155257,0.000556
483,0.273311,1.130804,0.000562
484,0.310781,1.149681,0.000613
485,0.195340,1.112160,0.000175
486,0.614644,1.125694,0.000346
487,-0.251577,1.136088,0.000864
488,-0.110591,1.131371,0.000928
489,-0.325196,1.074333,0.000802
490,-0.233988,1.083736,0.000869
491,-0.228200,1.040019,0.001045
492,0.489682,1.079248,0.001846
493,-0.391577,0.967522,0.000775
494,0.825997,0.976650,0.002043
495,0.129707,1.053774,0.001452
496,0.101874,1.117027,0.001400
497,-0.181762,0.946738,0.001209
498,0.095154,0.938577,0.001627
499,0.499139,1.143664,0.000386
500,0.330401,1.147972,0.000463
501,0.215900,1.150596,0.000215
502,0.280570,1.152159,0.000366
503,0.299864,1.157402,0.000371
504,0.206401,1.153627,0.000443
505,-0.068151,1.001671,0.000299
506,-0.011800,1.011914,0.000083
507,0.026774,1.044395,0.000077
508,0.452469,1.131310,0.000367
509,-0.520137,1.168707,0.000432
510,-0.477349,1.153464,0.000321
511,-0.383544,1.156433,0.000569
512,-0.313603,1.155446,0.000539
513,-0.494745,1.160464,0.000480
514,-0.369106,1.147685,0.000533
515,-0.474190,1.177824,0.000546
516,-0.132865,1.160871,0.000624
517,-0.797149,1.101064,0.000049
518,-0.325041,1.153684,0.000668
519,-0.538404,1.125854,0.000346
520,-0.108140,1.140273,0.000786
521,-0.015274,1.109818,0.000592
522,0.181032,1.135333,0.000203
523,0.230231,1.122283,0.000676
524,0.143649,1.107747,0.000752
525,0.193268,1.135943,0.000216
526,0.147808,1.137698,0.000317
527,0.235928,1.139303,0.000364
528,0.292000,1.128175,0.000373
529,0.077094,1.131138,0.000223
530,-0.003110,1.101604,0.000049
531,-0.076142,1.112224,0.000488
532,-0.138237,1.141670,0.000879
533,-0.344215,1.124486,0.000103
534,-0.143526,1.129575,0.000142
535,-0.247090,1.120574,0.000969
536,-0.202116,1.136501,0.000808
537,-0.263549,1.138457,0.000855
538,-0.241676,1.136715,0.000797
539,-0.308756,1.144044,0.000744
540,-0.172075,1.143266,0.000891
541,-0.236296,1.131890,0.000925
542,-0.172470,1.132401,0.000830
543,-0.716754,1.052088,0.000114
544,0.085818,1.143094,0.000920
545,0.258149,1.107539,0.000672
546,0.379255,1.111992,0.000531
547,0.240510,1.123687,0.000760
548,0.278155,1.119158,0.000711
549,0.266347,1.127889,0.000708
550,0.215147,1.125732,0.000735
551,0.284297,1.128066,0.000698
552,0.201965,1.123254,0.000814
553,0.080212,1.065490,0.000708
554,-0.236357,1.084325,0.001231
555,-0.325014,1.150832,0.000618
556,-0.287993,1.149010,0.000519
557,-0.508241,1.145203,0.000382
558,-0.446402,1.141363,0.000381
559,-0.710149,1.159606,0.000047
560,-0.209004,1.131496,0.000138
561,-0.737182,1.086907,0.000297
562,0.121429,1.022539,0.000050
563,-0.577819,1.177265,0.000173
564,-0.178670,1.135988,0.000166
565,-0.686610,1.035593,0.000000
566,-0.314649,1.037886,0.000324
567,-0.051493,1.034704,0.000748
568,0.321769,1.124220,0.000633
569,0.134762,1.067486,0.000687
570,0.222006,1.102283,0.000687
571,0.195903,1.103910,0.000785
572,0.195298,1.091091,0.000720
573,0.117402,0.947014,0.000092
574,0.059479,0.954316,0.000503
575,0.139837,1.025132,0.000601
576,0.334208,1.133743,0.000547
577,-0.223186,1.159310,0.000712
578,-0.524161,1.163930,0.000299
579,-0.351596,1.155412,0.000537
580,-0.301920,1.151270,0.000529
581,-0.249536,1.195044,0.000946
582,-0.285987,1.181522,0.000791
583,-0.223665,1.223238,0.001020
584,-0.116976,1.169571,0.000681
585,-0.466171,1.220708,0.000764
586,-0.355915,1.197737,0.000641
587,-0.548437,1.273748,0.000585
588,0.150525,1.206691,0.001000
589,-0.008651,0.969141,0.000194
590,0.285672,0.953206,0.000093
591,0.205604,1.091479,0.000573
592,0.095717,1.089128,0.000808
593,0.255743,0.950366,0.000121
594,0.343159,0.960817,0.000129
595,0.285778,0.985131,0.000119
596,0.398100,1.027014,0.000166
597,-0.114337,0.934731,0.000244
598,-0.121095,0.958271,0.000164
599,-0.135413,0.981913,0.000386
600,-0.407400,1.070747,0.000924
601,-0.373959,1.021091,0.000176
602,-0.329499,1.018042,0.000246
603,-0.253542,1.207844,0.000926
604,-0.264698,1.161234,0.000726
605,-0.271489,1.198673,0.000950
606,-0.245804,1.175635,0.000855
607,-0.289631,1.176896,0.000822
608,-0.189421,1.173631,0.000887
609,-0.075575,1.213309,0.001152
610,0.033450,1.185978,0.001042
611,-0.150023,1.341394,0.000661
612,0.347884,1.163342,0.000996
613,0.460007,1.168741,0.000618
614,0.726844,1.168362,0.000345
615,0.306750,1.151413,0.000716
616,0.528672,1.157318,0.000550
617,0.418877,1.175719,0.000722
618,0.559368,1.157520,0.000509
619,0.393150,1.136937,0.000844
620,0.469806,1.143076,0.000561
621,0.568069,1.177501,0.000632
622,0.592224,1.152277,0.000454
623,-0.028792,1.118596,0.000810
624,-0.118476,1.117375,0.000704
625,0.085317,1.061836,0.000800
626,-0.020350,1.072331,0.000678
627,0.104479,1.078625,0.000746
628,0.309185,1.020284,0.000561
629,0.031770,1.045422,0.000724
630,0.215684,1.035186,0.000563
631,0.933651,1.124445,0.000168
632,0.470522,1.030206,0.000017
633,0.467940,0.839045,0.000646
634,0.998346,0.903296,0.000780
635,0.870048,1.085407,0.000026
636,0.454908,1.155228,0.000599
637,0.397691,1.161166,0.000619
638,0.421545,1.156767,0.000611
639,0.335391,1.150621,0.000662
640,0.494001,1.149903,0.000534
641,0.777325,0.932276,0.000112
642,0.278937,1.057850,0.000717
643,-0.076307,1.125123,0.000763
644,-0.174325,1.133738,0.000759
645,-0.226559,1.136638,0.000709
646,-0.207676,1.138700,0.000760
647,-0.249021,1.140818,0.000699
648,-0.253706,1.137776,0.000684
649,-0.198582,1.119563,0.000663
650,-0.144659,1.102351,0.000731
651,-0.241589,1.141464,0.000695
652,-0.276285,1.134179,0.000640
653,0.333763,1.156024,0.000662
654,0.537006,1.225024,0.000458
655,0.226540,1.136904,0.000645
656,0.450191,1.174643,0.000786
657,0.429775,1.102529,0.000566
658,0.437359,1.156023,0.000696
659,-0.415925,1.066905,0.001438
660,0.385447,1.158221,0.000953
661,0.245859,1.141657,0.000707
662,0.386315,1.146084,0.000590
663,0.262121,1.137257,0.000725
664,0.371043,1.138568,0.000674
665,0.236372,1.167821,0.001039
666,-0.118299,0.963985,0.001132
667,-0.397746,1.173261,0.000336
668,-0.263610,1.149766,0.000673
669,-0.283834,1.131694,0.000581
670,-0.267007,1.136688,0.000673
671,-0.264608,1.131559,0.000625
672,-0.213571,1.141313,0.000675
673,0.264840,1.140675,0.000754
674,0.260707,1.147919,0.000763
675,0.332874,1.103917,0.000753
676,0.215958,1.145265,0.000799
677,0.305696,1.151464,0.000702
678,0.221879,1.154390,0.000910
679,0.250562,1.134385,0.000731
680,0.294800,1.145839,0.000750
681,-0.141356,1.145000,0.001340
682,0.879370,1.135569,0.000032
683,-0.232305,1.148647,0.000766
684,-0.210029,1.139115,0.000725
685,-0.289972,1.134492,0.000659
686,-0.250343,1.137664,0.000690
687,-0.309531,1.139747,0.000645
688,-0.175556,1.134184,0.000794
689,0.165830,1.153155,0.000768
690,0.323712,1.144490,0.000601
691,0.335122,1.145885,0.000646
692,0.450801,1.156117,0.000487
693,0.457249,1.213133,0.000216
694,0.917087,1.155838,0.000622
695,0.846607,1.088518,0.000356
696,-0.263235,1.099908,0.000534
697,-0.336153,1.124079,0.000546
698,-0.300601,1.122136,0.000612
699,0.273344,1.136223,0.000744
700,0.260408,1.142593,0.000751
701,0.289222,1.146003,0.000688
702,0.264752,1.150199,0.000733
703,0.300202,1.144352,0.000665
704,0.308956,1.150225,0.000735
705,0.242048,1.117527,0.000736
706,0.410883,1.141081,0.000742
707,-0.451647,1.158168,0.000395
708,-0.217090,1.124352,0.000475
709,-0.358409,1.156896,0.000567
710,-0.007413,1.128701,0.000857
711,-0.468359,1.141950,0.000444
712,-0.017469,1.124521,0.000748
713,-0.327156,1.135419,0.000307
714,-0.064881,1.124775,0.000730
715,-0.334800,1.151850,0.000141
716,0.671706,0.938772,0.000217
717,-0.096850,1.083757,0.000006
718,0.738022,1.013816,0.000084
719,0.411237,1.205016,0.000985
720,0.265487,1.128455,0.000504
721,0.398680,1.112969,0.000680
722,0.025640,1.134334,0.001079
723,0.281517,1.129260,0.000774
724,-0.079941,1.141403,0.001204
725,0.440768,1.144836,0.000316
726,0.271234,1.215235,0.000519
727,0.244064,1.031480,0.000221
728,-0.699201,1.063922,0.000382
729,-1.214816,1.054126,0.001001
730,-0.984437,1.023103,0.000649
731,-0.822718,1.080127,0.000037
732,-0.448259,1.057079,0.000228
733,-1.076173,1.113539,0.001366
734,-0.955399,1.059172,0.001124
735,-1.353582,1.047005,0.001370
736,-0.482171,1.205193,0.001391
737,-0.336547,1.093542,0.000224
738,0.103992,1.097945,0.000179
739,0.210329,1.162886,0.000458
740,0.469538,1.158890,0.000413
741,1.476251,1.033923,0.002080
742,1.229303,1.054553,0.001037
743,1.314091,1.048587,0.001111
744,0.932818,1.038416,0.000907
745,1.785876,1.096560,0.001947
746,1.883348,1.099668,0.002061
747,2.524866,0.987730,0.002891
748,0.482348,1.113514,0.001628
749,1.366861,0.985787,0.002582
750,0.750821,1.049885,0.001956
751,0.745946,1.073202,0.002055
752,0.533698,1.105813,0.001528
753,1.502748,0.976162,0.002283
754,1.596041,0.985479,0.002485
755,0.519312,1.140632,0.000292
756,0.482323,1.146528,0.000508
757,1.096481,1.121745,0.001005
758,1.080315,1.148944,0.000737
759,0.827770,1.157155,0.000310
760,0.996373,1.161856,0.000358
761,1.004189,0.970695,0.001571
762,1.198736,0.961359,0.001702
763,-0.155442,1.127966,0.000775
764,-0.166187,1.143581,0.000777
765,0.628254,0.998066,0.001534
766,0.703359,1.001793,0.001728
767,0.464829,1.082534,0.001549
768,-0.054862,1.130342,0.000965
769,0.309454,1.063059,0.001424
770,0.019112,1.100626,0.001098
771,-0.033118,1.112554,0.001032
772,0.164488,1.095693,0.001308
773,0.045899,1.013245,0.000518
774,-0.211707,1.012127,0.000068
775,0.357954,1.132734,0.000728
776,0.248923,1.146597,0.000777
777,0.182800,1.132118,0.000886
778,0.216505,1.138795,0.000839
779,0.214743,1.131437,0.000808
780,0.237187,1.138022,0.000864
781,0.115179,1.130122,0.000965
782,0.097492,1.146418,0.001060
783,-0.142566,1.118865,0.001202
784,0.188231,1.131833,0.000910
785,-0.421034,1.167940,0.000488
786,-0.472458,1.159454,0.000377
787,-0.348075,1.148619,0.000590
788,-0.286114,1.153095,0.000666
789,-0.326340,1.150159,0.000610
790,-0.306926,1.155850,0.000635
791,-0.384142,1.156861,0.000454
792,-0.461655,1.158170,0.000482
793,-0.039696,1.193203,0.000964
794,-0.114720,1.181508,0.001108
795,0.275673,1.202727,0.001271
796,-0.746817,1.211978,0.000073
797,0.986171,1.031406,0.001268
798,0.996050,1.021123,0.001531
799,0.750070,1.155931,0.002220
800,0.182236,1.202598,0.001403
801,1.108928,1.062655,0.002007
802,1.085700,1.071163,0.002080
803,0.925022,1.124478,0.001875
804,0.788631,1.039230,0.000353
805,1.218685,0.989170,0.002495
806,1.381210,0.876842,0.001954
807,0.509820,0.911882,0.000556
808,0.584035,1.079270,0.000253
809,0.598159,1.058131,0.000987
810,0.720318,1.060556,0.000165
811,0.074383,0.993477,0.000621
812,0.246931,1.035048,0.000615
813,0.227672,1.039294,0.000601
814,0.415379,1.109254,0.000509
815,0.326937,1.052769,0.000766
816,-0.279066,1.183669,0.000357
817,0.274472,1.112766,0.000385
818,-0.219328,1.134955,0.000257
819,-0.256852,1.158832,0.000054
820,-0.436987,1.153451,0.000268
821,0.350528,1.105216,0.000061
822,0.116760,1.126169,0.000006
823,0.245075,1.111089,0.000813
824,-0.069578,1.120715,0.001293
825,0.151820,1.100897,0.000920
826,0.084571,1.116384,0.001109
827,0.101485,1.085632,0.001047
828,0.188190,1.122455,0.001177
829,-0.013679,1.129106,0.000431
830,0.230492,1.147748,0.000284
831,-0.364083,1.159600,0.000500
832,-0.306516,1.145275,0.000503
833,-0.235552,1.178036,0.000009
834,-0.155553,1.163525,0.000178
835,-0.158524,1.156019,0.000567
836,-0.190222,1.141667,0.000722
837,-0.186196,1.151527,0.000538
838,-0.210808,1.142739,0.000644
839,-0.281223,1.146031,0.000554
840,-0.288405,1.140167,0.000466
841,-0.266556,1.185909,0.000024
842,-0.272018,1.152374,0.000047
843,0.314216,1.102651,0.000710
844,0.167202,1.132511,0.000848
845,0.209195,1.117979,0.000797
846,0.234932,1.134310,0.000738
847,0.229331,1.132098,0.000747
848,0.205102,1.135065,0.000791
849,0.157029,1.113739,0.000856
850,0.073706,1.149160,0.000982
851,-0.024169,1.119606,0.001029
852,0.114371,1.144282,0.000987
853,-0.615858,1.170580,0.000373
854,-0.480778,1.131038,0.000419
855,-0.388581,1.142754,0.000580
856,-0.353179,1.129343,0.000552
857,-0.401838,1.155322,0.000556
858,-0.293488,1.145113,0.000662
859,-0.592209,1.152564,0.000254
860,-0.349344,1.132854,0.000451
861,-0.829099,1.173221,0.000060
862,-0.244558,1.140318,0.000755
863,-0.569367,1.096885,0.000056
864,-0.400915,1.165394,0.000546
865,0.016768,0.916118,0.000212
866,-0.057988,0.929501,0.000065
867,-0.222924,1.034784,0.000669
868,-0.481104,1.144915,0.000672
869,0.151482,0.859898,0.000724
870,-0.011772,0.937670,0.000743
871,-0.119734,0.914707,0.000506
872,-0.227102,1.046689,0.000552
873,-0.080298,0.874236,0.000751
874,-0.050978,0.979633,0.000186
875,-0.114339,0.964233,0.000311
876,0.212639,1.133366,0.000688
877,-0.347810,0.897647,0.000028
878,0.019672,1.072216,0.000641
879,-0.513510,1.023941,0.000792
880,0.094800,1.075140,0.000352
881,-0.147979,1.062067,0.001079
882,0.159915,1.095652,0.000951
883,-0.247270,1.033998,0.001192
884,0.032788,1.056059,0.000587
885,-0.189621,0.992060,0.000176
886,-0.209207,1.079628,0.000229
887,-0.456357,1.084963,0.000001
888,-0.284979,1.105364,0.000375
889,0.173758,1.004003,0.000334
890,0.302901,0.944678,0.000311
891,0.235225,1.148292,0.000902
892,-0.027583,1.133587,0.001183
893,0.205446,1.152201,0.000994
894,0.137018,1.148490,0.001024
895,0.188718,1.163254,0.000979
896,0.082104,1.161147,0.001128
897,0.032972,0.987161,0.000557
898,-0.062538,0.914838,0.000607
899,-0.360805,1.114987,0.000443
900,-0.344784,1.115778,0.000451
901,-0.114701,0.988455,0.000141
902,-0.063488,0.992689,0.000239
903,-0.162300,1.043408,0.000569
904,-0.198967,1.108175,0.000702
905,-0.230367,1.068740,0.000454
906,-0.204609,1.096584,0.000634
907,-0.314464,1.110273,0.000507
908,-0.264224,1.086908,0.000461
909,-0.275872,0.949786,0.000192
910,-0.042117,0.929622,0.000521
911,0.233339,1.203949,0.000639
912,0.292712,1.151966,0.000659
913,0.206792,1.164637,0.000794
914,0.247787,1.156885,0.000713
915,0.227611,1.149070,0.000766
916,0.242985,1.154093,0.000672
917,0.127276,1.155942,0.000859
918,0.054437,1.156825,0.000941
919,-0.036170,1.142083,0.001091
920,-0.117332,1.157917,0.001108
921,-0.516913,1.161783,0.000421
922,-0.487857,1.148177,0.000439
923,-0.332972,1.155775,0.000621
924,-0.309590,1.143457,0.000618
925,-0.388438,1.149323,0.000579
926,-0.331808,1.143996,0.000586
927,-0.382362,1.167558,0.000675
928,-0.302767,1.143066,0.000566
929,-1.019147,1.176882,0.000190
930,-0.418892,1.154079,0.000331
931,-0.788045,1.183812,0.000050
932,-0.241943,1.177726,0.000551
933,-0.888446,1.016985,0.001927
934,-0.499312,0.982768,0.001416
935,-0.958551,1.037616,0.000840
936,-0.686633,1.132901,0.000111
937,-0.794383,0.985516,0.001493
938,-0.647532,0.946043,0.000991
939,-0.891035,1.011832,0.001552
940,-0.726000,1.008680,0.001751
941,-0.921702,1.009100,0.001944
942,-0.683356,1.000197,0.001822
943,-0.428078,1.067770,0.001791
944,0.023161,1.132221,0.001084
945,-0.034993,0.961694,0.001302
946,0.143518,1.078073,0.001248
947,-0.057084,1.015076,0.001450
948,0.243748,1.053650,0.000977
949,0.169802,1.074850,0.001132
950,0.542137,1.079520,0.000802
951,0.212283,1.041335,0.000696
952,0.387570,1.106091,0.000909
953,-0.100998,1.100911,0.000114
954,-0.154884,1.115994,0.000351
955,-0.445963,1.102040,0.000227
956,-0.059043,1.119735,0.000654
957,0.097839,1.107725,0.000309
958,0.455090,1.086770,0.000432
959,0.300585,1.138423,0.000770
960,0.201379,1.122586,0.000883
961,0.223782,1.163010,0.001153
962,0.320961,1.148399,0.000953
963,0.308966,1.140487,0.001001
964,0.435656,1.144772,0.000602
965,0.442295,1.119574,0.000452
966,0.222220,1.086946,0.000467
967,-0.264394,1.128479,0.000514
968,-0.380245,1.128737,0.000464
969,0.126548,1.087844,0.000021
970,0.005922,1.080507,0.000123
971,0.110534,1.116560,0.000756
972,-0.170530,1.129325,0.000728
973,-0.068327,1.109200,0.000525
974,-0.112376,1.122394,0.000681
975,-0.212919,1.132453,0.000604
976,-0.076275,1.117266,0.000642
977,0.047064,1.057129,0.000061
978,0.455661,1.041022,0.000316
979,0.402741,1.162110,0.000549
980,0.360721,1.143371,0.000611
981,0.222620,1.156469,0.000835
982,0.303255,1.147585,0.000694
983,0.247095,1.146787,0.000757
984,0.316330,1.149467,0.000607
985,0.212978,1.156219,0.000846
986,0.267044,1.127025,0.000610
987,0.197124,1.118812,0.000782
988,0.199957,1.112369,0.000582
989,-0.499631,1.136674,0.000491
990,-0.522149,1.172067,0.000652
991,-0.303575,1.146086,0.000707
992,-0.430406,1.149739,0.000676
993,-0.389767,1.145923,0.000603
994,-0.368383,1.146362,0.000663
995,-0.373093,1.171813,0.000717
996,-0.312667,1.164829,0.000759
997,-0.885584,1.146666,0.000282
998,-0.469711,1.143323,0.000522
999,-0.836535,1.203512,0.000469
1000,-0.355281,1.161469,0.000602
1001,-1.635963,1.201093,0.002144
1002,-1.547685,1.147816,0.001917
1003,-2.057370,1.257564,0.001329
1004,-1.048003,1.132895,0.000228
1005,-2.050806,1.251790,0.002129
1006,-1.751414,1.210652,0.001498
1007,-2.173405,1.265606,0.002053
1008,-1.128670,1.132498,0.001542
1009,-2.026280,1.251432,0.002340
1010,-1.165385,1.253380,0.001608
1011,-1.147412,1.167498,0.002115
1012,-0.025432,1.135406,0.000763
1013,-0.132043,1.059567,0.000763
1014,0.155526,1.154910,0.000741
1015,-0.047480,1.110069,0.001077
1016,-0.120022,1.052945,0.000329
1017,1.319306,1.092672,0.001102
1018,1.188480,1.082411,0.000985
1019,1.384936,1.030095,0.001345
1020,0.397318,1.192769,0.001578
1021,1.157210,1.104899,0.002532
1022,0.486087,1.169560,0.001775
1023,0.506974,1.203490,0.002052
1024,0.220911,1.194715,0.001435
1025,1.636650,1.166436,0.003077
1026,1.602782,1.219440,0.003054
1027,0.525635,1.100465,0.000099
1028,0.403235,1.097373,0.000412
1029,1.068719,1.078830,0.000976
1030,1.031464,1.082929,0.000759
1031,0.762076,1.085984,0.000373
1032,0.981971,1.111407,0.000687
1033,1.604802,1.193625,0.002702
1034,1.736517,1.252384,0.003199
1035,-0.042011,1.169235,0.001062
1036,-0.175986,1.164932,0.000931
1037,1.011388,1.180574,0.002510
1038,0.825358,1.193469,0.002441
1039,0.515500,1.170971,0.001902
1040,-0.069927,1.148019,0.001075
1041,0.321139,1.175329,0.001621
1042,0.060505,1.161171,0.001257
1043,-0.016383,1.165831,0.001149
1044,0.113698,1.184022,0.001377
1045,0.624348,1.166679,0.002251
1046,0.721344,1.172852,0.002353
1047,0.679363,1.111005,0.000439
1048,0.360698,1.137433,0.000529
1049,0.324883,1.140730,0.000534
1050,0.307730,1.138208,0.000616
1051,0.235834,1.138560,0.000690
1052,0.284967,1.136589,0.000655
1053,0.194069,1.146520,0.000683
1054,0.294390,1.127310,0.000593
1055,-0.000180,1.117164,0.000923
1056,0.138252,1.115211,0.000837
1057,-0.572113,1.148565,0.000361
1058,-0.432879,1.152025,0.000558
1059,-0.326124,1.148546,0.000616
1060,-0.278020,1.150904,0.000743
1061,-0.357411,1.146077,0.000609
1062,-0.432842,1.144623,0.000527
1063,-0.509119,1.163860,0.000333
1064,-0.569721,1.149515,0.000416
1065,-0.340320,1.150471,0.000652
1066,-0.516347,1.135642,0.000477
1067,-0.255253,1.217345,0.000443
1068,-0.688141,1.132534,0.000109
1069,0.411678,1.010173,0.000320
1070,0.229833,0.967729,0.000207
1071,-0.162999,1.042752,0.000875
1072,-0.283700,1.088235,0.000606
1073,0.206004,0.948463,0.000558
1074,0.169291,0.962586,0.000665
1075,0.026758,0.959920,0.000672
1076,0.194015,1.034534,0.000477
1077,-1.128671,0.918361,0.000792
1078,-1.118131,0.993319,0.001384
1079,-1.213371,1.025744,0.001758
1080,-0.080280,1.131977,0.000952
1081,-2.280103,0.841824,0.002876
1082,-1.233407,1.011486,0.002230
1083,-2.031349,0.986440,0.003334
1084,-1.448117,0.971532,0.002109
1085,-0.678936,1.034287,0.001438
1086,-0.419353,1.043427,0.000888
1087,-0.506781,1.065623,0.001023
1088,-0.676160,1.091129,0.000256
1089,-0.024964,1.129513,0.000608
1090,-0.266427,1.126812,0.000726
1091,-0.239553,1.151839,0.000680
1092,-0.444964,1.142062,0.000393
1093,0.590700,1.087948,0.000913
1094,0.377669,1.076705,0.000751
1095,0.322053,1.131717,0.000598
1096,0.105756,1.128679,0.000969
1097,0.459761,1.124400,0.000277
1098,0.386429,1.137323,0.000507
1099,0.234045,1.110922,0.000666
1100,0.454444,1.146896,0.000638
1101,0.418294,1.093056,0.000272
1102,0.626468,1.133344,0.000442
1103,-0.320037,1.141351,0.000545
1104,-0.303676,1.145606,0.000534
1105,0.154706,1.122457,0.000526
1106,0.165426,1.130974,0.000783
1107,0.034775,1.138149,0.000864
1108,-0.154181,1.142720,0.000810
1109,-0.051315,1.129297,0.000801
1110,-0.166018,1.135699,0.000786
1111,-0.200066,1.136174,0.000738
1112,-0.183886,1.130773,0.000862
1113,-0.057160,1.088153,0.000102
1114,-0.194948,1.026349,0.000202
1115,0.317830,1.130969,0.000818
1116,0.211428,1.144794,0.000814
1117,0.273035,1.144152,0.000812
1118,0.246971,1.144528,0.000803
1119,0.253579,1.139155,0.000764
1120,0.242942,1.145349,0.000835
1121,0.209054,1.131264,0.000841
1122,0.267854,1.133815,0.000842
1123,0.079472,1.098353,0.000975
1124,0.316322,1.122117,0.000766
1125,-0.570450,1.148572,0.000497
1126,-0.408096,1.149669,0.000426
1127,-0.361448,1.144212,0.000639
1128,-0.264212,1.138120,0.000740
1129,-0.381679,1.144172,0.000567
1130,-0.354684,1.154608,0.000570
1131,-0.537821,1.161178,0.000311
1132,-0.287622,1.133148,0.000729
1133,-0.502940,1.145861,0.000443
1134,-0.287038,1.172069,0.000778
1135,-0.494498,1.107893,0.000277
1136,-0.749790,1.139467,0.000094
1137,-0.295561,0.847560,0.000917
1138,-0.448085,0.813041,0.000829
1139,-0.494420,1.048478,0.000006
1140,-0.859014,1.133651,0.000202
1141,-0.463577,0.844616,0.000585
1142,-0.560194,0.874254,0.000602
1143,-0.542549,0.916830,0.000497
1144,-0.330267,0.906394,0.001182
1145,-0.677108,0.928684,0.000645
1146,-0.649351,0.921777,0.001203
1147,-0.753212,0.968741,0.001414
1148,0.126003,1.102246,0.000858
1149,-0.782248,1.072756,0.000603
1150,-0.228606,1.097789,0.000878
1151,-0.987614,1.096883,0.001501
1152,-0.671387,1.088487,0.001215
1153,-0.594436,1.156169,0.000867
1154,-0.188422,1.178054,0.000482
1155,-0.685860,1.144861,0.000914
1156,-0.176249,1.065391,0.000833
1157,-0.761464,1.093972,0.000111
1158,-0.596944,1.119759,0.000497
1159,-0.829241,1.096600,0.000016
1160,-0.434776,1.103830,0.000681
1161,-0.428118,1.136231,0.000166
1162,-0.445738,1.116786,0.000408
1163,0.134163,1.125227,0.000759
1164,-0.040265,1.132892,0.000978
1165,0.138201,1.146690,0.000265
1166,0.074482,1.142383,0.000540
1167,0.157282,1.129986,0.000460
1168,0.072080,1.164381,0.000792
1169,-0.026037,1.118007,0.000365
1170,-0.051879,1.133971,0.000195
1171,-0.341368,1.146840,0.000664
1172,-0.323938,1.131075,0.000560
1173,-0.352394,1.115425,0.000615
1174,-0.276412,1.125772,0.000714
1175,-0.202408,1.129400,0.000965
1176,-0.203605,1.132385,0.000821
1177,-0.273547,1.129901,0.000786
1178,-0.223704,1.135731,0.000809
1179,-0.305206,1.133205,0.000709
1180,-0.183474,1.131497,0.000890
1181,-0.492475,1.105392,0.000265
1182,-0.073092,1.135361,0.000813
1183,0.211060,1.141073,0.000635
1184,0.273077,1.146855,0.000657
1185,0.241890,1.137331,0.000755
1186,0.295026,1.137944,0.000656
1187,0.270122,1.138516,0.000716
1188,0.238462,1.138418,0.000766
1189,0.272235,1.138546,0.000721
1190,0.240286,1.155330,0.000756
1191,0.294621,1.135015,0.000629
1192,0.239603,1.156900,0.000818
1193,-0.386176,1.161225,0.000535
1194,-0.369493,1.143381,0.000395
1195,-0.308560,1.146948,0.000655
1196,-0.215724,1.130014,0.000611
1197,-0.313050,1.139634,0.000671
1198,-0.311777,1.137338,0.000592
1199,-0.545945,1.146641,0.000378
1200,-0.235876,1.122091,0.000549
1201,-0.531331,1.147395,0.000444
1202,-0.015469,1.109052,0.000961
1203,-0.313785,1.119942,0.000361
1204,0.103799,1.109040,0.000836
1205,0.061798,1.017159,0.000175
1206,0.235904,0.997648,0.000327
1207,-0.287611,0.872632,0.000447
1208,-0.053625,1.069259,0.001147
1209,0.162712,0.868692,0.000418
1210,0.045844,0.885439,0.000524
1211,0.049785,0.818421,0.000296
1212,0.047661,1.090132,0.000448
1213,-0.405913,0.895731,0.000037
1214,-0.539238,1.013789,0.000748
1215,-0.310299,1.097609,0.000791
1216,0.097991,1.164254,0.000917
1217,-1.319966,1.012165,0.001797
1218,-0.634586,1.071636,0.001762
1219,-0.712248,1.039178,0.001567
1220,-1.102833,1.053004,0.002541
1221,-0.729211,0.970237,0.001019
1222,-0.458303,0.988774,0.000991
1223,-0.756584,1.020423,0.000776
1224,-0.276161,1.090602,0.000611
1225,-0.691131,1.232213,0.000459
1226,-0.523098,1.195680,0.000523
1227,-0.748442,1.223866,0.000241
1228,-0.340218,1.175771,0.000717
1229,-0.116218,1.106752,0.000826
1230,0.260354,1.122939,0.001466
1231,0.240954,1.079866,0.000590
1232,0.174756,1.090033,0.000711
1233,0.389805,0.952558,0.000235
1234,0.430064,0.987628,0.000174
1235,0.473844,1.009784,0.000023
1236,0.340330,1.058461,0.000269
1237,0.533491,1.077185,0.001350
1238,0.469621,1.134514,0.001255
1239,-0.117277,1.179324,0.000987
1240,-0.220646,1.160295,0.000739
1241,0.229965,1.219986,0.001399
1242,0.160144,1.222145,0.001322
1243,0.079601,1.193641,0.001280
1244,-0.140828,1.149845,0.000842
1245,-0.102700,1.197709,0.001128
1246,-0.109165,1.169019,0.000997
1247,-0.237124,1.174203,0.000865
1248,-0.137774,1.161031,0.000897
1249,0.217357,1.243337,0.001189
1250,0.875159,1.166477,0.001702
1251,0.502616,1.115293,0.000357
1252,0.425091,1.139555,0.000561
1253,0.378436,1.134926,0.000608
1254,0.421157,1.142234,0.000557
1255,0.321103,1.139096,0.000681
1256,0.430175,1.144672,0.000545
1257,0.318132,1.138176,0.000722
1258,0.341300,1.149487,0.000737
1259,0.212897,1.137402,0.000862
1260,0.242266,1.149140,0.000764
1261,-0.931409,1.093457,0.000388
1262,-1.478233,1.017318,0.002043
1263,-0.317628,1.130239,0.000614
1264,-0.360591,1.096748,0.000426
1265,-0.302676,1.139172,0.000614
1266,-0.311259,1.120504,0.000516
1267,-0.292516,1.141155,0.000651
1268,-0.275948,1.128539,0.000570
1269,-0.338275,1.141838,0.000593
1270,-0.287120,1.126469,0.000577
1271,-0.296847,1.135321,0.000663
1272,-0.253374,1.112177,0.000563
1273,-0.984649,1.125772,0.000380
1274,-0.475023,1.019159,0.000181
1275,-1.260076,0.979635,0.001661
1276,0.054584,0.900624,0.000065
1277,-0.155045,1.164086,0.001304
1278,0.582097,1.171846,0.000326
1279,-0.230534,1.170369,0.001566
1280,-0.002068,1.159784,0.001023
1281,-1.138222,1.171919,0.001684
1282,-0.213796,0.946482,0.000554
1283,-0.102170,1.130072,0.001414
1284,0.131264,1.156742,0.000950
1285,0.006547,1.117519,0.001343
1286,0.090141,1.167838,0.000982
1287,-0.426044,1.187016,0.001377
1288,-0.960022,1.069762,0.001153
1289,-0.033262,1.124731,0.001198
1290,-0.293893,1.184384,0.001737
1291,0.249405,1.154792,0.000783
1292,0.308277,1.159129,0.000770
1293,0.209092,1.138939,0.000776
1294,0.207375,1.156934,0.000858
1295,0.152117,1.141146,0.000826
1296,0.174205,1.162120,0.000976
1297,-0.411493,1.104436,0.001550
1298,0.226607,1.023473,0.000737
1299,-0.234133,1.113369,0.000675
1300,-0.206905,1.127241,0.000718
1301,-0.335053,1.133967,0.000589
1302,-0.236760,1.132919,0.000736
1303,-0.311837,1.140224,0.000620
1304,-0.163203,1.101568,0.000777
1305,0.339923,1.163419,0.000637
1306,0.389376,1.155962,0.000469
1307,-0.250828,1.131477,0.000678
1308,-0.232937,1.127253,0.000739
1309,-0.348567,1.127024,0.000606
1310,-0.310243,1.126666,0.000662
1311,-0.388570,1.153525,0.000525
1312,0.186051,1.158815,0.000803
1313,0.211228,1.138345,0.000770
1314,0.238079,1.145053,0.000775
1315,0.267229,1.136522,0.000714
1316,0.261397,1.146381,0.000749
1317,0.254535,1.143522,0.000719
1318,0.285169,1.147895,0.000707
1319,0.289804,1.143097,0.000651
1320,0.313930,1.156683,0.000715
1321,-0.326680,1.145804,0.000630
1322,-0.305634,1.135441,0.000597
1323,-0.378864,1.140693,0.000548
1324,-0.220415,1.127829,0.000678
1325,-0.167216,1.143543,0.001321
1326,0.385406,1.161837,0.000654
1327,0.176696,1.150440,0.000899
1328,0.303374,1.151841,0.000687
1329,0.345452,1.141174,0.000661
1330,0.322219,1.144655,0.000645
1331,0.291598,1.142654,0.000749
1332,0.195280,1.155539,0.000831
1333,-0.340305,1.150228,0.000620
1334,-0.565957,0.986366,0.000225
1335,0.373109,1.167059,0.000530
1336,0.236717,1.151466,0.000762
1337,0.294748,1.127363,0.000684
1338,0.200555,1.151810,0.000821
1339,0.295713,1.139825,0.000665
1340,0.187006,1.155264,0.000915
1341,0.068009,1.128672,0.001212
1342,-0.067532,1.003813,0.000259
1343,-0.721053,1.062967,0.000053
1344,-0.459240,1.105824,0.000171
1345,-1.213893,1.021052,0.000758
1346,-0.919024,0.999045,0.000419
1347,-1.286747,1.023463,0.000749
1348,-0.472186,1.017032,0.000155
1349,-1.132756,1.079008,0.001360
1350,-0.991918,1.025488,0.000948
1351,-1.431218,1.096131,0.001704
1352,-0.508034,1.144816,0.000970
1353,-1.212316,1.120247,0.001773
1354,-1.033493,1.141984,0.001488
1355,-0.713655,1.193572,0.001874
1356,0.391704,1.092515,0.000128
1357,0.024042,1.178936,0.001130
1358,-0.211493,1.199033,0.001351
1359,-0.221796,1.366527,0.001170
1360,-0.148442,1.069635,0.000825
1361,-0.103495,0.960373,0.000022
1362,-0.151016,0.878299,0.000024
1363,-0.085684,1.132478,0.000930
1364,-0.370489,1.107430,0.000320
1365,-0.217456,1.019437,0.000625
1366,-0.234251,1.067753,0.000482
1367,-0.222076,1.138688,0.000847
1368,0.192502,1.059016,0.000772
1369,0.451082,0.939663,0.000926
1370,0.653492,0.958214,0.000949
1371,0.263857,1.129029,0.000552
1372,0.299870,1.141273,0.000646
1373,0.264974,1.031746,0.000267
1374,0.461992,1.087554,0.000216
1375,0.296070,1.083408,0.000049
1376,0.817183,0.950468,0.001418
1377,0.244006,0.923404,0.000811
1378,0.355813,0.865052,0.001282
1379,-0.230021,0.996740,0.000348
1380,-0.211869,1.119240,0.000825
1381,-0.321264,0.965432,0.000244
1382,-0.241030,0.960707,0.000683
1383,-0.085611,1.087382,0.000907
1384,-0.249662,1.131051,0.000743
1385,-0.392744,1.116694,0.000549
1386,-0.364266,1.122897,0.000560
1387,-0.366929,1.142062,0.000612
1388,-0.350605,1.126470,0.000567
1389,-0.622759,1.100845,0.000023
1390,-0.781517,1.037486,0.000597
1391,-0.144563,1.106851,0.000846
1392,0.181166,1.158267,0.001263
1393,0.058008,1.109592,0.000974
1394,0.156204,1.122678,0.001090
1395,-0.573865,1.054753,0.001782
1396,-0.185460,1.107880,0.000238
1397,-0.610256,1.056338,0.001822
1398,-0.229728,1.047108,0.001298
1399,-0.840968,1.094631,0.002348
1400,0.252568,1.048574,0.000909
1401,-0.346680,1.055522,0.001797
1402,-0.043759,1.054959,0.001232
1403,-0.471325,1.155178,0.000349
1404,0.255498,1.224034,0.000525
1405,-0.464109,1.145221,0.000063
1406,-0.535770,1.135700,0.000170
1407,-0.058325,1.149963,0.001555
1408,0.244799,1.141659,0.000806
1409,0.194915,1.124536,0.000940
1410,0.239585,1.141379,0.000827
1411,0.304779,1.133180,0.000794
1412,0.172445,1.140232,0.001146
1413,0.901132,1.019072,0.001749
1414,0.752105,1.077421,0.001808
1415,0.686123,1.121964,0.002104
1416,0.309967,1.108011,0.001389
1417,0.543000,1.197557,0.002012
1418,0.334058,1.178468,0.001653
1419,-0.061436,1.169491,0.001102
1420,0.028702,1.158702,0.001190
1421,0.043956,1.173814,0.001267
1422,0.139168,1.165025,0.001365
1423,-0.110264,1.153661,0.001051
1424,0.589612,1.126680,0.001879
1425,0.035079,1.179240,0.000623
1426,0.323621,1.056282,0.000930
1427,-0.722256,1.070923,0.001173
1428,0.019814,0.927659,0.000289
1429,0.452149,1.183040,0.000365
1430,0.491338,1.191429,0.000219
1431,0.821875,1.144473,0.000509
1432,0.301895,1.082516,0.000352
1433,0.618917,0.929469,0.000948
1434,0.126550,0.935033,0.000763
1435,0.354900,1.017181,0.001316
1436,0.125329,0.983135,0.000201
1437,1.211127,1.029023,0.001843
1438,1.270812,1.035401,0.001665
1439,0.491549,1.165003,0.000291
1440,0.280152,1.152024,0.000702
1441,1.100436,1.092317,0.001352
1442,1.049592,1.135577,0.000928
1443,0.863258,1.111314,0.000734
1444,1.237708,1.000021,0.001276
1445,1.239528,1.010807,0.002202
1446,1.454518,0.954057,0.002547
1447,0.575813,1.002198,0.001616
1448,0.113603,1.100070,0.001112
1449,0.890429,0.938850,0.001645
1450,0.839720,0.930380,0.001904
1451,0.483318,1.013840,0.001565
1452,-0.084385,1.125431,0.000936
1453,0.109335,1.072276,0.001192
1454,-0.055675,1.104753,0.000999
1455,-0.122872,1.114327,0.000911
1456,0.009624,1.098683,0.001068
1457,0.334255,0.978304,0.001244
1458,0.067873,0.990309,0.000558
1459,0.289691,1.051571,0.000682
1460,-0.291394,1.163270,0.001608
1461,0.138288,1.091659,0.000776
1462,0.227999,1.110005,0.000852
1463,0.068950,0.982958,0.000691
1464,-0.516533,1.135974,0.000335
1465,0.157505,0.975197,0.000557
1466,0.089759,1.049910,0.000686
1467,-0.082827,1.009415,0.000859
1468,0.256553,1.036060,0.000961
1469,-0.139938,0.987718,0.001082
1470,0.096245,1.017049,0.001021
1471,-0.855273,1.128465,0.000442
1472,0.032415,0.950981,0.000124
1473,-0.283984,1.169728,0.000404
1474,-0.164230,1.159114,0.000535
1475,0.225037,1.091556,0.000872
1476,0.283249,1.132387,0.000715
1477,0.266262,1.113140,0.000732
1478,0.331174,1.131953,0.000604
1479,0.289182,1.127718,0.000712
1480,0.032351,1.113006,0.000950
1481,-0.008703,0.858217,0.000263
1482,-0.044410,0.945454,0.000784
1483,-0.147160,1.001794,0.000730
1484,-0.554325,1.161768,0.000131
1485,-0.153878,1.090064,0.001012
1486,-0.198698,1.122952,0.000931
1487,-0.293790,1.158980,0.000800
1488,-0.378243,1.154993,0.000606
1489,-0.282909,1.156102,0.000828
1490,-0.218483,1.153694,0.000817
1491,-0.513647,1.186330,0.000527
1492,-0.198884,1.143178,0.000402
1493,-0.891289,1.187215,0.000400
1494,-0.677429,1.017965,0.000987
1495,-2.019513,1.046926,0.002660
1496,-0.023402,0.954701,0.001145
1497,-0.322408,1.083086,0.001666
1498,-0.221327,1.075636,0.001487
1499,-0.834419,1.000379,0.002475
1500,-0.272235,0.923398,0.001139
1501,-1.524087,0.962139,0.002384
1502,-1.338098,1.015829,0.001522
1503,-1.140773,1.097749,0.001270
1504,-0.833209,1.009894,0.000937
1505,-1.048534,0.923222,0.001900
1506,-0.977473,0.936599,0.001942
1507,0.002540,1.084690,0.001112
1508,-0.116487,1.108323,0.001275
1509,-0.926779,0.963204,0.001918
1510,-0.739964,0.987791,0.001931
1511,-0.684024,0.968222,0.001816
1512,-1.077397,0.994762,0.002652
1513,-1.191189,0.938081,0.001911
1514,-1.239348,1.026981,0.002123
1515,-1.623150,1.058436,0.002085
1516,-0.540045,1.184617,0.000112
1517,-1.369675,0.984730,0.001786
1518,-1.111163,1.070708,0.001168
1519,-0.660858,1.149733,0.000049
1520,-0.253400,1.148537,0.000655
1521,-0.619036,1.141568,0.000098
1522,-0.414456,1.144520,0.000434
1523,-0.490764,1.148098,0.000336
1524,-0.447543,1.147441,0.000360
1525,-1.489251,1.033903,0.001467
1526,-1.285912,1.050219,0.001147
1527,-0.504834,1.125673,0.001752
1528,-0.218199,1.156796,0.001228
1529,-0.059349,1.188840,0.001148
1530,0.172001,1.192980,0.000793
1531,-0.113345,1.178822,0.000976
1532,-0.173299,1.082842,0.000266
1533,-0.208989,1.184227,0.000930
1534,-0.118273,1.127534,0.000767
1535,0.201295,1.204686,0.000476
1536,0.237487,1.203005,0.000876
1537,-0.062051,1.170744,0.000699
1538,0.243668,1.244558,0.000788
1539,-0.197103,1.039355,0.000554
1540,0.172405,1.089524,0.000718
1541,-0.304699,0.996831,0.000569
1542,-0.103562,0.985595,0.000673
1543,0.249654,1.222300,0.000602
1544,0.362380,1.163822,0.000605
1545,0.152918,1.199974,0.000864
1546,0.285777,1.174079,0.000697
1547,0.261557,1.170758,0.000763
1548,0.436843,1.190903,0.000492
1549,-1.024311,0.972763,0.001838
1550,-0.722090,0.907147,0.001069
1551,-0.812589,0.977951,0.001029
1552,-0.424969,1.005310,0.000198
1553,-0.692705,1.088749,0.000306
1554,-0.576543,1.105065,0.000006
1555,-0.407420,1.150017,0.000414
1556,-0.468101,1.137892,0.000320
1557,-0.468516,1.134246,0.000356
1558,-0.480202,1.131376,0.000251
1559,-0.483041,1.149827,0.000269
1560,-0.289511,1.033470,0.000059
1561,-0.575910,1.134957,0.000061
1562,-0.584082,1.035021,0.001707
1563,-0.296560,0.968763,0.000248
1564,0.860338,0.978526,0.000124
1565,0.234545,1.065622,0.000627
1566,0.390138,1.061229,0.000616
1567,0.508240,1.042588,0.000059
1568,1.505400,0.982565,0.001529
1569,-0.232448,0.907292,0.000428
1570,0.201055,0.974585,0.000389
1571,-0.098076,1.120088,0.000019
1572,1.247799,1.040156,0.001178
1573,0.301652,0.900808,0.000238
1574,0.910138,0.946767,0.000405
1575,0.362693,1.102211,0.000663
1576,0.292310,1.109851,0.000722
1577,0.505115,0.938735,0.000361
1578,0.618822,1.000335,0.000261
1579,0.619376,0.985677,0.000358
1580,0.623493,0.994984,0.000262
1581,0.605771,0.947881,0.000187
1582,0.574983,0.980555,0.000259
1583,0.619586,1.012635,0.000694
1584,-0.133147,1.128336,0.000552
1585,0.251574,0.890949,0.000262
1586,0.121264,1.001860,0.000420
1587,0.156505,1.138752,0.001017
1588,-0.138410,1.147118,0.000796
1589,-0.211289,1.149903,0.000643
1590,-0.174642,1.150505,0.000732
1591,-0.285107,1.152624,0.000648
1592,-0.138430,1.151352,0.000702
1593,-0.138385,1.056112,0.000167
1594,0.616431,1.086802,0.000763
1595,0.277959,1.093206,0.000981
1596,1.296794,1.083865,0.000685
1597,0.242834,1.176847,0.000842
1598,0.516737,1.191071,0.000495
1599,0.113808,1.135430,0.001012
1600,0.128571,1.046011,0.000865
1601,0.487516,1.146473,0.000739
1602,0.448569,1.147995,0.000533
1603,0.436581,1.133597,0.000762
1604,0.344080,1.186940,0.000609
1605,0.720282,1.179641,0.000203
1606,0.353069,1.222433,0.000794
1607,0.337893,0.969642,0.000797
1608,0.453974,0.957902,0.000236
1609,0.044499,1.054300,0.000553
1610,0.109586,1.039993,0.000466
1611,0.647585,1.173696,0.000357
1612,0.353241,1.156444,0.000669
1613,0.343472,1.176334,0.000735
1614,0.355465,1.165126,0.000712
1615,0.316512,1.162783,0.000689
1616,0.536939,1.190410,0.000518
1617,-1.808734,1.308984,0.002194
1618,-1.526484,1.192427,0.001568
1619,-1.844414,1.224418,0.001707
1620,-0.706753,1.051680,0.000269
1621,-1.571514,1.148766,0.000786
1622,-1.169164,1.138986,0.000242
1623,-0.674191,1.133719,0.000287
1624,-0.751700,1.125573,0.000274
1625,-0.850079,1.133014,0.000095
1626,-0.791642,1.135877,0.000235
1627,-0.844748,1.136595,0.000126
1628,-0.810654,1.069431,0.000228
1629,-0.866722,1.123670,0.000140
1630,-0.704821,0.906753,0.000690
1631,0.064653,0.970635,0.000594
1632,0.370278,0.951452,0.000194
1633,-0.078426,1.137582,0.000863
1634,-0.050464,1.171157,0.001055
1635,0.048358,1.089350,0.000308
1636,0.461155,0.991225,0.000116
1637,-0.789958,0.971298,0.000494
1638,-0.656441,0.890620,0.000430
1639,-0.785487,1.003871,0.000035
1640,0.160685,0.915713,0.000094
1641,-0.866628,1.037374,0.000644
1642,-0.328475,1.046888,0.000143
1643,0.028026,1.154126,0.000842
1644,0.150776,1.133859,0.000753
1645,-0.596469,1.146986,0.000678
1646,-0.228183,1.174120,0.000457
1647,-0.357611,1.179023,0.000779
1648,0.108158,1.120310,0.000440
1649,-0.629670,1.018540,0.000303
1650,-0.581638,0.980225,0.000142
1651,-0.829662,0.958227,0.000359
1652,-0.259849,1.062379,0.000959
1653,-0.794512,1.005120,0.000615
1654,-0.834068,0.958100,0.000287
1655,-0.458425,1.015120,0.000449
1656,-0.265221,1.113157,0.000707
1657,-0.420305,1.050041,0.000531
1658,-0.352032,1.088308,0.000607
1659,-0.367861,1.102012,0.000632
1660,-0.322846,1.068639,0.000554
1661,-0.484957,0.982291,0.000401
1662,-0.142719,0.893857,0.000401
1663,0.040173,1.138886,0.000350
1664,1.163373,1.045330,0.000712
1665,0.376419,1.121128,0.000430
1666,0.590157,1.119682,0.000189
1667,0.407967,1.027115,0.000138
1668,1.214182,1.097059,0.002397
1669,0.667018,0.965052,0.000655
1670,1.118610,0.938269,0.001476
1671,0.589813,0.989525,0.000123
1672,0.859993,1.020018,0.000651
1673,0.698595,0.992295,0.000305
1674,0.657504,1.043964,0.000292
1675,0.621318,1.094660,0.001390
1676,0.671056,0.988055,0.000782
1677,0.137880,1.099246,0.001319
1678,0.209632,1.073782,0.001391
1679,0.736507,1.106597,0.000183
1680,0.378126,1.139667,0.000535
1681,0.467276,1.134247,0.000303
1682,0.382260,1.147382,0.000530
1683,0.451884,1.138159,0.000397
1684,0.612783,1.124767,0.000293
1685,0.226686,0.950358,0.000718
1686,0.516200,0.979692,0.001063
1687,0.116686,0.972438,0.001093
1688,0.266009,1.124926,0.001035
1689,-0.059725,1.057615,0.001028
1690,0.030593,1.113083,0.001116
1691,-0.240720,1.145177,0.000789
1692,-0.096618,1.160612,0.000939
1693,-0.230603,1.136084,0.000813
1694,-0.020193,1.138706,0.001080
1695,-0.192464,1.140239,0.000721
1696,0.796973,1.150362,0.002091
1697,-0.826972,1.272332,0.000995
1698,-0.147632,0.986943,0.001134
1699,-0.455739,1.218372,0.001964
1700,0.336111,0.967988,0.000494
1701,0.346854,1.110556,0.000840
1702,0.304072,1.127542,0.000901
1703,0.777740,1.084871,0.000334
1704,0.533246,1.037292,0.000759
1705,0.265221,1.015598,0.000552
1706,0.204727,1.071083,0.000555
1707,0.539237,1.154393,0.000703
1708,0.491729,1.132492,0.000820
1709,0.054821,1.030843,0.001067
1710,0.435039,1.075103,0.000882
1711,0.308413,1.134263,0.000765
1712,0.229899,1.129537,0.000942
1713,0.423572,1.075724,0.000725
1714,0.530062,1.098578,0.000698
1715,0.410413,1.116593,0.000852
1716,0.878415,1.050056,0.000182
1717,0.443423,1.046975,0.000498
1718,0.908203,1.008164,0.000246
1719,0.150570,1.061800,0.000647
1720,0.046740,1.121489,0.000867
1721,0.587366,1.061159,0.000012
1722,0.512181,1.052782,0.000557
1723,0.268273,1.116874,0.000762
1724,-0.130090,1.136166,0.000790
1725,0.063853,1.125985,0.000744
1726,-0.075673,1.134284,0.000773
1727,-0.089968,1.139862,0.000779
1728,0.021029,1.130254,0.000811
1729,0.464577,1.204252,0.000352
1730,0.268107,1.196606,0.000353
1731,0.805687,1.108811,0.000231
1732,0.713778,1.103537,0.000715
1733,0.422072,1.105034,0.000689
1734,0.411787,1.124140,0.000804
1735,0.312273,0.994095,0.000726
1736,-0.055786,1.135480,0.000011
1737,0.182490,0.938433,0.001316
1738,0.447475,0.910018,0.000888
1739,0.118353,0.985219,0.001203
1740,0.631315,1.042799,0.000422
1741,-0.008744,1.018290,0.001568
1742,0.566210,1.097025,0.000489
1743,-0.097026,1.018148,0.000074
1744,0.849755,0.988519,0.001095
1745,-0.244508,1.104374,0.000023
1746,-0.061693,1.077957,0.000292
1747,0.485130,1.112034,0.000709
1748,0.361212,1.137865,0.000584
1749,0.291778,1.134909,0.000901
1750,0.310092,1.141960,0.000758
1751,0.323217,1.140686,0.000750
1752,0.227179,1.134700,0.000905
1753,-0.089406,0.822017,0.000651
1754,-0.260761,0.828014,0.000396
1755,-0.149319,0.939006,0.000248
1756,-0.291470,1.037883,0.000225
1757,-0.460703,1.129163,0.000288
1758,-0.336676,1.175219,0.000524
1759,-0.364066,1.183628,0.000647
1760,-0.317352,1.184254,0.000655
1761,-0.371148,1.181906,0.000612
1762,-0.266338,1.201083,0.000707
1763,-0.527650,1.183382,0.000496
1764,0.439188,1.177387,0.001829
1765,-0.040277,1.006642,0.001164
1766,0.905065,0.996633,0.001536
1767,-0.478518,0.929800,0.000611
1768,0.792384,1.023806,0.000945
1769,0.064369,1.007489,0.000800
1770,0.229744,1.016868,0.000460
1771,0.138920,0.968411,0.000348
1772,0.380393,0.965297,0.000580
1773,-0.685530,0.959290,0.000840
1774,-0.695453,1.108476,0.000032
1775,-0.322619,1.207121,0.000773
1776,-0.483616,0.980489,0.000085
1777,-0.641787,0.901420,0.001377
1778,-0.597210,0.934881,0.001364
1779,0.083373,1.078303,0.000904
1780,0.003947,1.106559,0.001022
1781,-0.728310,0.890616,0.001594
1782,-0.564774,0.960408,0.001556
1783,-0.630906,0.948698,0.001521
1784,-0.523756,0.996806,0.001444
1785,-0.687893,0.881609,0.001096
1786,-0.778823,0.986703,0.000949
1787,-1.454554,1.061618,0.001535
1788,-0.402037,1.206077,0.000494
1789,-0.803518,0.943071,0.000670
1790,-0.645456,1.126477,0.000062
1791,-0.504941,1.217850,0.000530
1792,-0.230968,1.164009,0.000822
1793,-0.444176,1.236020,0.000487
1794,-0.365631,1.195321,0.000640
1795,-0.389262,1.199371,0.000579
1796,-0.338281,1.212020,0.000719
1797,-0.427241,1.247533,0.000282
1798,-0.888799,1.215062,0.000166
1799,0.046139,0.982145,0.000644
1800,-0.018448,1.036120,0.000392
1801,0.277565,1.121170,0.000690
1802,0.207193,1.146602,0.000738
1803,0.112626,1.081252,0.000634
1804,-0.290901,0.990500,0.000345
1805,0.208408,1.091955,0.000298
1806,0.328271,1.048755,0.000040
1807,0.417834,1.148524,0.000054
1808,0.711267,1.140163,0.000028
1809,0.239239,1.118354,0.000429
1810,0.575398,1.124309,0.000273
1811,0.157215,1.029268,0.000939
1812,1.531799,0.959545,0.001845
1813,-0.314628,1.113183,0.000554
1814,0.009451,1.081402,0.000924
1815,0.335351,1.166425,0.000462
1816,0.399175,1.156906,0.000491
1817,0.291391,1.146901,0.000705
1818,0.373494,1.144424,0.000547
1819,0.330108,1.147872,0.000655
1820,0.423329,1.156353,0.000430
1821,0.212636,0.929354,0.000351
1822,0.415124,0.932506,0.001188
1823,0.345115,0.850510,0.001248
1824,0.102643,0.873360,0.001280
1825,-0.078364,0.939979,0.000999
1826,-0.100522,0.992326,0.001014
1827,-0.230051,1.109267,0.000844
1828,-0.150299,1.068575,0.000897
1829,-0.146003,1.090940,0.001009
1830,-0.083644,1.068229,0.000975
1831,-0.134856,1.082537,0.001094
1832,0.593636,0.897999,0.001470
1833,0.520304,1.103121,0.001970
1834,0.895185,0.961215,0.000924
1835,-0.441052,1.009151,0.000462
1836,0.915859,1.070561,0.000359
1837,0.083484,1.145999,0.000799
1838,0.290156,1.157789,0.000473
1839,-0.097947,1.090421,0.000691
1840,1.037792,0.984971,0.001003
1841,-0.306785,0.934149,0.000559
1842,-0.113692,0.978588,0.000411
1843,-0.469236,1.042926,0.000063
1844,0.819270,0.940018,0.001306
1845,-0.133148,1.066384,0.000601
1846,-0.092894,1.132661,0.000480
1847,0.193605,1.154313,0.000772
1848,0.100486,1.150336,0.000838
1849,0.035297,1.146141,0.000698
1850,-0.039695,1.175521,0.000868
1851,0.137598,1.170402,0.000639
1852,0.212447,1.189629,0.000531
1853,0.084404,1.091962,0.000206
1854,0.120502,1.000682,0.000115
1855,-0.172975,1.027160,0.000123
1856,-0.270186,1.023229,0.000473
1857,-0.284568,0.923047,0.000306
1858,-0.298776,0.916834,0.000012
1859,-0.187012,1.003424,0.000712
1860,-0.174246,1.113033,0.000792
1861,-0.208913,1.058272,0.000649
1862,-0.198459,1.101122,0.000738
1863,-0.250595,1.099578,0.000680
1864,-0.103369,1.077459,0.000885
1865,0.165789,0.995759,0.000480
1866,0.660001,0.977423,0.001108
1867,0.619172,1.148519,0.000582
1868,0.939417,1.047047,0.000344
1869,0.480470,1.132558,0.000616
1870,0.626863,1.138545,0.000283
1871,0.668714,1.076932,0.000254
1872,-0.104146,0.983102,0.000433
1873,1.185931,1.057142,0.000541
1874,1.440692,1.112370,0.001329
1875,0.446052,1.122012,0.000534
1876,0.572331,1.141398,0.000361
1877,0.603938,1.112213,0.000273
1878,0.715165,1.144276,0.000235
1879,0.791304,1.114185,0.000071
1880,0.846453,1.119502,0.000177
1881,0.651208,1.137488,0.001372
1882,0.885617,1.111238,0.001470
1883,1.186610,1.088743,0.000717
1884,0.445718,1.141375,0.000522
1885,0.782686,1.129019,0.000103
1886,0.631695,1.144340,0.000279
1887,0.498461,1.141058,0.000438
1888,1.016329,1.096663,0.000235
1889,1.139527,1.126124,0.001542
1890,1.629453,1.024475,0.002847
1891,0.038994,1.175799,0.000921
1892,0.393069,1.116187,0.001571
1893,-0.197280,1.141465,0.000797
1894,-0.181216,1.136409,0.000850
1895,-0.283471,1.140487,0.000679
1896,-0.310523,1.134072,0.000706
1897,-0.263974,1.146697,0.000710
1898,-0.308894,1.137722,0.000658
1899,-0.284098,1.147958,0.000682
1900,-0.231473,1.126537,0.000735
1901,-0.213966,1.145215,0.000813
1902,-0.211859,1.122957,0.000759
1903,-0.186369,1.013734,0.000551
1904,0.238382,0.943429,0.000840
1905,-0.245996,1.171219,0.000690
1906,-0.217533,1.112930,0.000481
1907,-0.349713,1.109736,0.000636
1908,0.866378,1.051783,0.000446
1909,-0.198043,1.011792,0.000946
1910,0.181796,1.105961,0.000731
1911,-0.017763,1.140854,0.001013
1912,0.841379,0.940115,0.001096
1913,-0.651598,1.202083,0.000131
1914,0.105068,1.033622,0.001089
1915,0.372324,1.147539,0.000644
1916,0.579379,1.089951,0.000031
1917,-0.119173,0.991999,0.000663
1918,0.238361,0.870878,0.000941
1919,-0.378536,1.132563,0.000537
1920,-0.293048,1.130527,0.000679
1921,-0.307723,1.146016,0.000651
1922,-0.271820,1.136670,0.000694
1923,-0.252105,1.137924,0.000727
1924,-0.262536,1.134250,0.000707
1925,-0.299289,1.133872,0.000677
1926,-0.267861,1.130958,0.000696
1927,-0.308705,1.136449,0.000672
1928,0.259286,1.155083,0.000759
1929,0.050313,1.151861,0.000958
1930,0.198464,1.152995,0.000828
1931,0.233982,1.140890,0.000741
1932,0.256643,1.143953,0.000762
1933,-0.392966,1.135197,0.000580
1934,-0.139658,1.114638,0.000902
1935,-0.274252,1.121544,0.000724
1936,-0.199514,1.135022,0.000807
1937,-0.374876,1.140128,0.000534
1938,-0.287188,1.133827,0.000665
1939,-0.360965,1.139424,0.000542
1940,0.379294,1.143434,0.000532
1941,0.201884,1.147497,0.000747
1942,0.304195,1.150225,0.000613
1943,0.307539,1.150326,0.000673
1944,-0.024650,1.113934,0.001111
1945,-0.300838,1.116957,0.000725
1946,-0.197715,1.120937,0.000802
1947,-0.286852,1.151200,0.000728
1948,0.900826,0.993739,0.000686
1949,0.253977,1.142526,0.000578
1950,0.342477,1.158430,0.000639
1951,0.473364,1.116820,0.000204
1952,0.420998,1.167897,0.000626
1953,-0.354423,1.162145,0.000762
1954,-0.141842,1.118667,0.000556
1955,-0.236841,1.150674,0.000913
1956,0.588830,1.139809,0.000356
1957,0.246985,1.115867,0.000528
1958,0.336544,1.148711,0.000647
1959,-0.328910,1.139968,0.000683
1960,-0.175395,1.131365,0.000906
1961,-0.387140,1.159450,0.000453
1962,0.503730,0.888213,0.001233
1963,0.077373,1.162928,0.000890
1964,0.588991,1.146610,0.000192
1965,0.314024,1.117090,0.000669
1966,0.473108,1.129087,0.000195
1967,0.027083,1.153805,0.000815
1968,0.182219,1.140421,0.000429
1969,-0.253399,1.240502,0.000345
1970,-0.053703,1.000195,0.000220
1971,0.371742,1.123720,0.000494
1972,0.247935,1.136208,0.000624
1973,0.203951,1.112697,0.000669
1974,0.127723,1.150556,0.000810
1975,0.266591,1.136595,0.000459
1976,-0.072414,1.107259,0.000987
1977,-0.259847,1.147781,0.000305
1978,-0.248293,1.152036,0.000275
1979,-0.072626,1.140956,0.000506
1980,0.057633,1.156165,0.000538
1981,-0.667198,1.087223,0.000120
1982,-0.562104,1.052877,0.000342
1983,-1.024146,1.060956,0.000144
1984,-0.160516,1.130040,0.000239
1985,-0.572750,1.122325,0.000697
1986,-0.449190,1.088208,0.000971
1987,-1.200056,1.202327,0.000487
1988,0.191697,1.140085,0.000427
1989,0.235619,1.155541,0.000590
1990,0.370388,1.149279,0.000424
1991,0.126258,1.178580,0.000867
1992,0.663390,1.139468,0.000039
1993,-0.146968,1.002008,0.000041
1994,-0.039520,0.966754,0.000250
1995,-0.339742,1.149400,0.000643
1996,-0.347019,1.118266,0.000632
1997,-0.307725,1.130115,0.000699
1998,-0.324361,1.103291,0.000639
1999,-0.147177,1.137574,0.000927
2000,-0.128556,1.094252,0.000779
2001,-0.320086,1.009846,0.000522
2002,-0.257360,0.976386,0.000382
2003,0.321753,1.107383,0.000474
2004,0.476025,1.140871,0.000444
2005,-0.190970,0.938269,0.000205
2006,0.110532,1.003115,0.000302
2007,-0.096216,0.975341,0.000434
2008,-0.033142,0.918353,0.000314
2009,-0.464696,1.077095,0.000457
2010,-0.175070,1.085761,0.000855
2011,-0.372240,1.143801,0.000552
2012,0.132526,1.127303,0.001145
2013,-0.365017,1.130135,0.000618
2014,0.178367,1.016701,0.000291
2015,-0.542973,1.003815,0.001187
2016,-0.036008,0.781333,0.000051
2017,-0.418990,0.915300,0.000247
2018,-0.150500,0.835227,0.000352
2019,-0.440147,0.947767,0.000012
2020,-0.500530,0.842675,0.000079
2021,-0.601494,1.124897,0.000274
2022,-0.458319,1.103055,0.000480
2023,-0.465126,1.158210,0.000418
2024,-0.447788,1.097960,0.000170
2025,-0.771468,1.215470,0.000016
2026,0.063986,1.132558,0.001218
2027,0.266716,1.130826,0.000717
2028,0.337929,1.147658,0.000691
2029,0.263587,1.134360,0.000699
2030,0.301979,1.146274,0.000679
2031,0.247473,1.137589,0.000729
2032,0.363139,1.145150,0.000646
2033,0.284174,1.129129,0.000691
2034,0.374925,1.147093,0.000572
2035,0.284925,1.137332,0.000701
2036,0.430239,1.141391,0.000525
2037,0.203209,1.129367,0.000850
2038,0.349325,1.139437,0.000646
2039,0.261668,1.141898,0.000781
2040,0.424899,1.135696,0.000533
2041,-0.352980,1.151047,0.000557
2042,-0.214953,1.138321,0.000728
2043,-0.140478,1.138175,0.000756
2044,-0.207629,1.143976,0.000747
2045,-0.976576,1.069637,0.000237
2046,-0.774520,1.072485,0.000109
2047,-0.416729,1.127683,0.000543
2048,-0.425702,1.117030,0.000498
2049,-0.892830,1.100891,0.000952
2050,-0.753659,1.123693,0.000967
2051,-0.160938,1.177443,0.000859
2052,0.187042,1.166467,0.000808
2053,-0.084521,1.165486,0.001039
2054,0.167429,1.167148,0.000836
2055,0.132354,1.147739,0.000818
2056,0.275950,1.176634,0.000788
2057,-0.470271,1.133627,0.000470
2058,-0.122946,1.112835,0.000884
2059,-0.520407,1.134430,0.000432
2060,0.430370,1.140441,0.000523
2061,0.351959,1.168003,0.000571
2062,0.407818,1.159636,0.000492
2063,0.336811,1.161703,0.000648
2064,0.648914,1.148063,0.000250
2065,0.800749,0.942547,0.001081
2066,0.418089,1.059758,0.001609
2067,-0.130812,1.130841,0.000864
2068,-0.158381,1.141491,0.000847
2069,0.043683,1.068352,0.001035
2070,0.234652,1.035763,0.001340
2071,0.533316,1.150600,0.000280
2072,0.255219,1.131315,0.000747
2073,1.034961,1.098565,0.001042
2074,1.042468,1.065334,0.000983
2075,1.225381,0.969719,0.001908
2076,1.475794,0.879545,0.001908
2077,1.174881,1.003828,0.002185
2078,1.073672,0.947665,0.001832
2079,0.691506,1.140675,0.000367
2080,1.130638,0.968044,0.000962
2081,1.065860,1.038791,0.001358
2082,1.234043,1.003800,0.001709
2083,0.493880,1.034736,0.001678
2084,-0.021251,1.129378,0.000996
2085,0.107084,1.062459,0.001191
2086,-0.039267,1.104484,0.001002
2087,-0.087728,1.107640,0.000943
2088,0.116412,1.107799,0.001210
2089,0.133820,1.011633,0.001065
2090,0.159437,1.068842,0.001199
2091,-0.081443,1.118013,0.000861
2092,-0.081938,1.151452,0.000933
2093,0.168273,1.111367,0.000905
2094,0.135694,1.127102,0.000923
2095,0.249163,1.126231,0.000799
2096,0.206603,1.128422,0.000888
2097,0.237980,1.101722,0.000882
2098,0.158356,1.123681,0.001093
2099,0.234963,1.075916,0.000887
2100,0.185613,1.108652,0.001090
2101,-0.930034,1.117159,0.001839
2102,-0.672735,1.083278,0.002186
2103,-1.098236,1.113780,0.001775
2104,-0.398825,1.146721,0.000354
2105,-0.545188,1.196050,0.000018
2106,-0.294740,1.166481,0.000330
2107,-0.517289,1.193847,0.000043
2108,-0.091234,1.155639,0.000694
2109,-0.446796,1.152477,0.000167
2110,0.021380,1.138063,0.000940
2111,-0.366323,1.127392,0.000324
2112,-0.104501,1.162762,0.000784
2113,0.425409,1.018901,0.000715
2114,0.354392,1.081566,0.001049
2115,0.279347,1.102823,0.000839
2116,0.107983,1.137235,0.000764
2117,1.068669,0.876996,0.000710
2118,1.022496,0.870420,0.000879
2119,1.004291,0.881092,0.000663
2120,0.508580,0.820474,0.000395
2121,0.575402,1.015818,0.000574
2122,0.425707,0.967057,0.000180
2123,-0.156175,1.165290,0.000679
2124,-0.194369,1.158733,0.000528
2125,-0.233733,1.151714,0.000126
2126,-0.420689,1.139557,0.000195
2127,-0.501651,1.159406,0.000021
2128,-0.163925,1.133503,0.000057
2129,-0.877482,0.929430,0.001979
2130,-0.519473,0.978673,0.001895
2131,-1.052111,0.983371,0.002233
2132,-0.035932,0.999973,0.000793
2133,-1.103044,1.084874,0.001644
2134,-0.791390,1.140994,0.001163
2135,-0.697343,0.921030,0.002265
2136,0.308385,1.105956,0.000718
2137,-0.031745,1.075795,0.001330
2138,0.095996,1.099524,0.001058
2139,0.186587,1.119086,0.000903
2140,0.143453,1.100159,0.000928
2141,-0.587149,1.001302,0.001841
2142,-0.613631,1.001691,0.001880
2143,-0.871843,0.945509,0.002139
2144,-1.156069,0.982828,0.002626
2145,-0.574084,1.172564,0.000193
2146,-0.570768,1.175203,0.000174
2147,-0.383973,1.164528,0.000540
2148,-0.462536,1.152550,0.000370
2149,-0.894382,1.149927,0.000353
2150,-0.840534,1.151523,0.000357
2151,-0.407737,1.170592,0.000441
2152,-0.287961,1.146709,0.000623
2153,-0.579917,1.164573,0.000215
2154,-0.396145,1.155158,0.000472
2155,-0.463723,1.161219,0.000417
2156,-0.347231,1.166823,0.000511
2157,-1.151159,0.974403,0.002038
2158,-0.340267,0.866109,0.001067
2159,-1.324428,1.136228,0.001067
2160,0.124105,1.133399,0.001109
2161,0.283421,1.111787,0.000655
2162,0.412525,1.125547,0.000458
2163,0.286266,1.136725,0.000690
2164,0.377984,1.135580,0.000563
2165,0.196390,1.142341,0.000923
2166,0.155014,1.145403,0.000917
2167,0.066225,1.131418,0.001040
2168,0.089192,1.150076,0.001043
2169,-0.395350,1.048626,0.001357
2170,-0.397586,1.190961,0.001744
2171,0.201302,1.018713,0.000603
2172,-0.069808,1.067198,0.000024
2173,-0.353342,1.117389,0.000322
2174,-0.380709,1.083635,0.000218
2175,-0.648285,1.085839,0.000268
2176,-0.103555,1.074677,0.000631
2177,-0.661991,1.190898,0.000274
2178,-0.296840,1.146328,0.000492
2179,-0.450652,1.189820,0.000364
2180,-0.017029,1.146069,0.000928
2181,-1.694812,1.094955,0.001465
2182,-1.040948,1.138963,0.000478
2183,-1.216630,1.141807,0.000754
2184,-0.441388,1.156222,0.000559
2185,-1.504224,0.926075,0.002209
2186,-1.356891,0.937930,0.001811
2187,-1.465996,0.923039,0.002224
2188,-0.611041,0.885158,0.001117
2189,-1.696442,1.031254,0.001685
2190,-1.638626,0.965878,0.001531
2191,-0.531963,1.154797,0.000372
2192,-0.492020,1.144913,0.000406
2193,-0.926607,1.096856,0.000027
2194,-1.145244,1.092261,0.000273
2195,-0.656015,1.118844,0.000433
2196,-0.475456,1.065383,0.000415
2197,-0.453821,0.911409,0.000470
2198,-0.123899,0.964155,0.000702
2199,0.122476,0.916333,0.000239
2200,0.917868,1.016042,0.000625
2201,-0.945089,1.084453,0.000316
2202,-0.685607,1.067301,0.000165
2203,-0.172148,1.007658,0.000380
2204,0.360377,1.137321,0.000520
2205,0.045191,1.088195,0.000853
2206,0.282367,1.114353,0.000637
2207,0.216180,1.124846,0.000747
2208,0.284525,1.114696,0.000633
2209,0.207700,0.980783,0.000600
2210,0.444233,0.994411,0.000283
2211,0.323410,0.941634,0.000404
2212,0.924432,1.000142,0.000523
2213,-0.138081,1.144576,0.000749
2214,-0.023437,1.162438,0.000973
2215,-0.223736,1.147610,0.000760
2216,-0.231442,1.143797,0.000751
2217,0.025793,1.120446,0.000870
2218,-0.023456,1.116627,0.000771
2219,0.013470,1.154454,0.000972
2220,-0.124526,1.141463,0.000854
2221,-0.148530,1.156645,0.000778
2222,-0.203406,1.151646,0.000729
2223,-0.195525,1.158116,0.000755
2224,-0.082801,1.149126,0.000804
2225,0.956390,0.867569,0.000709
2226,0.879852,0.975795,0.000219
2227,0.358844,1.159343,0.001642
2228,1.053728,1.027939,0.001858
2229,0.235358,1.138689,0.000684
2230,0.437212,1.155429,0.000399
2231,0.251331,1.144829,0.000703
2232,0.492109,1.153538,0.000383
2233,0.491678,1.152974,0.000429
2234,0.621265,1.160924,0.000164
2235,0.515850,1.149697,0.000363
2236,0.671447,1.157098,0.000021
2237,1.289900,1.116229,0.001438
2238,1.102710,1.136277,0.000748
2239,1.254295,1.087255,0.001132
2240,0.994962,0.973484,0.001912
2241,0.536654,1.115079,0.001686
2242,0.226055,1.097202,0.001231
2243,1.139121,1.017910,0.002275
2244,0.179625,1.066824,0.001199
2245,-0.024573,1.118245,0.000969
2246,-0.086222,1.097869,0.000684
2247,0.075706,1.132104,0.001230
2248,-0.255917,1.076729,0.000481
2249,-1.157024,1.129672,0.000426
2250,-0.789262,1.107722,0.000033
2251,-0.811044,1.130565,0.000159
2252,-0.295816,1.045278,0.000594
2253,-1.159994,1.244234,0.001087
2254,-0.861228,1.194297,0.000662
2255,-1.266785,1.252744,0.001390
2256,-0.183659,1.153755,0.000417
2257,-1.293192,1.163447,0.000795
2258,-1.010393,1.100442,0.000456
2259,-0.494311,1.138108,0.000442
2260,-0.283993,1.135829,0.000686
2261,-1.193441,1.154170,0.000717
2262,-1.146599,1.148233,0.000544
2263,-1.034755,1.132186,0.000601
2264,-0.898210,1.044383,0.000284
2265,-1.194259,1.024063,0.001750
2266,-0.828242,1.055289,0.001575
2267,-0.185871,1.059128,0.000637
2268,-0.078155,1.013967,0.000779
2269,-1.749353,1.011941,0.001778
2270,-1.785995,0.960883,0.002143
2271,-0.499522,1.059971,0.001204
2272,0.254757,1.157012,0.000771
2273,-0.207787,1.145970,0.001197
2274,0.065947,1.164633,0.000956
2275,0.135564,1.145466,0.000849
2276,0.144355,1.145432,0.000883
2277,-0.465546,1.217715,0.001234
2278,-0.208706,1.215465,0.001004
2279,-0.510767,1.217922,0.001239
2280,0.369862,1.198075,0.000251
2281,-0.529189,1.038022,0.000403
2282,-0.221287,1.062653,0.000816
2283,-0.311163,1.111019,0.000656
2284,-0.085963,1.110568,0.000991
2285,-0.756520,0.994845,0.000034
2286,-0.574811,0.993808,0.000286
2287,-0.342037,1.055902,0.000603
2288,-0.199106,1.112772,0.000821
2289,-0.447426,1.051516,0.000497
2290,-0.343892,1.086446,0.000619
2291,-0.321386,1.091097,0.000675
2292,-0.265551,1.040566,0.000689
2293,-0.316062,1.168589,0.000746
2294,-0.217978,1.174152,0.001081
2295,0.134999,1.033888,0.001352
2296,0.346692,0.913670,0.000930
2297,0.269070,1.134047,0.000702
2298,0.462880,1.150225,0.000499
2299,0.302345,1.130159,0.000628
2300,0.543885,1.149928,0.000388
2301,0.336825,1.151819,0.000673
2302,0.595760,1.161067,0.000356
2303,0.451806,1.138235,0.000494
2304,0.815395,1.142199,0.000044
2305,0.984800,1.060791,0.000703
2306,1.402156,1.136406,0.000993
2307,1.305306,1.085816,0.000649
2308,2.431645,1.117053,0.003327
2309,0.257612,1.070636,0.000978
2310,0.574060,1.101051,0.001697
2311,0.942277,0.970045,0.001314
2312,0.348867,1.102502,0.001469
2313,-0.204076,1.118553,0.000408
2314,0.003873,1.109583,0.000957
2315,0.454638,1.146466,0.001407
2316,0.099003,1.129533,0.001031
2317,-0.520217,1.044342,0.000502
2318,-0.328267,1.067088,0.000145
2319,-0.221052,1.109138,0.000233
2320,0.050728,1.113946,0.000468
2321,-0.145053,0.963292,0.000996
2322,-0.032201,0.994925,0.000921
2323,-0.006094,0.973134,0.000828
2324,0.601354,1.110012,0.000567
2325,-0.669045,1.038722,0.001015
2326,-0.098712,1.049852,0.000517
2327,-0.408244,1.155446,0.000400
2328,-0.062929,1.159243,0.000797
2329,-0.666561,1.192089,0.000114
2330,-0.339402,1.206704,0.000280
2331,-0.569810,1.213089,0.000043
2332,1.007739,1.236208,0.002207
2333,0.004274,1.120961,0.001010
2334,0.760258,1.136028,0.000161
2335,0.680904,1.190553,0.000457
2336,1.238996,1.057201,0.000856
2337,-0.345855,1.182555,0.000591
2338,-0.259880,1.194017,0.000499
2339,0.683444,1.139925,0.000181
2340,0.411985,1.135080,0.000556
2341,0.275770,1.133955,0.000866
2342,0.373237,1.142351,0.000721
2343,0.340216,1.132925,0.000661
2344,0.240847,1.132706,0.000817
2345,0.710402,1.118238,0.000268
2346,0.739431,1.138503,0.000349
2347,0.965295,1.109461,0.000163
2348,1.274374,1.156094,0.000348
2349,0.052363,1.118044,0.000852
2350,0.186980,1.120580,0.000996
2351,-0.220600,1.140905,0.000701
2352,-0.034527,1.134538,0.000963
2353,0.171190,1.104613,0.000746
2354,0.371638,1.102971,0.001068
2355,0.065912,1.124909,0.000882
2356,-0.032332,1.139670,0.000984
2357,0.011952,1.121952,0.000805
2358,-0.071403,1.132658,0.000852
2359,-0.097756,1.129288,0.000773
2360,0.150792,1.126451,0.001090
2361,1.188743,1.082602,0.000372
2362,1.255256,1.093985,0.000736
2363,1.400864,1.143999,0.002423
2364,0.818921,1.007863,0.001632
2365,0.324504,1.121926,0.000559
2366,0.268896,1.149722,0.000677
2367,0.336616,1.131608,0.000553
2368,0.306649,1.145560,0.000644
2369,0.199705,1.128323,0.000671
2370,0.124671,1.157706,0.000867
2371,0.132670,1.118406,0.000712
2372,0.385767,1.157234,0.000465
2373,-0.820445,0.944843,0.001161
2374,-0.142187,1.093648,0.000813
2375,-0.500468,1.015283,0.001047
2376,0.506858,0.934971,0.001115
2377,-0.626462,1.062675,0.000240
2378,-0.170385,1.090312,0.000982
2379,-0.078055,1.010113,0.000561
2380,0.217116,1.117983,0.001454
2381,-0.379829,1.086202,0.000345
2382,0.169515,1.123141,0.001291
2383,-0.071163,1.085837,0.000689
2384,0.133544,1.151891,0.001566
2385,0.162818,0.963244,0.001197
2386,0.252248,0.996045,0.001524
2387,0.268250,1.063466,0.001588
2388,0.225755,1.052540,0.001643
2389,0.255762,0.884632,0.000792
2390,0.353638,0.836197,0.000968
2391,0.413875,0.913130,0.001005
2392,0.380168,1.034811,0.000160
2393,0.822190,0.919197,0.002019
2394,1.174617,0.877963,0.002156
2395,-0.037199,1.141343,0.001135
2396,0.019692,1.115706,0.001039
2397,0.552917,1.120716,0.001601
2398,0.759709,1.116854,0.001711
2399,0.325767,1.130435,0.001482
2400,1.510270,1.017310,0.002646
2401,0.407021,0.770873,0.000325
2402,1.013243,0.847862,0.000787
2403,0.589010,0.874138,0.000143
2404,1.493826,0.950893,0.001537
2405,0.314085,1.041938,0.000772
2406,0.981422,1.096211,0.001805
2407,0.514349,0.923339,0.000061
2408,0.430149,1.118661,0.000443
2409,0.338747,1.029202,0.000544
2410,0.348153,1.076940,0.000526
2411,0.298865,1.107414,0.000637
2412,0.260315,1.102234,0.000679
2413,-0.231669,0.880163,0.000936
2414,-0.144972,0.920333,0.000920
2415,-0.211619,0.839940,0.000718
2416,-0.136126,0.929293,0.000869
2417,-0.492607,1.232463,0.000519
2418,-0.512093,1.215485,0.000432
2419,-0.342239,1.186111,0.000655
2420,-0.249133,1.159468,0.000708
2421,-0.712588,1.223913,0.000162
2422,-0.597125,1.218396,0.000263
2423,-0.413456,1.207342,0.000591
2424,-0.242195,1.159269,0.000740
2425,-0.491079,1.221261,0.000462
2426,-0.326960,1.195093,0.000674
2427,-0.411254,1.201403,0.000574
2428,-0.194227,1.222642,0.000887
2429,-0.779806,0.837985,0.001324
2430,-0.053137,0.882435,0.000320
2431,-0.981591,1.119424,0.000459
2432,0.284150,1.032400,0.001572
2433,0.182631,1.145918,0.000760
2434,0.369510,1.145217,0.000517
2435,0.301269,1.142666,0.000658
2436,0.435072,1.152492,0.000434
2437,0.148728,1.173152,0.000905
2438,0.114056,1.173978,0.000980
2439,0.135008,1.159651,0.000870
2440,0.153925,1.180868,0.000888
2441,-0.786084,1.001857,0.001893
2442,-0.387941,1.164811,0.001667
2443,-0.069730,0.962045,0.000850
2444,-0.207630,0.964343,0.000721
2445,-0.722179,0.997455,0.000235
2446,-0.497181,1.008299,0.000053
2447,-0.681022,0.815989,0.000327
2448,-0.145125,1.027797,0.000794
2449,-0.491397,1.135241,0.000347
2450,0.137208,1.142164,0.001203
2451,0.019769,1.133899,0.001013
2452,0.422206,1.131058,0.001639
2453,-0.243999,1.060614,0.000510
2454,0.061859,1.097278,0.001096
2455,-0.373454,1.087243,0.000418
2456,0.370784,1.079323,0.001496
2457,0.140693,0.859639,0.000154
2458,0.387993,0.858599,0.000673
2459,0.302849,0.908894,0.000233
2460,0.419948,0.968048,0.000003
2461,0.384907,0.981440,0.001092
2462,0.464848,0.963780,0.001150
2463,-0.186748,1.159687,0.000852
2464,-0.192055,1.118693,0.000743
2465,0.214514,1.241594,0.001328
2466,0.080787,1.209706,0.000916
2467,0.323056,1.191047,0.001437
2468,0.623312,1.014433,0.001173
2469,0.088724,0.992916,0.000016
2470,0.232495,1.088464,0.000500
2471,0.276423,1.049392,0.000190
2472,0.883622,1.111574,0.000433
2473,-0.008791,1.060580,0.000568
2474,0.442870,1.037508,0.001016
2475,0.432349,1.080802,0.000106
2476,0.454596,1.139833,0.000410
2477,0.196229,1.133486,0.000727
2478,0.359008,1.148517,0.000546
2479,0.228381,1.145035,0.000764
2480,0.302695,1.137666,0.000608
2481,0.008459,1.147375,0.000868
2482,0.173131,1.173853,0.000655
2483,0.079096,1.143368,0.000694
2484,0.444012,1.189594,0.000105
2485,-0.388646,1.023573,0.000485
2486,-0.368111,1.040493,0.000526
2487,-0.324507,1.114054,0.000654
2488,-0.339392,1.088345,0.000589
2489,-0.417712,0.993968,0.000357
2490,-0.422020,0.992317,0.000325
2491,-0.114674,1.071762,0.000916
2492,-0.222935,1.111651,0.000727
2493,-0.344337,1.067036,0.000543
2494,-0.272672,1.093020,0.000668
2495,-0.347318,1.096892,0.000613
2496,-0.199326,1.050144,0.000739
2497,-0.205534,1.130848,0.000861
2498,0.481104,1.197025,0.000148
2499,-0.249912,0.924091,0.000383
2500,1.435292,1.004067,0.002707
2501,0.212752,1.149722,0.000801
2502,0.521109,1.139405,0.000299
2503,0.238369,1.145342,0.000759
2504,0.388527,1.142249,0.000477
2505,0.439184,1.127035,0.000429
2506,0.619419,1.122476,0.000038
2507,0.340675,1.128801,0.000560
2508,0.467589,1.136635,0.000324
2509,0.897523,0.911174,0.001517
2510,1.120506,0.963236,0.002058
2511,0.982688,0.971291,0.002106
2512,0.570911,1.015100,0.000878
2513,0.986888,0.987652,0.001505
2514,0.722225,1.043022,0.000806
2515,1.443652,1.116595,0.002682
2516,0.159520,1.105633,0.001223
2517,-0.533261,1.099863,0.000455
2518,-0.195692,1.083588,0.000670
2519,-0.215967,1.100526,0.000766
2520,0.053247,1.079026,0.000952
2521,0.074936,0.973492,0.000446
2522,0.931183,0.987748,0.001294
2523,0.431454,1.109143,0.000507
2524,1.367051,0.918844,0.002178
2525,-0.088229,1.061381,0.000532
2526,0.537886,1.108886,0.001448
2527,0.227590,1.140932,0.000894
2528,0.630473,1.105455,0.000068
2529,0.510638,1.125301,0.000603
2530,0.984409,1.116907,0.000159
2531,-0.107435,1.143249,0.000839
2532,-0.060501,1.129821,0.000959
2533,0.200098,1.043508,0.000575
2534,0.320776,1.048951,0.000977
2535,0.000317,1.147952,0.000812
2536,-0.223150,1.137112,0.000719
2537,0.080092,1.049542,0.000812
2538,-0.104478,1.112126,0.000798
2539,-0.178249,1.129274,0.000794
2540,0.058971,1.024569,0.000757
2541,0.459326,1.107091,0.000668
2542,0.878866,1.109745,0.000266
2543,0.728205,1.128218,0.000094
2544,0.401518,1.156235,0.000593
2545,0.331282,1.140323,0.000672
2546,0.416195,1.147588,0.000564
2547,0.464774,1.145131,0.000493
2548,0.274904,1.115700,0.001333
2549,-0.231368,1.132487,0.000656
2550,-0.177730,1.129000,0.000797
2551,-0.345770,1.131817,0.000567
2552,-0.009410,1.124819,0.001076
2553,-0.328146,1.138262,0.000619
2554,-0.211069,1.134141,0.000816
2555,-0.284614,1.139230,0.000689
2556,-0.208459,1.136103,0.000818
2557,-0.357489,1.145683,0.000569
2558,-0.265694,1.126171,0.000749
2559,-0.331124,1.142908,0.000708
2560,-0.312817,1.108124,0.000677
2561,-0.104887,1.065428,0.000965
2562,0.131341,1.147535,0.000784
2563,0.443380,1.111469,0.000319
2564,0.470862,0.848283,0.000385
2565,-0.016648,1.088157,0.000789
2566,-0.360645,0.848290,0.000713
2567,0.081215,1.129824,0.000895
2568,0.242861,1.158645,0.000771
2569,0.162478,1.129382,0.000647
2570,1.167078,1.051865,0.001265
2571,-0.031080,1.012761,0.000050
2572,1.310177,0.999513,0.001255
2573,0.465068,0.955415,0.001565
2574,1.459909,0.969229,0.003023
2575,0.898403,0.863871,0.001828
2576,1.235717,1.072615,0.001270
2577,0.875888,0.930162,0.001725
2578,1.283139,1.001131,0.001572
2579,0.722780,1.059411,0.000300
2580,1.255449,0.881397,0.002490
2581,-0.059529,1.076524,0.001260
2582,0.099228,1.112898,0.001514
2583,-0.087521,1.137251,0.001052
2584,-0.185390,1.107289,0.000954
2585,-0.311189,1.143212,0.000692
2586,-0.343182,1.120187,0.000574
2587,-0.080745,1.172046,0.000940
2588,-0.358341,1.096140,0.000516
2589,-0.571487,1.189879,0.000234
2590,0.010071,1.187200,0.000857
2591,-0.318566,1.200636,0.001024
2592,-0.194338,0.998323,0.000349
2593,0.129031,1.094093,0.000761
2594,0.403697,1.115104,0.000474
2595,0.275687,1.112244,0.000559
2596,0.691281,1.116290,0.000007
2597,-0.337248,1.244854,0.000765
2598,0.216387,1.264907,0.001649
2599,-0.376002,1.159491,0.000625
2600,-0.171190,1.159722,0.000853
2601,-0.249965,1.290397,0.000959
2602,0.074538,1.266156,0.001519
2603,0.195128,1.074204,0.000583
2604,0.369700,1.093301,0.000323
2605,0.146496,1.087819,0.000711
2606,0.287692,1.101110,0.000456
2607,0.184068,1.090628,0.000595
2608,0.197532,1.127547,0.000711
2609,0.347936,0.976707,0.000383
2610,0.430420,1.015086,0.000097
2611,0.453528,1.075489,0.000172
2612,0.294795,1.135707,0.000635
2613,0.274609,1.102839,0.000540
2614,0.279130,1.123503,0.000628
2615,0.282562,1.119704,0.000592


==> exps/data_m3/secmult_unsecure/m3_secmult_e_0.csv <==
#sample_num,t-test order 1,F-Test,Correlation
0,0.256701,1.029267,0.000553
1,0.460800,0.957839,0.000096
2,0.310951,1.087011,0.000181
3,-0.116356,0.978569,0.001048
4,-0.100401,0.989152,0.000029
5,-nan,nan,nan
6,0.324543,0.974610,0.000265
7,0.107211,0.909223,0.000013
8,0.509290,1.008216,0.000920
9,0.686458,0.937568,0.000458
10,0.979793,1.066285,0.001203
11,1.046348,1.137421,0.001121
12,0.398863,1.041178,0.000188
13,0.262518,1.021027,0.000302
14,-0.946382,0.945153,0.002039
15,-0.340958,1.021218,0.000908
16,-0.234615,1.028285,0.000954
17,1.359591,1.037429,0.001821
18,1.444514,1.027159,0.001823
19,1.510856,0.942901,0.002030
20,0.489914,0.925204,0.001039
21,0.355543,0.802233,0.000015
22,0.298039,0.816609,0.000262
23,0.034203,0.848593,0.000027
24,-0.046275,0.801755,0.000264
25,11.740487,5.671544,0.018442
26,13.487183,6.470935,0.021457
27,14.997536,7.742273,0.023032
28,11.716258,5.103874,0.018399
29,8.408201,2.921999,0.012692
30,6.615410,2.374726,0.010745
31,2.039747,1.238673,0.002972
32,1.969630,1.049326,0.003642
33,0.802188,1.072768,0.000679
34,0.710455,1.000351,0.000951
35,0.137861,1.045272,0.000587
36,-0.247800,0.965924,0.000058
37,1.601808,0.867687,0.001886
38,0.530297,0.833912,0.000618
39,0.305409,0.801839,0.000528
40,-0.081536,0.899233,0.000088
41,2.264700,0.879766,0.004104
42,3.071717,0.897126,0.005182
43,3.445507,0.843977,0.005600
44,0.614244,0.961786,0.001381
45,0.582201,1.137134,0.000502
46,-0.164496,0.970616,0.000116
47,-1.248342,1.114983,0.002099
48,-0.858602,0.960174,0.000319
49,0.202884,0.835393,0.000197
50,0.027252,0.812765,0.000365
51,0.118269,0.849000,0.000393
52,-0.059106,0.799994,0.000534
53,0.171321,0.845687,0.000354
54,-0.010378,0.801398,0.000412
55,-0.156077,0.813737,0.000638
56,-0.481349,0.756404,0.000768
57,0.828987,0.977606,0.000628
58,-0.005490,0.920992,0.000218
59,0.905967,1.258763,0.000691
60,0.051479,1.096321,0.000347
61,7.908763,2.648414,0.012356
62,7.046982,2.507381,0.010888
63,5.817928,1.902781,0.009042
64,5.083869,1.742559,0.007788
65,-0.540222,0.807188,0.001297
66,-0.923423,0.816146,0.001869
67,-0.675879,0.792710,0.001449
68,-1.662370,0.815348,0.002556
69,-0.528777,0.836227,0.001182
70,-0.251997,0.822873,0.000657
71,0.078506,0.855238,0.000265
72,0.316186,0.842423,0.000257
73,7.562865,2.311127,0.011404
74,7.022382,2.084464,0.010679
75,5.977943,1.768937,0.008772
76,5.535205,1.481019,0.008382
77,0.027608,0.848511,0.000537
78,-0.481465,0.817048,0.001241
79,0.400494,0.870873,0.000053
80,-1.461490,1.001251,0.002241
81,0.745015,0.954131,0.000408
82,0.153329,0.990208,0.000234
83,-0.123474,1.005492,0.000755
84,-0.846251,1.040147,0.001702
85,1.011330,1.015650,0.001288
86,0.453794,1.035612,0.000428
87,0.698377,1.015446,0.000844
88,-0.524062,0.978115,0.000836
89,0.441107,1.081481,0.000535
90,-0.757334,1.114778,0.000977
91,-0.269241,1.065947,0.000390
92,-0.880054,1.056460,0.001149
93,0.668009,0.972503,0.000768
94,0.244597,1.020566,0.000302
95,0.032963,1.036008,0.000273
96,-1.244709,1.102888,0.001163
97,0.148276,0.956656,0.000224
98,-1.128920,1.161868,0.000933
99,-1.028805,1.007612,0.002087
100,-1.921033,1.228605,0.001980
101,-1.985368,1.122389,0.003189
102,-0.702505,1.060375,0.000188
103,-2.673533,1.108178,0.003426
104,-1.189584,1.058205,0.000672
105,-0.627372,0.916909,0.001035
106,-0.574140,0.858187,0.000649
107,-0.584326,0.944292,0.000979
108,-0.752242,0.924352,0.000981
109,0.079884,0.851434,0.000460
110,-0.200737,0.839585,0.000746
111,-1.271582,0.895573,0.002209
112,-1.979908,0.954652,0.003477
113,-0.080401,0.851524,0.000948
114,-0.888418,0.839114,0.001672
115,0.038491,0.937174,0.000524
116,-1.921694,1.029730,0.003099
117,-0.057837,0.816676,0.000381
118,-1.010135,0.806256,0.001472
119,-0.211514,0.878474,0.000455
120,-1.290983,1.043631,0.001504
121,1.906489,0.975880,0.002365
122,1.518369,0.997455,0.002260
123,0.959949,1.062120,0.000822
124,-0.007212,1.145324,0.000243
125,-0.538929,1.042248,0.000769
126,-1.305975,1.079427,0.001536
127,-0.856568,1.077342,0.001402
128,-1.686147,1.123931,0.002040
129,-0.514885,0.984884,0.000739
130,-0.630773,0.950479,0.000801
131,-1.403040,0.960424,0.002111
132,-1.397372,1.098375,0.001772
133,-0.587948,0.966997,0.001067
134,-0.914301,1.030515,0.001635
135,-0.539326,0.934797,0.001256
136,-1.143315,1.149204,0.001849
137,-0.618665,1.024669,0.001215
138,-2.030315,1.108360,0.002794
139,-1.260671,1.136235,0.001312
140,-1.459904,1.042600,0.001673
141,-1.741528,0.969475,0.002032
142,-2.379436,1.071753,0.002572
143,-2.308881,0.985762,0.002978
144,-3.367176,1.175197,0.004028
145,-0.627026,0.879907,0.001285
146,-1.576873,0.995413,0.002010
147,-0.884235,0.897311,0.001590
148,-1.798153,1.226265,0.002314
149,-0.815053,0.877881,0.001693
150,-1.577582,1.201222,0.001691
151,-1.771734,1.004070,0.002777
152,-0.863962,1.152044,0.001325
153,1.788199,0.926345,0.002127
154,1.598510,0.987173,0.002090
155,1.178507,1.002419,0.001382
156,1.114726,1.106987,0.001339
157,1.447938,0.941840,0.001870
158,1.448360,0.965650,0.001956
159,3.593422,1.021862,0.005309
160,2.879853,1.046616,0.004135
161,65.161334,21.086678,0.100620
162,52.075500,13.817919,0.080626
163,49.954377,12.896074,0.077408
164,44.786657,10.532609,0.069729
165,11.622786,1.570124,0.017697
166,9.564292,1.353409,0.015070
167,7.087173,1.214113,0.011123
168,5.532680,1.125906,0.009601
169,1.990915,0.949694,0.003852
170,-2.215393,0.947689,0.002680
171,-0.968886,0.966232,0.001181
172,-3.036359,1.060378,0.003843
173,0.358367,0.985622,0.000415
174,-1.070204,1.015693,0.001498
175,-2.418485,1.003141,0.003697
176,-5.035380,1.188113,0.007600
177,-1.450397,0.997997,0.002336
178,-3.683709,1.068845,0.005320
179,-4.551407,1.158854,0.006820
180,-6.592463,1.219547,0.009932
181,-2.986783,1.034546,0.003845
182,-3.681098,1.034304,0.004913
183,-4.093778,1.100164,0.005593
184,-6.173428,1.183050,0.008886
185,-3.686865,1.076741,0.005058
186,-5.506030,1.114587,0.007936
187,-6.173570,1.224993,0.008537
188,-7.144217,1.208718,0.010309
189,-4.507983,1.035449,0.006286
190,-5.594462,0.973387,0.007844
191,-5.179894,1.116575,0.007428
192,-4.878082,1.070453,0.006774
193,-3.192270,0.967925,0.004270
194,-3.559734,1.012385,0.005094
195,-1.651255,1.105838,0.002788
196,-4.428968,1.275045,0.006408
197,22.438092,7.327020,0.034823
198,20.143030,6.334454,0.031482
199,17.248417,5.272680,0.026718
200,13.392691,4.075749,0.020924
201,0.405819,1.038646,0.000056
202,-0.894924,1.072660,0.002031
203,-1.569073,1.057326,0.003181
204,-4.013240,1.163900,0.006809
205,-1.366560,1.036178,0.002713
206,-3.715677,1.201947,0.006713
207,-4.657962,1.218846,0.007768
208,-7.620923,1.433327,0.012754
209,-1.796315,1.132574,0.001969
210,-3.039103,1.122820,0.003821
211,-2.534186,1.110307,0.003599
212,-5.267485,1.071914,0.007634
213,-4.707238,1.119063,0.006474
214,-5.311477,1.092061,0.007312
215,-4.839515,1.038841,0.006945
216,-7.606057,1.193640,0.011017
217,-2.513251,1.104908,0.002833
218,-3.363992,1.135803,0.003933
219,-3.297595,1.104706,0.004304
220,-4.994062,1.108820,0.006745
221,-1.056355,1.058201,0.000741
222,-1.551582,1.068384,0.001379
223,-2.136167,1.031390,0.002550
224,-4.098257,1.044899,0.005469
225,-1.239617,1.051810,0.001287
226,-1.695913,1.008475,0.002011
227,-2.217236,0.985879,0.003118
228,-4.388710,0.972683,0.006406
229,-1.696317,1.046338,0.003101
230,-2.575493,1.026219,0.004437
231,-3.069117,1.059577,0.005407
232,-4.940157,1.081756,0.008384
233,-0.864447,1.040305,0.001988
234,-1.496626,0.958634,0.002939
235,-1.689028,1.103455,0.003245
236,-3.808790,0.996300,0.006367
237,-2.503558,1.114879,0.004642
238,-3.531704,1.005344,0.006185
239,-3.416526,1.145873,0.005926
240,-5.806295,1.070589,0.009265
241,-1.818019,0.922814,0.003009
242,-2.465495,0.939562,0.003991
243,-2.920438,0.929892,0.004786
244,-4.365620,1.083412,0.006776
245,-2.330688,0.965880,0.003778
246,-2.991561,1.056110,0.004643
247,-3.655443,0.998814,0.006022
248,-5.151842,1.199874,0.008166
249,-1.976109,0.925692,0.003194
250,-2.510070,0.989549,0.003917
251,-2.092207,0.878189,0.003339
252,-3.718990,1.002683,0.005829
253,26.964859,10.426015,0.041685
254,28.640189,12.056150,0.044252
255,24.205908,9.103433,0.037477
256,16.671660,5.193789,0.025162
257,68.864015,60.253243,0.106659
258,59.260504,46.780716,0.091794
259,37.261066,18.289219,0.057815
260,18.461890,6.032183,0.028094
261,16.399760,4.699775,0.026600
262,10.004677,2.568441,0.016685
263,7.626283,1.987183,0.012901
264,2.628301,1.383694,0.004971
265,-0.429408,1.131592,0.000293
266,-2.001217,1.149386,0.002114
267,-2.963258,1.022674,0.004153
268,-5.719444,1.293925,0.008189
269,-0.805790,1.031314,0.001897
270,-1.169585,1.038448,0.002258
271,-2.239271,1.058776,0.004270
272,-4.750793,1.175501,0.007496
273,-2.950127,0.973474,0.005591
274,-6.269223,1.328976,0.009948
275,-3.034406,1.203234,0.004763
276,-5.710679,1.342174,0.008494
277,58.921787,376.548492,0.111515
278,37.872607,161.513491,0.073050
279,26.845631,89.377448,0.052552
280,13.212325,35.677959,0.027520
281,1.092808,1.564200,0.002510
282,-0.779477,1.279749,0.000659
283,-1.496697,1.100664,0.001894
284,-5.604236,1.340455,0.008708
285,-2.098179,0.956859,0.003299
286,-3.281996,0.979545,0.005231
287,-4.043875,1.048939,0.006377
288,-7.619934,1.449962,0.012043
289,-1.619809,0.960972,0.002744
290,-2.825663,0.948574,0.004536
291,-3.580843,1.118632,0.006070
292,-7.061998,1.427333,0.011299
293,-1.899524,0.961444,0.003182
294,-2.998403,0.953902,0.004569
295,-4.120771,1.097250,0.006659
296,-6.692473,1.320146,0.010524
297,-1.768110,0.943736,0.002175
298,-0.838321,1.079479,0.000573
299,11.697388,9.854852,0.018758
300,5.979550,6.200356,0.009647
301,218.057780,9359.457488,0.319424
302,202.727863,5466.111161,0.299257
303,171.994010,2394.653283,0.257156
304,127.157954,941.576889,0.193189
305,70.898968,204.376972,0.109939
306,69.742566,202.951208,0.108512
307,62.380004,158.125280,0.097165
308,37.412029,64.777901,0.058061
309,195.063091,3582.084929,0.309908
310,169.951497,2366.989074,0.278070
311,115.241284,729.389383,0.193015
312,57.677683,176.506861,0.099239
313,12.968240,13.397597,0.023222
314,-2.631755,2.553569,0.002481
315,-7.704139,2.173540,0.011855
316,-19.929993,9.499878,0.031177
317,-4.164965,1.402645,0.006630
318,-8.705880,2.743838,0.014021
319,-10.938371,4.050511,0.018043
320,-20.241301,11.137827,0.032380
321,4.236227,7.190798,0.007035
322,-1.026604,6.460518,0.001327
323,-2.331964,6.747780,0.003803
324,-10.250610,10.158027,0.016535
325,-3.746588,1.603403,0.006105
326,-7.592928,2.679026,0.012278
327,-10.456253,3.765957,0.016955
328,-20.856138,11.999832,0.033836
329,-4.002062,1.411764,0.006852
330,-6.727630,2.081172,0.011278
331,-8.877269,2.938514,0.014682
332,-18.612546,9.511552,0.030456
333,-4.937321,1.695949,0.008071
334,-8.444162,2.773025,0.013549
335,-10.922204,3.858620,0.017571
336,-21.188156,11.914094,0.034109
337,-11.185715,4.115243,0.018326
338,-22.805010,13.955230,0.036557
339,-22.347525,14.053870,0.036300
340,-29.349532,22.529096,0.046694
341,-19.073812,9.956898,0.031040
342,-27.531199,20.226545,0.044303
343,-22.711281,14.215904,0.036958
344,-28.229567,21.452574,0.045350
345,25.228840,47.103072,0.042247
346,7.913733,34.999887,0.014969
347,-1.745955,17.329294,0.001876
348,-15.662156,14.958889,0.024155
349,-3.857513,1.667737,0.006147
350,-6.870524,2.602069,0.011022
351,-9.351109,3.442541,0.015061
352,-17.356883,8.970394,0.027968
353,-4.501226,1.620026,0.007840
354,-8.020513,2.673042,0.013309
355,-10.312896,3.851592,0.017101
356,-19.128091,9.578740,0.031155
357,-5.124490,1.715516,0.007726
358,-8.056658,2.505276,0.012118
359,-9.951668,3.364112,0.015409
360,-17.534040,8.128704,0.027383
361,-3.807955,1.710915,0.006724
362,-7.508103,2.787034,0.012402
363,-8.963877,3.377984,0.014912
364,-17.062213,8.712474,0.027553
365,-9.397763,3.553136,0.015816
366,-12.958320,5.817148,0.021387
367,-15.465262,7.295109,0.025822
368,-21.534197,12.776307,0.034864
369,-5.223179,1.765267,0.008590
370,-9.025807,3.221463,0.014611
371,-10.599130,3.933655,0.017564
372,-19.025888,9.998632,0.030660
373,2.662222,9.018299,0.007180
374,-1.770029,9.142699,0.000142
375,-5.024489,8.873485,0.005466
376,-14.358077,8.793011,0.020849
377,3.415116,3.961672,0.006738
378,-0.041317,3.038004,0.000717
379,-1.764432,2.786806,0.002270
380,-9.599932,4.444214,0.015066
381,4.753975,11.114466,0.010859
382,-0.686314,9.647257,0.001982
383,-4.280976,7.480901,0.003970
384,-14.032828,7.355322,0.020340
385,-2.713341,1.285079,0.004220
386,-5.608084,1.860804,0.008949
387,-7.025561,2.564803,0.011563
388,-14.249049,6.139873,0.023038
389,-2.440031,1.294547,0.003903
390,-4.722232,1.742098,0.007355
391,-6.651836,2.218654,0.010773
392,-13.345547,5.577440,0.021412
393,-3.264539,1.212769,0.004498
394,-6.507603,2.091868,0.009493
395,-8.459540,2.658623,0.013101
396,-15.144966,6.598203,0.023778
397,-3.519900,1.253865,0.004461
398,-7.200468,2.078414,0.010346
399,-9.223316,2.757686,0.013585
400,-15.914252,6.302073,0.024586
401,20.677309,3429.088845,0.054671
402,14.290346,2198.006177,0.045631
403,4.594814,415.223963,0.020658
404,-5.854749,96.865763,0.002347
405,-7.827073,39.333519,0.008584
406,-11.809486,11.696275,0.016774
407,-15.237501,15.038027,0.022603
408,-18.002300,8.149006,0.028139
409,-12.338258,4.757350,0.019833
410,-17.935812,9.219805,0.029162
411,-17.190686,9.069866,0.028423
412,-19.923220,13.481374,0.033472
413,-4.017921,1.563740,0.007003
414,-6.203919,2.275108,0.010459
415,-7.337349,2.831613,0.012773
416,-13.934523,7.632317,0.023320
417,-3.307527,1.462516,0.005710
418,-6.182974,2.489943,0.010414
419,-7.904276,3.476082,0.013762
420,-14.399702,8.481443,0.024332
421,-4.132597,1.634789,0.006890
422,-6.909045,2.744017,0.011537
423,-8.242542,3.247207,0.013726
424,-13.811838,7.553790,0.022988
425,0.084612,3.974490,0.002379
426,-2.566465,3.147630,0.002318
427,-4.304573,2.524185,0.005688
428,-10.882740,4.160582,0.016993
429,-1.173189,1.180312,0.002198
430,-3.043623,1.653947,0.005678
431,-4.643796,2.144923,0.008249
432,-10.960937,5.645359,0.018981
433,-1.946090,1.407624,0.003925
434,-3.991093,1.995447,0.007621
435,-5.747083,2.813038,0.010576
436,-12.015325,6.868750,0.021052
437,-0.884190,1.222679,0.001452
438,-2.650226,1.501359,0.004174
439,-4.347791,1.930427,0.007227
440,-9.827062,5.083822,0.016126
441,-2.013539,1.342800,0.003864
442,-4.522104,1.981837,0.007887
443,-5.346136,2.568044,0.010016
444,-11.229401,5.949703,0.018999
445,-8.214283,3.422570,0.013785
446,-11.507022,5.571506,0.018885
447,-14.237242,7.634940,0.023855
448,-15.433658,9.040832,0.025875
449,-4.606800,2.163583,0.008386
450,-8.789919,4.496107,0.015412
451,-10.019519,5.258835,0.017268
452,-14.961271,9.474318,0.026129
453,-9.050602,4.494071,0.015223
454,-14.218843,8.626193,0.024161
455,-12.204506,6.756061,0.020642
456,-14.563198,8.619831,0.024803
457,-2.138019,1.451725,0.004498
458,-3.530406,1.669244,0.006767
459,-4.572702,2.250441,0.008811
460,-8.980515,4.442580,0.015951
461,-2.664202,1.451976,0.004038
462,-4.396977,1.761925,0.006681
463,-5.364242,2.160454,0.008858
464,-9.244455,4.300466,0.015058
465,-6.452659,2.597535,0.011596
466,-8.796081,3.884305,0.015392
467,-8.735599,3.817139,0.015869
468,-13.176264,7.289878,0.022312
469,-2.190441,1.230859,0.004729
470,-3.892178,1.657737,0.007505
471,-5.438138,2.117991,0.010179
472,-9.744350,4.059073,0.016712
473,-4.437769,1.808201,0.007521
474,-6.356540,2.501122,0.010302
475,-7.435657,3.206096,0.012313
476,-11.883337,5.690248,0.019785
477,-27.865558,2278.917861,0.005735
478,-26.176423,1209.001045,0.009451
479,-24.428775,723.163104,0.011670
480,-23.377134,320.910551,0.018099
481,-4.341489,9.810173,0.001789
482,-6.681973,10.962086,0.005075
483,-6.266740,6.274434,0.006051
484,-10.852340,5.576078,0.013894
485,-2.855103,8.718950,0.000665
486,-4.264694,6.472806,0.003707
487,-5.142854,4.873635,0.006014
488,-8.184298,4.202101,0.012174
489,-1.106040,1.374874,0.002590
490,-3.547652,2.645800,0.006989
491,-4.581301,3.594572,0.009463
492,-8.139242,7.266439,0.015575
493,-1.305841,1.449151,0.002698
494,-3.061044,2.381193,0.005924
495,-4.695365,2.759914,0.008667
496,-7.743737,6.640176,0.014753
497,-12.578368,92.824182,0.005793
498,-11.746020,53.850543,0.008310
499,-11.808648,36.658248,0.010570
500,-12.181565,15.234482,0.015886
501,-1.818072,1.557888,0.002047
502,-3.509393,2.148550,0.005632
503,-4.406623,2.952497,0.007886
504,-7.330766,6.378025,0.014125
505,-0.130707,1.912570,0.002232
506,-2.857489,3.955740,0.007675
507,-3.757013,5.713886,0.009848
508,-8.216248,10.252914,0.017091
509,-0.225929,1.630900,0.002512
510,-1.441492,2.089068,0.004532
511,-2.012704,2.511233,0.005865
512,-5.323804,5.325159,0.011797
513,-8.065447,12.678256,0.009479
514,-9.270518,6.424099,0.013552
515,-7.102483,4.082164,0.012376
516,-10.132097,7.287056,0.018394
517,-4.851909,3.370659,0.008932
518,-7.004663,6.624484,0.012892
519,-7.175734,6.178162,0.014322
520,-9.198375,9.007664,0.017397
521,-2.138393,1.540705,0.005097
522,-2.944955,2.034351,0.006546
523,-4.156369,2.230552,0.008289
524,-7.018946,5.361404,0.013963
525,-38.228115,15069.713361,0.003132
526,-37.545765,13298.842875,0.004917
527,-36.103998,6522.496759,0.006741
528,-32.629165,2042.255761,0.011843
529,-18.328576,278.847444,0.006122
530,-16.959391,120.237310,0.011949
531,-10.555064,30.759925,0.010232
532,-10.007310,7.839635,0.015550
533,-5.687075,3.280739,0.010392
534,-6.578643,9.367916,0.014678
535,-4.824514,10.311676,0.012700
536,-6.199102,19.614099,0.016481
537,-1.207870,1.993902,0.003086
538,-1.999821,3.362200,0.004992
539,-2.102518,5.055331,0.006447
540,-3.911828,13.456413,0.011380
541,-2.186597,6.949229,0.007277
542,-2.835506,10.953416,0.008800
543,-4.166811,9.956602,0.010555
544,-5.104817,19.977074,0.014270
545,-3.909240,7.041673,0.002210
546,-3.781822,4.518838,0.003987
547,-4.277367,4.559559,0.005867
548,-5.655199,8.902442,0.010972
549,-1.517788,1.649989,0.003877
550,-2.250299,3.187648,0.006128
551,-2.753212,4.289834,0.007513
552,-4.539857,11.950377,0.013005
553,-0.390554,1.673012,0.002428
554,-0.900339,2.088720,0.003662
555,-1.115607,2.990201,0.004761
556,-2.437142,8.325302,0.008971
557,0.986945,1.820041,0.001311
558,0.133854,2.777242,0.003314
559,-0.447688,2.776644,0.004407
560,-2.427410,8.389639,0.009734
561,-5.569730,67.794341,0.001698
562,-7.540800,76.411005,0.004537
563,-8.149671,63.085889,0.006579
564,-8.212879,26.038939,0.010644
565,-42.606455,1935.400797,0.005070
566,-38.503343,1064.983550,0.006736
567,-31.831842,504.938882,0.009190
568,-24.275756,161.873850,0.012993
569,-1.500498,2.390810,0.000873
570,-1.489609,1.438180,0.002326
571,-0.920630,1.428610,0.002257
572,-1.445197,6.328947,0.006049
573,-0.388717,1.315872,0.001260
574,-0.427511,2.708749,0.002606
575,-0.748444,3.136197,0.003374
576,-1.307666,7.621500,0.006143
577,-0.219440,1.598535,0.001603
578,-0.685265,3.175242,0.003486
579,-1.143251,4.733766,0.004714
580,-1.992025,14.883053,0.009447
581,-5.952598,10.255969,0.004142
582,-6.948421,13.335686,0.007371
583,-5.846539,11.409296,0.008255
584,-5.740721,20.546621,0.012885
585,-0.874605,2.105109,0.002422
586,-1.123616,3.081432,0.003513
587,-0.818625,4.134261,0.003946
588,-1.435486,11.387206,0.007460
589,-0.770403,1.400912,0.002059
590,-0.976170,2.157781,0.003022
591,-1.286714,2.963985,0.004094
592,-1.806472,7.541026,0.006586
593,-0.938450,1.881172,0.002672
594,-0.983339,3.265719,0.003670
595,-1.237105,4.128027,0.004632
596,-1.213236,9.038973,0.006577
597,-1.642043,8.683760,0.007040
598,-2.022536,18.213400,0.010140
599,-2.019553,19.511856,0.010444
600,-2.112947,26.505726,0.012442
601,-2.316473,8.681357,0.008026
602,-2.306571,18.605998,0.010663
603,-1.583026,15.888550,0.009258
604,-2.133688,25.896064,0.012148
605,-4.176162,5.813970,0.006456
606,-4.729242,10.536186,0.009269
607,-3.752209,12.573178,0.009353
608,-3.187091,13.091529,0.009713
609,-8.969080,36.251247,0.007087
610,-6.531999,17.218506,0.007564
611,-7.050982,23.012464,0.009928
612,-5.258768,16.087586,0.010306
613,-3.083573,6.591767,0.007053
614,-2.718258,12.634844,0.008842
615,-2.327252,11.265252,0.009307
616,-2.469272,19.763930,0.011013
617,-0.988042,9.581786,0.007087
618,-1.515290,17.949947,0.009871
619,-1.376358,15.892726,0.009275
620,-1.424653,14.719201,0.008381
621,-1.401916,11.797390,0.008000
622,-1.225586,12.040834,0.008138
623,-1.646981,18.315267,0.010042
624,-1.392901,17.781799,0.009908
625,-4.383659,5.027519,0.007027
626,-4.586021,9.368797,0.009678
627,-4.225940,10.886347,0.010403
628,-2.595104,13.106917,0.009417
629,-2.601968,8.323701,0.008350
630,-2.134561,10.965441,0.008811
631,-2.453784,15.537745,0.010524
632,-1.842882,16.028110,0.009609
633,-0.871361,14.391686,0.008308
634,-1.203430,18.700479,0.009501
635,-0.655662,16.801332,0.008735
636,-1.555861,13.912795,0.008671
637,-1.166191,8.713210,0.007005
638,-1.274953,7.838756,0.006397
639,-1.576829,10.553718,0.008346
640,-2.213896,15.188367,0.010211
641,-0.441570,1.532396,0.002349
642,-0.773310,2.824638,0.003803
643,-0.708896,3.999063,0.004552
644,-0.756887,10.726183,0.006980
645,-1.047714,1.553051,0.003321
646,-1.364134,3.842658,0.005281
647,-1.321836,5.015713,0.006144
648,-1.399807,13.106287,0.009126
649,-0.758118,6.033654,0.005542
650,-1.286694,12.026430,0.008053
651,-0.549650,11.234698,0.006683
652,-1.052796,11.405925,0.007725
653,-1.676126,7.792511,0.007875
654,-1.569610,9.234405,0.007850
655,-1.425593,12.040270,0.008936
656,-1.867830,11.836516,0.008895
657,-1.081478,10.822172,0.007949
658,-0.894204,13.717976,0.008130
659,-0.016082,12.402909,0.006950
660,-0.745823,10.254315,0.006438
661,-1.826869,6.742808,0.007653
662,-1.081129,7.406889,0.006192
663,-1.753120,10.296269,0.008879
664,-1.536034,11.606806,0.007863
665,-1.383180,5.318335,0.006134
666,-1.217833,9.649082,0.007106
667,-0.681489,8.734614,0.006656
668,-1.197844,13.096043,0.007910
669,-1.367213,1.255076,0.002466
670,-1.517497,1.796382,0.003319
671,-1.849594,2.409980,0.004452
672,-1.451101,5.555528,0.005635
673,-1.154555,1.304746,0.002213
674,-1.280504,1.940907,0.003155
675,-1.318963,2.478295,0.003744
676,-1.815293,4.729053,0.005859
677,-1.588147,6.146539,0.006365
678,-1.650568,9.774102,0.007957
679,-1.402804,9.414282,0.007577
680,-1.448857,8.566795,0.007225
681,-0.628565,5.853418,0.005130
682,-1.161499,6.083575,0.005938
683,-0.475580,9.088945,0.006371
684,-1.298531,9.947171,0.007224
685,0.469507,3.277622,0.001889
686,-0.040164,6.569118,0.003671
687,-0.438563,5.620618,0.004443
688,-1.072234,9.135165,0.006662
689,0.644995,1.303516,0.000663
690,0.263430,1.443222,0.000417
691,0.192025,1.932554,0.001095
692,0.055450,3.724418,0.002774
693,9.646042,63.096938,0.031158
694,9.579889,63.642665,0.030764
695,9.316459,63.297836,0.029726
696,8.712543,51.459149,0.025722
697,2.775598,2.664239,0.005202
698,2.176548,2.466806,0.002830
699,1.741439,2.747468,0.001198
700,0.638958,5.229672,0.003660
701,-0.337746,4.357432,0.004546
702,-1.501130,8.632480,0.009114
703,-1.279659,6.038488,0.007583
704,-1.925601,10.000394,0.010610
705,-1.359815,6.763980,0.007938
706,-2.496667,10.310502,0.011050
707,-1.319464,6.498437,0.008296
708,-2.276633,11.139550,0.011222
709,-1.209470,5.764665,0.007780
710,-2.719048,10.394055,0.011414
711,-1.532355,5.345384,0.008313
712,-2.476332,9.504945,0.010477
713,-1.088167,4.445518,0.006909
714,-2.035674,9.080961,0.009743
715,-1.231111,5.193596,0.007390
716,-2.113791,10.098859,0.010012
717,-1.601475,4.890113,0.007885
718,-2.354285,9.667715,0.010655
719,-0.872416,3.922743,0.006134
720,-2.368900,8.540880,0.010171
721,-1.022352,4.804196,0.006336
722,-1.985268,9.573191,0.010621
723,-1.596945,6.481691,0.008026
724,-2.359443,9.726350,0.011144
725,-1.430647,5.263926,0.007289
726,-2.802882,7.797757,0.010974
727,-2.759559,6.063231,0.009288
728,-3.450925,8.080505,0.011795
729,0.117864,3.868572,0.004411
730,-2.146900,8.314164,0.010197
731,-1.289635,4.903236,0.006731
732,-2.614276,7.864408,0.010074
733,-0.784039,5.452173,0.007131
734,-2.474351,7.918807,0.009568
735,-1.968708,4.788946,0.008123
736,-1.854672,7.930258,0.008970
737,-0.717484,5.237006,0.006860
738,-2.058918,8.977113,0.009412
739,-1.645402,5.817230,0.008155
740,-2.102291,7.482444,0.008702
741,-0.661552,3.586767,0.005363
742,-2.864773,7.469828,0.009708
743,-2.612136,3.817510,0.008400
744,-1.401244,7.709552,0.008754
745,-0.102964,2.850542,0.003623
746,-1.324054,6.660594,0.008068
747,-1.223908,5.467218,0.006999
748,-1.974867,7.124798,0.009154
749,-1.413449,4.130015,0.005906
750,-2.766526,7.215686,0.010319
751,-1.792916,3.925841,0.007119
752,-2.419834,6.653050,0.009670
753,-0.401993,3.924652,0.004566
754,-2.449918,6.631618,0.009376
755,-0.206706,3.530789,0.004849
756,-1.863253,6.351942,0.008280
757,-0.498612,2.826754,0.004428
758,-2.199780,5.711778,0.008402
759,-1.393459,3.720669,0.006928
760,-1.963399,6.313970,0.008294
761,-0.693305,3.527575,0.005191
762,-1.300342,6.663212,0.007483
763,-1.524199,3.328558,0.006212
764,-2.105691,6.202124,0.008120
765,-1.439649,2.793823,0.005759
766,-1.624303,5.746697,0.007413
767,-0.633592,2.337116,0.004567


==> exps/data_m3/secmult_unsecure/m3_secmult_e_1.csv <==
#sample_num,t-test order 1,F-Test,Correlation
0,0.299870,0.960434,0.001449
1,-0.098250,0.917724,0.000814
2,-1.387530,1.068512,0.000674
3,-1.597642,0.863800,0.003295
4,-0.280342,0.848849,0.000067
5,-nan,nan,nan
6,1.530030,0.961340,0.002955
7,0.684030,0.914604,0.001276
8,0.553641,0.792940,0.000694
9,-1.179767,0.910127,0.002009
10,-1.781454,1.073841,0.003104
11,-1.773780,1.112119,0.002259
12,0.348806,1.016142,0.001036
13,0.466522,1.018383,0.002487
14,-0.250406,1.088571,0.001716
15,0.160342,1.082294,0.001674
16,0.105326,0.921094,0.000589
17,0.163550,1.054487,0.001848
18,1.430894,1.052903,0.002377
19,1.330310,0.922242,0.001803
20,1.177612,0.934534,0.000998
21,0.871445,0.905315,0.001264
22,1.172715,0.920498,0.001706
23,1.989573,0.921068,0.002774
24,0.700471,0.881732,0.000977
25,0.209037,0.981782,0.000248
26,0.911115,1.002538,0.001584
27,0.714477,1.038895,0.000828
28,0.723041,1.013151,0.001757
29,0.453821,0.901707,0.001010
30,2.098038,0.934904,0.003437
31,0.925893,1.047910,0.001525
32,1.302744,1.008373,0.002526
33,-0.993593,0.959190,0.001589
34,-0.119300,1.031756,0.000641
35,-0.958906,1.024780,0.001778
36,-0.135080,1.257714,0.001113
37,0.974794,1.034837,0.002537
38,1.531237,1.010213,0.002233
39,1.539952,1.015099,0.003233
40,0.819853,1.005963,0.001062
41,2.592566,1.241048,0.005361
42,3.062656,1.166408,0.005804
43,3.596480,1.391081,0.006616
44,2.002287,1.075835,0.002169
45,2.543275,1.020076,0.003997
46,1.856336,0.926002,0.002868
47,1.361874,1.020525,0.002349
48,1.313180,0.953938,0.002406
49,0.900592,0.894428,0.001138
50,0.900521,0.903274,0.001294
51,0.727435,0.885749,0.000819
52,0.824587,0.935718,0.001179
53,0.943217,0.892708,0.001247
54,0.985587,0.897659,0.001517
55,0.927531,0.885316,0.001382
56,1.218686,0.916108,0.001608
57,0.012416,1.001998,0.000438
58,-0.051776,1.061269,0.000012
59,-0.636743,0.976569,0.000239
60,0.010807,1.029630,0.000936
61,-10.471782,7.848456,0.016030
62,-9.949027,6.988663,0.015735
63,-8.343942,5.125511,0.012516
64,-6.768184,4.105151,0.010883
65,0.824520,0.826856,0.001089
66,0.878522,0.810041,0.000875
67,0.711012,0.856982,0.000717
68,0.596315,0.832565,0.000165
69,1.782367,0.826762,0.002544
70,1.667491,0.805920,0.002378
71,1.926188,0.837797,0.002754
72,1.772596,0.814840,0.002643
73,1.646652,0.809042,0.002080
74,1.603694,0.793260,0.002214
75,1.537655,0.819869,0.001776
76,1.097346,0.823210,0.001695
77,2.096054,0.839928,0.002962
78,2.016166,0.896800,0.002995
79,1.777878,0.912906,0.002645
80,1.455925,1.167686,0.002748
81,1.014888,0.926218,0.001319
82,0.940438,0.997887,0.001208
83,-0.139917,0.965451,0.000269
84,-0.708755,1.191009,0.001750
85,-1.771224,1.056280,0.002195
86,-1.685154,1.077372,0.002358
87,-1.802168,1.032304,0.001809
88,-2.013198,1.101953,0.003025
89,-2.079748,0.963752,0.003151
90,-1.610255,1.024376,0.002940
91,-1.819833,0.941662,0.002361
92,-1.875879,0.987809,0.003140
93,-1.271463,1.101516,0.001780
94,-1.570945,1.118253,0.002248
95,-0.595493,1.237372,0.000936
96,-0.159884,0.964525,0.000174
97,-1.650693,1.204953,0.003356
98,-1.125183,0.934129,0.001601
99,-1.997147,1.092449,0.004094
100,-0.883044,0.950254,0.001180
101,-0.006403,1.093153,0.000406
102,0.139121,0.920696,0.000909
103,0.586415,0.902979,0.001111
104,0.628343,0.849500,0.000772
105,0.185889,1.004641,0.000124
106,0.505458,0.956152,0.000526
107,-0.042478,0.952270,0.000161
108,0.613663,0.908225,0.000260
109,0.834078,0.952936,0.001416
110,0.872954,0.900917,0.001157
111,1.266935,0.955278,0.002449
112,1.502038,0.830716,0.001704
113,0.700003,0.933004,0.001210
114,0.868121,0.836833,0.000775
115,0.557448,0.951216,0.000914
116,-0.062906,0.908684,0.000604
117,1.516573,0.964637,0.002225
118,1.682056,0.932197,0.002302
119,1.780831,0.971240,0.002807
120,0.735295,1.030540,0.001326
121,-1.862397,1.123291,0.002532
122,-2.277986,1.152000,0.002717
123,-2.223792,1.095346,0.003146
124,-1.727837,0.996533,0.001935
125,-0.768370,0.987764,0.000983
126,-0.888669,0.811214,0.000725
127,-0.223719,0.999126,0.000178
128,-0.044726,0.894700,0.000686
129,0.015488,0.955189,0.000139
130,0.078591,0.869179,0.000099
131,-0.186789,0.909282,0.000584
132,-0.231361,0.869681,0.000932
133,0.681694,0.930450,0.001325
134,0.666982,0.948034,0.000786
135,-0.597346,1.088508,0.000370
136,-0.506655,1.015109,0.001039
137,-0.848424,0.881735,0.001425
138,-0.298536,1.001147,0.001565
139,-0.737767,0.952827,0.001652
140,-0.555989,1.108134,0.001711
141,-0.147838,0.972414,0.000038
142,0.619446,0.916963,0.000109
143,0.980141,0.864859,0.001452
144,-0.118162,0.900626,0.000003
145,-0.259020,1.013229,0.000785
146,-1.013135,0.861483,0.001026
147,-1.658813,0.963282,0.003235
148,-0.883952,0.944007,0.001065
149,-0.147737,1.087709,0.000056
150,-0.592887,0.952755,0.000764
151,-0.482926,0.932200,0.000159
152,0.648317,0.900020,0.001816
153,-1.133023,1.134627,0.000866
154,-0.860387,1.146256,0.000484
155,-1.382243,1.182609,0.001238
156,-0.427126,1.098815,0.000194
157,-1.206964,1.121234,0.001219
158,-1.046233,1.128366,0.001224
159,-0.993674,1.162901,0.000657
160,-0.473602,1.098956,0.000619
161,-1.251572,1.068213,0.001380
162,-1.084602,1.099893,0.001460
163,-0.993347,1.096556,0.001110
164,-0.743142,1.044002,0.001667
165,-0.664753,1.087876,0.000573
166,-0.546675,1.062004,0.000657
167,0.145850,1.070723,0.000428
168,0.235277,0.941060,0.000275
169,-0.376653,1.183709,0.001033
170,-0.119784,1.144700,0.000669
171,-0.390522,1.161166,0.001200
172,-0.343345,1.064273,0.000673
173,-0.924096,1.159385,0.000827
174,-0.675241,1.148668,0.000426
175,-0.295367,1.068291,0.000089
176,-0.094612,1.053463,0.000738
177,-0.915084,1.066795,0.001080
178,-0.151269,1.078030,0.000391
179,-0.552914,1.042865,0.001291
180,0.016264,1.169454,0.000611
181,0.088771,1.140829,0.000531
182,0.278744,1.175015,0.000431
183,0.228098,1.141734,0.000068
184,0.114411,1.204332,0.000914
185,-0.131747,1.107144,0.000921
186,0.334102,1.141067,0.000989
187,-0.241070,1.113381,0.001007
188,0.736303,1.314616,0.000296
189,0.102744,1.016003,0.000869
190,0.573147,0.913956,0.000545
191,0.758594,1.047924,0.001128
192,0.818350,1.046385,0.001130
193,0.641656,1.187455,0.001162
194,-0.028761,0.973818,0.000618
195,-0.908142,1.156624,0.001756
196,-0.652614,0.988161,0.000984
197,-0.051065,1.171218,0.000413
198,-0.072448,1.148694,0.000487
199,-0.109735,1.046189,0.000328
200,0.529381,1.015477,0.001401
201,-0.541942,0.907612,0.000533
202,-0.438723,0.810739,0.000220
203,-0.927105,0.805298,0.000973
204,0.297718,0.716309,0.000172
205,0.679208,1.003009,0.001753
206,0.338548,0.933554,0.000555
207,0.898142,1.153000,0.002722
208,1.323941,0.976075,0.001924
209,2.674050,1.376071,0.005532
210,3.467911,1.540973,0.006301
211,3.165113,1.538411,0.006078
212,4.035674,1.581369,0.006440
213,1.712428,1.167028,0.003813
214,0.908756,1.089835,0.002027
215,1.095586,1.104936,0.002144
216,1.539181,1.116775,0.002296
217,-0.245647,1.109122,0.000259
218,-0.303682,1.107613,0.000087
219,0.528101,1.122162,0.001383
220,1.139157,1.072475,0.002463
221,11.238745,5.931001,0.018285
222,10.459653,5.066163,0.017169
223,9.906035,4.503829,0.016045
224,9.460713,3.986797,0.015868
225,0.655289,1.061255,0.001863
226,0.770140,1.035464,0.002097
227,0.871642,1.029701,0.001771
228,0.145296,1.016422,0.000368
229,1.827560,1.168486,0.002670
230,1.789441,1.082931,0.002279
231,0.910080,1.198845,0.001397
232,0.607285,1.047332,0.000121
233,0.207892,0.940312,0.001927
234,0.423978,0.982100,0.001977
235,-0.298089,0.968513,0.001252
236,-0.567911,1.037427,0.000312
237,0.002901,1.013986,0.001782
238,-0.124789,1.157760,0.001077
239,-0.081033,1.217161,0.001719
240,-0.579132,1.235914,0.000072
241,-0.561326,1.130005,0.000978
242,-0.957084,1.191746,0.000353
243,-0.704094,1.150289,0.000306
244,-1.279504,1.230822,0.000814
245,-0.389220,1.159790,0.001101
246,-0.939813,1.208695,0.000468
247,-0.421634,1.197104,0.000786
248,-1.050472,1.248594,0.000204
249,-0.625274,1.176003,0.000613
250,-0.691635,1.178519,0.000461
251,-1.451783,1.145647,0.001172
252,-0.704298,1.073767,0.000609
253,-0.406657,1.251322,0.001187
254,-0.917706,1.259620,0.000101
255,-1.466167,1.268999,0.000461
256,-0.465935,1.120272,0.000674
257,-1.851967,1.236321,0.001819
258,-2.219974,1.327791,0.003579
259,-2.288535,1.160816,0.003237
260,-1.783465,1.146705,0.003844
261,1.132075,0.969988,0.002543
262,0.782001,0.964312,0.001546
263,1.363464,1.008823,0.002542
264,0.883796,1.050045,0.000808
265,0.627212,1.017018,0.001074
266,0.272970,1.054703,0.000479
267,0.149944,0.995631,0.000230
268,-0.795398,1.150206,0.001432
269,-0.069423,0.873536,0.000317
270,-0.015496,0.849291,0.000238
271,0.383349,0.782770,0.000059
272,-0.319595,0.948358,0.000829
273,-1.701055,0.991710,0.003344
274,-1.067592,1.064361,0.002248
275,-1.054697,1.129239,0.002858
276,-1.174912,1.200779,0.002946
277,0.411068,0.975638,0.000292
278,0.785408,1.039957,0.000342
279,0.253940,1.111769,0.000243
280,-0.491161,1.086463,0.002377
281,0.219303,0.930292,0.000342
282,0.175318,0.938972,0.000832
283,-0.363867,1.010469,0.001034
284,-0.690282,1.175664,0.002694
285,0.341825,1.001963,0.000139
286,0.386060,1.021813,0.000376
287,0.195524,1.057540,0.000034
288,-0.310485,0.982324,0.001495
289,-0.201072,0.968672,0.000779
290,-0.359442,0.960345,0.001035
291,-0.238645,1.013971,0.001273
292,-0.505137,1.089309,0.001460
293,1.446585,1.141184,0.002455
294,5.671381,2.748324,0.009249
295,7.695035,4.154370,0.012079
296,6.739318,3.690163,0.010810
297,0.932024,0.919075,0.001767
298,0.919842,0.897408,0.001755
299,-0.002259,0.923138,0.000229
300,0.227136,1.055155,0.000300
301,-0.341843,0.912158,0.000765
302,-0.692060,0.911662,0.001594
303,-0.918900,0.897273,0.001505
304,-0.525162,0.863692,0.001855
305,-0.472107,1.043530,0.000850
306,-0.711785,1.018649,0.001826
307,-1.295631,1.083903,0.002464
308,-1.625660,1.093788,0.003938
309,-0.377310,0.943766,0.000756
310,-0.972182,0.811506,0.002637
311,-0.330690,0.875240,0.000934
312,-0.447168,0.890410,0.002157
313,-2.374843,1.004795,0.003542
314,-2.401569,1.051274,0.003837
315,-2.848422,1.070313,0.005254
316,-3.263233,1.172646,0.005335
317,-3.805474,1.045582,0.005119
318,-3.043644,1.012244,0.004064
319,-1.491085,1.013102,0.002288
320,-1.931844,0.954632,0.002829
321,-2.476102,1.037635,0.003360
322,-2.200837,0.996948,0.003047
323,-2.180344,1.123793,0.003238
324,-1.960134,1.072239,0.003047
325,1.075940,1.427620,0.002489
326,1.981607,1.685628,0.003560
327,2.143942,1.756591,0.004083
328,1.624507,1.727851,0.002629
329,3.352552,1.335763,0.006533
330,3.865185,1.218987,0.006973
331,6.909886,1.584074,0.012019
332,6.388459,1.516408,0.010050
333,212.669709,1467.862131,0.316862
334,224.198160,2249.090935,0.331246
335,214.755033,2080.664003,0.318997
336,198.412770,1583.856234,0.295992
337,64.038400,110.920628,0.099592
338,56.546126,88.217025,0.087477
339,33.520352,32.695355,0.051736
340,12.802198,6.646994,0.019252
341,-0.360254,1.060752,0.001117
342,-12.338696,3.453053,0.019149
343,-13.174694,4.267108,0.021128
344,-19.614059,8.576061,0.030961
345,1.025569,10.563020,0.000760
346,-8.287848,14.034645,0.012775
347,-9.370069,9.157008,0.016001
348,-17.859323,11.476472,0.029075
349,-4.535748,1.545799,0.007027
350,-6.400564,2.112648,0.009840
351,-7.953920,2.627985,0.012315
352,-15.027443,6.298354,0.023906
353,-2.777234,1.415862,0.003760
354,-5.307058,1.848613,0.008052
355,-7.789387,2.623086,0.012035
356,-15.262400,6.561460,0.024880
357,-2.932905,1.206969,0.004150
358,-4.836760,1.526328,0.007635
359,-6.554141,1.962339,0.009912
360,-11.138630,3.710083,0.018069
361,-3.506318,1.347388,0.004963
362,-6.244825,1.912162,0.009561
363,-7.956353,2.428454,0.012570
364,-15.133619,5.390559,0.023996
365,-8.554132,2.466284,0.012569
366,-10.275009,3.140305,0.015042
367,-10.564297,3.464181,0.015922
368,-16.537196,6.726277,0.025542
369,153.296815,1493.140845,0.231764
370,124.494844,825.043154,0.190431
371,101.125345,494.720471,0.155326
372,73.726775,259.804487,0.113779
373,12.328973,6.915513,0.019870
374,6.252534,3.166568,0.010302
375,2.439967,1.817790,0.004182
376,-9.860738,2.718397,0.016066
377,-9.343711,3.947559,0.014072
378,-12.474918,5.967021,0.019270
379,-13.804536,6.333579,0.021096
380,-22.235276,14.439468,0.035352
381,-6.820388,2.454886,0.010180
382,-11.780491,5.197683,0.018987
383,-14.259934,6.590431,0.022199
384,-23.618672,15.152905,0.037865
385,-4.275882,1.400511,0.007278
386,-7.596759,2.400605,0.012794
387,-9.879662,3.186402,0.016342
388,-17.860794,8.126219,0.028813
389,-4.043843,1.350546,0.006623
390,-7.055248,1.977715,0.011294
391,-9.474836,2.876961,0.015211
392,-17.385753,7.844969,0.027489
393,-6.358749,1.722258,0.010393
394,-10.032393,2.979790,0.015868
395,-12.192494,3.892586,0.019913
396,-19.101444,9.283016,0.030739
397,-5.043713,1.578556,0.008498
398,-9.384776,3.089190,0.015459
399,-12.674325,4.511237,0.020004
400,-19.221710,10.421518,0.031162
401,-12.590933,4.089960,0.020040
402,-18.017065,7.838367,0.029149
403,-14.171085,5.327436,0.023142
404,-16.420845,8.028777,0.027348
405,-15.992111,6.656537,0.025243
406,-17.197703,8.448240,0.028172
407,-17.853006,7.824313,0.028220
408,-18.838047,10.303815,0.031183
409,92.237242,418.545521,0.142262
410,63.443773,192.561777,0.097881
411,41.594844,83.105693,0.063711
412,10.898345,10.142345,0.016062
413,30.906872,34.288620,0.048329
414,20.304168,13.126731,0.031874
415,15.838027,7.271671,0.024837
416,3.716210,1.689680,0.006317
417,0.109789,1.392523,0.000719
418,-3.989353,2.076859,0.005512
419,-5.723803,3.795112,0.008872
420,-15.269010,9.767980,0.023591
421,-6.304534,1.792114,0.009432
422,-9.820189,3.282667,0.015156
423,-11.554656,4.517469,0.017969
424,-18.663048,10.034793,0.029636
425,-5.912966,1.385631,0.008677
426,-8.781969,2.534857,0.013599
427,-11.876181,3.669252,0.017971
428,-20.016758,10.078968,0.031951
429,-6.086410,1.385508,0.008625
430,-7.241665,1.884199,0.010937
431,-8.525714,2.544397,0.012404
432,-15.446719,7.154592,0.024370
433,-3.571419,1.355947,0.005316
434,-5.890473,2.138069,0.009148
435,-8.537773,3.174030,0.013440
436,-16.263060,8.522426,0.025817
437,-4.347089,1.508117,0.006231
438,-6.439139,1.944613,0.009671
439,-8.288603,2.690946,0.012778
440,-14.812421,6.786749,0.023008
441,-3.653111,1.432085,0.005502
442,-6.789451,2.263926,0.010270
443,-9.464706,2.819140,0.014925
444,-14.574354,6.994692,0.023294
445,-10.236860,3.794540,0.015889
446,-14.189486,6.441340,0.022176
447,-17.467513,9.401464,0.026993
448,-19.267733,11.341506,0.030530
449,22.284368,35.068542,0.034530
450,15.466683,33.868907,0.023547
451,8.137854,25.843135,0.012522
452,-4.455252,19.329375,0.008695
453,4.123665,14.119046,0.005823
454,-3.772212,16.587306,0.007759
455,-3.511774,12.880679,0.005397
456,-11.435126,11.513841,0.019262
457,29.018210,37.978955,0.045568
458,18.558044,18.992415,0.028870
459,17.008936,15.086270,0.026386
460,6.271717,13.180320,0.009169
461,289.050093,12756.959933,0.411739
462,270.060393,14666.840072,0.387566
463,237.364932,5469.492491,0.346338
464,176.568521,1747.173855,0.264858
465,71.617641,198.117343,0.109999
466,32.761467,62.443574,0.050661
467,13.539301,23.322727,0.020156
468,-9.238180,11.819761,0.014478
469,-3.621425,1.277664,0.005614
470,-8.728172,2.066250,0.013577
471,-11.367094,2.800816,0.017974
472,-24.657035,8.664156,0.038946
473,-15.350747,3.580008,0.024157
474,-22.182453,6.867659,0.035217
475,-26.145357,8.573327,0.041205
476,-38.965919,19.294693,0.062211
477,-9.293924,2.102065,0.015229
478,-15.668259,4.300785,0.025686
479,-19.941539,6.031311,0.031614
480,-32.700168,14.488604,0.052446
481,-8.906334,1.874435,0.014083
482,-14.891116,3.725947,0.023862
483,-15.775624,3.866748,0.024829
484,-28.568053,10.827947,0.045372
485,-4.320795,1.336282,0.006803
486,-9.434896,2.272597,0.014855
487,-12.851998,3.264855,0.020167
488,-24.276437,8.392392,0.037949
489,-8.552603,1.845226,0.013212
490,-13.919938,3.036817,0.021134
491,-17.564197,4.351025,0.027444
492,-27.291305,9.820439,0.042712
493,-10.599749,3.038053,0.015689
494,-16.597758,5.215581,0.024786
495,-19.791128,6.659322,0.030125
496,-29.573049,13.369685,0.046132
497,-15.975233,4.397548,0.024327
498,-17.424715,4.786536,0.026893
499,0.808617,10.371585,0.001497
500,-14.985581,6.086786,0.024520
501,220.012453,11550.348167,0.322278
502,202.180417,6320.441864,0.298071
503,166.171060,2432.449759,0.250011
504,115.808277,923.860819,0.176239
505,20.274993,25.616466,0.031864
506,8.003577,14.965988,0.012036
507,-2.893726,6.852797,0.005087
508,-24.282247,7.757572,0.038954
509,-7.910584,1.576640,0.010644
510,-13.298200,3.007539,0.019244
511,-16.421518,4.423758,0.024286
512,-29.860586,14.075839,0.045840
513,-25.435403,10.260484,0.039592
514,-37.687825,22.908692,0.058646
515,-29.129657,12.480269,0.046133
516,-43.093439,29.521069,0.067195
517,75.338830,319.614203,0.116696
518,40.359272,123.559891,0.063030
519,17.618109,39.982816,0.026527
520,-13.081912,5.547937,0.020882
521,-6.200424,1.380990,0.009781
522,-11.192586,2.748490,0.017909
523,-16.192588,4.635862,0.025634
524,-30.869969,15.853900,0.049176
525,-9.825146,2.206704,0.015090
526,-14.357598,4.151529,0.022716
527,-18.084462,6.013854,0.027841
528,-30.784917,17.034397,0.048818
529,-23.095618,9.417225,0.035371
530,-34.244785,21.341978,0.053962
531,-31.949134,17.757706,0.049355
532,-42.091968,31.447895,0.066501
533,-20.395608,7.330219,0.032116
534,-31.156103,16.676274,0.049701
535,-30.065985,16.264592,0.047593
536,-39.064513,27.173521,0.061425
537,-7.181137,1.667364,0.011184
538,-12.087503,3.290753,0.018739
539,-16.327158,5.283881,0.026072
540,-28.513917,15.156185,0.044823
541,-22.481233,7.975418,0.033561
542,-27.291050,12.508765,0.041179
543,-27.714403,13.299544,0.042217
544,-37.569187,25.624357,0.058191
545,-9.265856,1.901745,0.012980
546,-13.028860,3.340642,0.019314
547,-16.943939,4.924868,0.025508
548,-28.509471,14.786755,0.044622
549,-7.715233,1.892388,0.011576
550,-13.240207,3.754601,0.020807
551,-15.966854,5.128769,0.024593
552,-27.948238,14.662335,0.044207
553,-5.815870,1.434889,0.009005
554,-9.228736,2.397298,0.014770
555,-12.315655,3.445617,0.019530
556,-22.921049,10.288199,0.037004
557,-6.433618,1.596398,0.009618
558,-10.830230,2.791652,0.016841
559,-13.643993,4.113387,0.021237
560,-25.021848,11.740393,0.039243
561,-8.254093,1.969976,0.012803
562,-14.739820,4.435680,0.023278
563,-19.136933,6.816583,0.030829
564,-30.548587,16.151223,0.047931
565,-14.305810,3.816775,0.021379
566,-19.978920,7.069997,0.030297
567,-20.802950,8.485620,0.032236
568,-30.536171,17.792152,0.047578
569,-6.221064,1.418349,0.008181
570,-9.310611,2.253882,0.013364
571,-11.075706,2.635210,0.016363
572,-20.404228,7.806089,0.031771
573,-6.408324,1.656414,0.009333
574,-8.994383,2.712848,0.013963
575,-9.864729,2.980741,0.014755
576,-15.892357,6.234851,0.025287
577,103.233896,579.236609,0.158841
578,89.094042,455.971295,0.137007
579,78.651230,383.971993,0.121582
580,59.324126,303.213558,0.091059
581,8.324078,15.810385,0.013323
582,-3.625742,14.733387,0.005696
583,-9.718611,11.516749,0.014860
584,-27.140442,16.555634,0.042191
585,-3.201834,1.724301,0.005291
586,-7.698800,2.097193,0.012284
587,-10.583219,2.757093,0.017202
588,-22.347760,7.438766,0.035478
589,-4.011254,1.279408,0.006473
590,-7.311935,1.778098,0.011464
591,-8.947244,2.193922,0.014428
592,-17.481325,5.172641,0.027940
593,-6.056216,1.571859,0.009714
594,-10.160067,2.462936,0.016136
595,-11.152499,2.703518,0.017559
596,-17.560316,5.676964,0.028289
597,69.099785,314.460059,0.106582
598,47.108282,210.358681,0.071668
599,29.123342,122.438363,0.045525
600,0.377315,41.775447,0.001048
601,-8.533408,6.136398,0.013137
602,-21.488330,10.068348,0.034404
603,-22.576954,8.507695,0.035374
604,-33.762703,15.357822,0.054188
605,-17.160626,4.652874,0.026270
606,-26.502802,9.393429,0.041780
607,-27.838254,11.157160,0.043957
608,-29.480654,11.217027,0.046933
609,-23.204122,8.146862,0.037104
610,-25.203270,8.966956,0.039849
611,-31.797475,14.332408,0.051156
612,-34.894266,15.409566,0.054847
613,80.173150,496.535107,0.123553
614,65.813182,440.203068,0.102227
615,41.239666,205.525024,0.063176
616,4.673610,77.781209,0.007532
617,5.391624,36.744052,0.008037
618,-12.442879,26.460765,0.019934
619,-17.990365,16.393746,0.029097
620,-23.835719,11.383649,0.038521
621,-22.262926,8.241002,0.035299
622,-24.432172,8.879339,0.039417
623,-31.311083,12.828542,0.049312
624,-32.317390,13.207676,0.051875
625,-19.348769,4.984014,0.030484
626,-29.850253,10.398795,0.047729
627,-32.051311,11.400742,0.050227
628,-32.213302,11.789417,0.051883
629,-23.709064,6.843076,0.037560
630,-27.634403,9.005773,0.044667
631,-32.049751,12.001562,0.050702
632,-33.178492,12.380815,0.052526
633,-29.689920,10.277432,0.048089
634,-36.105816,13.924191,0.057658
635,-33.566585,12.674237,0.054395
636,-30.638078,10.516169,0.048878
637,-22.097098,6.368953,0.036150
638,-22.468503,5.955441,0.035535
639,-25.559633,7.652926,0.040794
640,-32.164391,11.445687,0.050495
641,-7.256540,1.532618,0.011654
642,-12.416161,2.509920,0.019461
643,-15.105389,3.134937,0.023956
644,-26.370030,7.995222,0.041944
645,-7.844819,1.541680,0.012168
646,-15.221141,3.234179,0.023986
647,-18.054958,4.011144,0.027703
648,-29.005106,9.566774,0.046115
649,-17.799694,3.910568,0.028188
650,-27.105722,8.715969,0.044139
651,-26.989113,8.116396,0.042809
652,-26.357304,8.574551,0.043286
653,-21.681542,5.888981,0.033462
654,-24.340013,6.893248,0.038660
655,-26.870130,8.686934,0.042253
656,-27.456051,8.720288,0.043475
657,-25.990969,8.031418,0.041762
658,-29.714285,10.220915,0.047265
659,-27.441251,9.244813,0.044419
660,-26.191341,7.725655,0.041663
661,-19.446701,5.317396,0.031194
662,-21.640551,5.755775,0.034359
663,-24.963675,7.955019,0.040325
664,-26.890823,8.315059,0.042034
665,-16.955938,4.111718,0.027423
666,-23.344250,6.909837,0.037575
667,-22.864188,6.471880,0.037141
668,-28.105642,9.440056,0.044750
669,-2.641872,1.168372,0.004852
670,-5.090563,1.447397,0.008922
671,-8.017327,1.840550,0.013212
672,-16.481947,4.376068,0.027122
673,-3.227393,1.184341,0.005970
674,-6.035006,1.635660,0.010776
675,-8.750665,1.858024,0.014577
676,-14.707873,3.597207,0.024629
677,-17.293497,4.285282,0.027694
678,-23.839089,7.333800,0.039049
679,-23.767533,7.080916,0.037401
680,-22.732303,6.371406,0.036121
681,-19.334701,4.595900,0.030573
682,-20.255097,4.940545,0.032322
683,-25.328713,7.255558,0.040203
684,-26.858738,7.997918,0.042349
685,-11.709494,2.876992,0.017304
686,-19.728609,5.392076,0.028798
687,-17.581866,4.439427,0.026445
688,-23.892376,7.201196,0.036337
689,-3.384543,1.444219,0.004668
690,-5.646191,1.515625,0.008031
691,-8.164254,1.821879,0.012230
692,-14.066537,3.240188,0.022117
693,5.910085,60.677548,0.025705
694,3.212219,61.467341,0.021434
695,1.612277,60.944181,0.019167
696,-4.095914,50.505400,0.008072
697,-1.889089,2.570870,0.000416
698,-5.818420,2.427492,0.006502
699,-9.676265,2.371756,0.012783
700,-17.966420,4.363011,0.027897
701,-14.892248,3.375442,0.022194
702,-23.656987,6.811121,0.038408
703,-17.865770,4.650003,0.028649
704,-24.461421,7.847549,0.040788
705,-18.305236,5.162167,0.030289
706,-24.717638,8.087049,0.041114
707,-18.157869,4.965675,0.030681
708,-26.162118,8.375415,0.043192
709,-16.627503,4.524765,0.027878
710,-24.450606,8.082265,0.040676
711,-15.748431,4.228738,0.026553
712,-23.367113,6.925000,0.037684
713,-16.165240,3.775843,0.027073
714,-23.218318,6.969447,0.038450
715,-16.267858,4.153623,0.027507
716,-23.873659,7.740174,0.039965
717,-16.647838,4.237438,0.026843
718,-22.355226,7.214899,0.037625
719,-14.439382,3.395445,0.023181
720,-22.291808,6.998445,0.037365
721,-16.365282,4.083971,0.026992
722,-22.395609,7.310613,0.038162
723,-18.697225,4.923826,0.030535
724,-24.018358,7.729105,0.041107
725,-15.798078,3.983108,0.025458
726,-20.483594,6.326137,0.035016
727,-16.887850,4.526870,0.027703
728,-21.385029,6.366405,0.035753
729,-13.220643,3.020592,0.021653
730,-22.218510,6.777246,0.037327
731,-15.592039,3.839160,0.026241
732,-21.417416,6.264160,0.035328
733,-15.537330,4.483212,0.026066
734,-21.218963,6.133770,0.034890
735,-15.745389,3.808562,0.025895
736,-20.671772,6.040758,0.033560
737,-15.787716,4.395836,0.027300
738,-22.299958,6.569871,0.036205
739,-17.791887,4.354209,0.029867
740,-19.694472,5.506082,0.033147
741,-12.696052,3.138126,0.021741
742,-20.006974,5.788877,0.033524
743,-13.809149,3.335399,0.022392
744,-19.006638,5.629152,0.032135
745,-11.686300,2.419827,0.019310
746,-20.054228,5.699977,0.034220
747,-16.862583,4.461281,0.028466
748,-18.966313,5.665550,0.033167
749,-14.370966,3.251306,0.022757
750,-20.179379,5.587924,0.033618
751,-13.297883,3.129699,0.021117
752,-18.544815,5.339401,0.031332
753,-13.812385,3.102520,0.022903
754,-18.854322,5.168837,0.031644
755,-11.611472,2.818791,0.020167
756,-19.489443,5.172237,0.032510
757,-10.028228,2.219189,0.016901
758,-18.184557,4.576723,0.029188
759,-13.143225,3.152900,0.021845
760,-19.250501,4.863698,0.030642
761,-12.739887,2.980914,0.022854
762,-19.231054,4.990910,0.032009
763,-12.645113,2.932857,0.021724
764,-18.489810,4.803365,0.029982
765,-11.045620,2.271778,0.017812
766,-16.917215,4.364940,0.028029
767,-8.816729,1.906942,0.014492


==> exps/data_m4/dom_and_RR/dom_and_twg_ncwb_e_0.csv <==
#sample_num,t-test order 1,F-Test,Correlation
0,1.337597,0.000000,0.000977
1,-0.404331,0.000000,0.000348
2,0.767524,0.000000,0.000271
3,-1.452815,0.000000,0.002870
4,1.184882,0.000000,0.000953
5,-nan,0.000000,nan
6,1.527772,0.000000,0.001828
7,-0.526674,0.000000,0.002032
8,0.991167,0.000000,0.002124
9,-0.026813,0.000000,0.000530
10,-0.294975,0.000000,0.000548
11,0.859573,0.000000,0.000864
12,1.262857,0.000000,0.003024
13,0.181929,0.000000,0.000235
14,-0.163247,0.000000,0.000190
15,1.667489,0.000000,0.001617
16,0.196966,0.000000,0.000616
17,0.781460,0.000000,0.001041
18,-0.718144,0.000000,0.001860
19,0.320185,0.000000,0.000787
20,-0.432330,0.000000,0.000535
21,1.313650,0.000000,0.002030
22,1.391174,0.000000,0.000755
23,1.125262,0.000000,0.001553
24,1.240700,0.000000,0.000791
25,-0.542408,0.000000,0.000858
26,-0.033689,0.000000,0.000608
27,-0.873421,0.000000,0.001159
28,0.267955,0.000000,0.000907
29,-0.019979,0.000000,0.001056
30,0.320632,0.000000,0.000105
31,-1.114067,0.000000,0.001448
32,1.109096,0.000000,0.002825
33,0.559596,0.000000,0.001189
34,-0.107965,0.000000,0.000702
35,-1.671735,0.000000,0.003907
36,0.149090,0.000000,0.000755
37,1.229572,0.000000,0.002337
38,0.246787,0.000000,0.000963
39,0.697679,0.000000,0.000796
40,0.371997,0.000000,0.001246
41,1.147757,0.000000,0.002298
42,0.383861,0.000000,0.001080
43,0.243356,0.000000,0.000935
44,0.166810,0.000000,0.000706
45,1.320876,0.000000,0.004106
46,-0.203333,0.000000,0.000805
47,0.580765,0.000000,0.001727
48,1.976664,0.000000,0.002434
49,-0.486169,0.000000,0.001429
50,0.627435,0.000000,0.000191
51,-0.699309,0.000000,0.000385
52,0.268128,0.000000,0.000712
53,0.282568,0.000000,0.001687
54,1.078115,0.000000,0.001996
55,0.387192,0.000000,0.000928
56,1.106326,0.000000,0.002227
57,0.147900,0.000000,0.001553
58,0.193838,0.000000,0.001645
59,-0.119143,0.000000,0.000494
60,0.093676,0.000000,0.001709
61,0.495660,0.000000,0.001555
62,-0.395905,0.000000,0.000332
63,-0.026531,0.000000,0.000299
64,-0.081159,0.000000,0.000832
65,-0.349065,0.000000,0.000232
66,-0.661137,0.000000,0.000441
67,0.004884,0.000000,0.000401
68,-0.191986,0.000000,0.000142
69,0.713696,0.000000,0.001621
70,0.106545,0.000000,0.000321
71,-0.085914,0.000000,0.000387
72,0.015042,0.000000,0.000629
73,0.358323,0.000000,0.001536
74,0.854494,0.000000,0.000450
75,-1.673722,0.000000,0.002294
76,1.045875,0.000000,0.000485
77,-0.377384,0.000000,0.000076
78,1.586854,0.000000,0.000594
79,-0.218658,0.000000,0.000860
80,1.405102,0.000000,0.002801
81,-0.313578,0.000000,0.000432
82,0.693840,0.000000,0.000920
83,0.292527,0.000000,0.001683
84,1.508161,0.000000,0.002086
85,0.709728,0.000000,0.001215
86,0.591818,0.000000,0.001656
87,0.795551,0.000000,0.001399
88,0.206437,0.000000,0.001392
89,-0.427846,0.000000,0.001055
90,-0.735077,0.000000,0.000606
91,-0.557243,0.000000,0.000825
92,-0.618691,0.000000,0.000276
93,-1.181588,0.000000,0.000057
94,-1.228982,0.000000,0.000245
95,-0.847214,0.000000,0.000540
96,-0.728819,0.000000,0.000130
97,-1.023903,0.000000,0.000294
98,-0.898056,0.000000,0.001209
99,-1.392950,0.000000,0.001107
100,-0.760126,0.000000,0.001250
101,-0.204379,0.000000,0.000604
102,0.061420,0.000000,0.000585
103,-0.591565,0.000000,0.001124
104,0.876468,0.000000,0.000874
105,-0.476249,0.000000,0.000044
106,0.530947,0.000000,0.001678
107,0.218799,0.000000,0.000972
108,0.476021,0.000000,0.001498
109,-0.592153,0.000000,0.000663
110,-0.889905,0.000000,0.000570
111,-0.663101,0.000000,0.002260
112,-0.092206,0.000000,0.000147
113,-0.874663,0.000000,0.000922
114,-1.104877,0.000000,0.001518
115,0.114106,0.000000,0.000562
116,-0.941020,0.000000,0.001437
117,-0.439446,0.000000,0.000520
118,1.286883,0.000000,0.000167
119,1.387452,0.000000,0.002512
120,0.756646,0.000000,0.000140
121,-1.755029,0.000000,0.001625
122,-0.240744,0.000000,0.001511
123,-0.489854,0.000000,0.000195
124,-0.193165,0.000000,0.001137
125,-0.385029,0.000000,0.000183
126,1.619307,0.000000,0.001672
127,1.015212,0.000000,0.001060
128,2.406474,0.000000,0.002842
129,-0.930865,0.000000,0.001858
130,1.381512,0.000000,0.001388
131,0.926963,0.000000,0.000494
132,1.168307,0.000000,0.002221
133,0.126839,0.000000,0.000725
134,1.218167,0.000000,0.002342
135,2.705289,0.000000,0.002071
136,0.552205,0.000000,0.001151
137,-1.413731,0.000000,0.002597
138,-1.515074,0.000000,0.002473
139,-0.823686,0.000000,0.001887
140,-1.059151,0.000000,0.002323
141,-1.004723,0.000000,0.001904
142,-0.275824,0.000000,0.001721
143,1.024719,0.000000,0.000433
144,0.584505,0.000000,0.000857
145,-1.484394,0.000000,0.001849
146,1.558525,0.000000,0.000309
147,0.701305,0.000000,0.000355
148,2.535363,0.000000,0.001564
149,-0.547023,0.000000,0.000069
150,1.681797,0.000000,0.001200
151,0.437182,0.000000,0.000805
152,2.007193,0.000000,0.002780
153,-0.980838,0.000000,0.001533
154,-0.495721,0.000000,0.001026
155,-0.177397,0.000000,0.001117
156,-0.156827,0.000000,0.000263
157,-1.908235,0.000000,0.001985
158,-1.662431,0.000000,0.001388
159,-1.087992,0.000000,0.001562
160,-0.957422,0.000000,0.000398
161,-1.330050,0.000000,0.000939
162,-1.282750,0.000000,0.000872
163,-0.818934,0.000000,0.000706
164,-0.262139,0.000000,0.000050
165,-1.371163,0.000000,0.000490
166,-1.953342,0.000000,0.001884
167,-1.148744,0.000000,0.000139
168,-1.273267,0.000000,0.000819
169,-1.522175,0.000000,0.000707
170,-0.611566,0.000000,0.001288
171,0.129742,0.000000,0.001746
172,0.769322,0.000000,0.000986
173,-1.851796,0.000000,0.001309
174,1.499624,0.000000,0.001317
175,0.638089,0.000000,0.001455
176,2.107427,0.000000,0.003456
177,-1.142808,0.000000,0.002350
178,2.020996,0.000000,0.002527
179,0.090335,0.000000,0.000536
180,1.661905,0.000000,0.002552
181,0.452837,0.000000,0.000077
182,1.513657,0.000000,0.002569
183,0.856531,0.000000,0.000447
184,1.703934,0.000000,0.002992
185,0.248707,0.000000,0.000121
186,1.584173,0.000000,0.002257
187,1.508464,0.000000,0.001335
188,0.582243,0.000000,0.000588
189,-0.691042,0.000000,0.000295
190,-1.098820,0.000000,0.001014
191,-0.594126,0.000000,0.000022
192,-0.648483,0.000000,0.000672
193,-0.681144,0.000000,0.000094
194,-0.207639,0.000000,0.000251
195,-0.486003,0.000000,0.000184
196,0.367554,0.000000,0.000035
197,0.933411,0.000000,0.002239
198,0.697704,0.000000,0.000533
199,-0.163398,0.000000,0.000826
200,1.672526,0.000000,0.001912
201,-0.518118,0.000000,0.000732
202,3.052353,0.000000,0.003258
203,1.308250,0.000000,0.000090
204,1.359389,0.000000,0.001793
205,0.519049,0.000000,0.001207
206,0.790026,0.000000,0.002033
207,1.389745,0.000000,0.001982
208,0.772015,0.000000,0.002277
209,0.313746,0.000000,0.000719
210,0.207873,0.000000,0.000616
211,0.423630,0.000000,0.000349
212,0.429731,0.000000,0.000868
213,-0.497156,0.000000,0.000145
214,-0.883313,0.000000,0.000847
215,-0.538929,0.000000,0.000271
216,-0.493347,0.000000,0.000799
217,-0.448577,0.000000,0.000093
218,-0.084076,0.000000,0.000412
219,-0.327904,0.000000,0.000207
220,0.196608,0.000000,0.000033
221,0.083641,0.000000,0.000393
222,1.561236,0.000000,0.000848
223,0.001368,0.000000,0.000666
224,3.131017,0.000000,0.003139
225,0.396098,0.000000,0.000638
226,1.490096,0.000000,0.001200
227,-0.384828,0.000000,0.001315
228,1.718648,0.000000,0.003043
229,0.228777,0.000000,0.000373
230,-0.892464,0.000000,0.000346
231,0.110756,0.000000,0.000148
232,0.342523,0.000000,0.001423
233,0.987711,0.000000,0.000842
234,0.790349,0.000000,0.001922
235,1.583689,0.000000,0.001924
236,1.197267,0.000000,0.001575
237,0.122982,0.000000,0.000634
238,-0.047816,0.000000,0.000056
239,0.703652,0.000000,0.001247
240,0.841667,0.000000,0.000525
241,-0.253885,0.000000,0.000409
242,0.020632,0.000000,0.000605
243,0.121666,0.000000,0.000739
244,1.516940,0.000000,0.000524
245,0.547062,0.000000,0.001698
246,1.945191,0.000000,0.000728
247,0.274929,0.000000,0.000125
248,1.882678,0.000000,0.001654
249,0.031215,0.000000,0.000635
250,1.813188,0.000000,0.001851
251,0.305152,0.000000,0.000246
252,0.671965,0.000000,0.001125
253,0.829866,0.000000,0.000711
254,1.687342,0.000000,0.002584
255,1.853566,0.000000,0.001598
256,1.115226,0.000000,0.002100
257,0.697187,0.000000,0.000641
258,0.727374,0.000000,0.001061
259,1.503359,0.000000,0.001362
260,1.004441,0.000000,0.001205
261,1.677954,0.000000,0.002112
262,0.316173,0.000000,0.000185
263,2.155292,0.000000,0.002272
264,0.492230,0.000000,0.000170
265,0.964891,0.000000,0.001449
266,1.329226,0.000000,0.001140
267,1.108218,0.000000,0.001293
268,1.290135,0.000000,0.001266
269,0.650801,0.000000,0.002570
270,1.923541,0.000000,0.001631
271,1.675912,0.000000,0.002403
272,1.469967,0.000000,0.001606
273,0.269422,0.000000,0.001080
274,2.090247,0.000000,0.002696
275,0.979602,0.000000,0.000939
276,1.675971,0.000000,0.002795
277,1.437118,0.000000,0.001983
278,1.172477,0.000000,0.002054
279,1.436730,0.000000,0.001205
280,1.514995,0.000000,0.002607
281,1.160990,0.000000,0.000828
282,0.862223,0.000000,0.001536
283,1.247471,0.000000,0.000678
284,0.488919,0.000000,0.000737
285,1.606443,0.000000,0.001641
286,0.655498,0.000000,0.001048
287,1.883121,0.000000,0.002069
288,0.293932,0.000000,0.000964
289,0.636894,0.000000,0.000932
290,0.036646,0.000000,0.001237
291,0.204109,0.000000,0.000106
292,1.196291,0.000000,0.000467
293,1.646014,0.000000,0.002928
294,0.888289,0.000000,0.000068
295,-0.445072,0.000000,0.000150
296,1.963207,0.000000,0.002073
297,0.207784,0.000000,0.000126
298,1.600996,0.000000,0.001331
299,-0.148019,0.000000,0.001962
300,1.911202,0.000000,0.002570
301,-0.136998,0.000000,0.000621
302,1.843495,0.000000,0.003591
303,1.154274,0.000000,0.000599
304,1.001784,0.000000,0.002180
305,0.459826,0.000000,0.000390
306,0.240242,0.000000,0.000739
307,1.308847,0.000000,0.000553
308,1.222292,0.000000,0.001999
309,1.955729,0.000000,0.002659
310,1.154251,0.000000,0.000679
311,3.085677,0.000000,0.003272


==> exps/data_m4/dom_and_RR/dom_and_twg_ncwb_e_1.csv <==
#sample_num,t-test order 1,F-Test,Correlation
0,0.042546,0.000000,0.000085
1,0.835885,0.000000,0.001133
2,-0.789268,0.000000,0.000086
3,2.993534,0.000000,0.004866
4,-0.623069,0.000000,0.000544
5,-nan,0.000000,nan
6,-1.291109,0.000000,0.001493
7,2.325934,0.000000,0.002631
8,0.650652,0.000000,0.000765
9,0.680919,0.000000,0.000810
10,1.580190,0.000000,0.002674
11,1.359240,0.000000,0.001255
12,0.999349,0.000000,0.002148
13,-0.429009,0.000000,0.000719
14,2.809862,0.000000,0.004480
15,-0.573321,0.000000,0.002291
16,1.096790,0.000000,0.002543
17,-0.321882,0.000000,0.001168
18,2.506865,0.000000,0.003976
19,-0.113998,0.000000,0.000342
20,0.586964,0.000000,0.001481
21,0.229583,0.000000,0.000394
22,-0.302095,0.000000,0.001512
23,-0.151856,0.000000,0.000921
24,0.100168,0.000000,0.000052
25,1.210674,0.000000,0.002494
26,-0.065600,0.000000,0.000546
27,0.676792,0.000000,0.002061
28,-0.202438,0.000000,0.000320
29,2.011843,0.000000,0.002366
30,0.149275,0.000000,0.000375
31,1.006338,0.000000,0.002153
32,0.635245,0.000000,0.001503
33,1.692446,0.000000,0.002285
34,0.202797,0.000000,0.001232
35,-0.923374,0.000000,0.000631
36,1.218273,0.000000,0.002782
37,1.137280,0.000000,0.001400
38,0.787818,0.000000,0.001543
39,-0.182765,0.000000,0.000243
40,1.118489,0.000000,0.002173
41,-0.473691,0.000000,0.000811
42,-0.082352,0.000000,0.000511
43,-0.374495,0.000000,0.000064
44,-0.049815,0.000000,0.000504
45,0.858266,0.000000,0.001217
46,-0.231715,0.000000,0.000469
47,-0.311670,0.000000,0.000116
48,-1.029521,0.000000,0.000736
49,0.904072,0.000000,0.001481
50,-1.884709,0.000000,0.002012
51,0.453067,0.000000,0.001743
52,-1.353286,0.000000,0.001146
53,0.608198,0.000000,0.000619
54,-0.386846,0.000000,0.000669
55,0.549347,0.000000,0.000646
56,-0.227616,0.000000,0.000502
57,-0.837129,0.000000,0.001213
58,-0.945502,0.000000,0.001315
59,-0.966713,0.000000,0.001411
60,-0.711573,0.000000,0.000530
61,-1.202002,0.000000,0.001821
62,-0.478082,0.000000,0.000433
63,-0.948982,0.000000,0.001170
64,-0.718561,0.000000,0.000434
65,-0.908229,0.000000,0.000136
66,0.060765,0.000000,0.001513
67,-0.600014,0.000000,0.000525
68,0.426067,0.000000,0.001986
69,-0.220309,0.000000,0.000798
70,0.477884,0.000000,0.001455
71,-0.036989,0.000000,0.001305
72,-0.047578,0.000000,0.001037
73,0.735051,0.000000,0.001260
74,-0.309864,0.000000,0.000337
75,2.286330,0.000000,0.003824
76,-1.094730,0.000000,0.000392
77,1.024391,0.000000,0.001144
78,-0.311923,0.000000,0.000666
79,2.649214,0.000000,0.003895
80,-0.286675,0.000000,0.000127
81,0.393562,0.000000,0.000064
82,-0.165207,0.000000,0.000434
83,0.150936,0.000000,0.000823
84,0.989755,0.000000,0.001714
85,0.660480,0.000000,0.002031
86,1.458261,0.000000,0.003583
87,0.930773,0.000000,0.002577
88,2.130217,0.000000,0.004219
89,0.314143,0.000000,0.000398
90,0.811656,0.000000,0.000416
91,0.207913,0.000000,0.000627
92,1.083645,0.000000,0.000662
93,-0.050492,0.000000,0.001251
94,0.172411,0.000000,0.000634
95,-0.147197,0.000000,0.001207
96,-0.014872,0.000000,0.000835
97,-0.471696,0.000000,0.001415
98,-1.000208,0.000000,0.001912
99,-0.196540,0.000000,0.000762
100,-1.032222,0.000000,0.002325
101,0.518152,0.000000,0.000440
102,-0.965210,0.000000,0.001594
103,1.683274,0.000000,0.001846
104,-0.391316,0.000000,0.001384
105,0.096908,0.000000,0.001092
106,-0.514298,0.000000,0.001794
107,-0.146768,0.000000,0.000795
108,-0.588651,0.000000,0.000180
109,-0.795396,0.000000,0.001830
110,0.383325,0.000000,0.000129
111,-0.897235,0.000000,0.002212
112,0.457005,0.000000,0.000693
113,-1.457040,0.000000,0.003221
114,0.686593,0.000000,0.000085
115,-0.626860,0.000000,0.001612
116,1.030732,0.000000,0.001509
117,-0.815565,0.000000,0.002356
118,1.569875,0.000000,0.001520
119,0.444958,0.000000,0.000608
120,-0.970477,0.000000,0.000739
121,0.348826,0.000000,0.000207
122,0.193781,0.000000,0.000233
123,1.760351,0.000000,0.002337
124,0.275705,0.000000,0.001144
125,0.797607,0.000000,0.000786
126,-0.487591,0.000000,0.001609
127,2.820820,0.000000,0.003780
128,-1.110982,0.000000,0.000666
129,-0.012994,0.000000,0.000068
130,0.935992,0.000000,0.001011
131,1.105320,0.000000,0.001845
132,0.838164,0.000000,0.002140
133,-0.449945,0.000000,0.000604
134,1.168250,0.000000,0.002094
135,1.050301,0.000000,0.002107
136,1.622467,0.000000,0.003205
137,0.094230,0.000000,0.000694
138,1.579497,0.000000,0.001613
139,0.492127,0.000000,0.000064
140,1.420863,0.000000,0.001685
141,0.019435,0.000000,0.000477
142,0.616180,0.000000,0.001342
143,-0.188465,0.000000,0.000144
144,0.058577,0.000000,0.000650
145,-0.035259,0.000000,0.000827
146,0.463486,0.000000,0.000674
147,1.878735,0.000000,0.003178
148,-0.399036,0.000000,0.000717
149,0.205464,0.000000,0.000783
150,-1.072296,0.000000,0.001595
151,1.560381,0.000000,0.002607
152,0.151298,0.000000,0.000829
153,1.810407,0.000000,0.002813
154,1.633196,0.000000,0.002350
155,1.942333,0.000000,0.003087
156,1.445498,0.000000,0.002543
157,0.799118,0.000000,0.001824
158,1.102554,0.000000,0.002516
159,0.406784,0.000000,0.001282
160,0.416042,0.000000,0.001899
161,1.395282,0.000000,0.002027
162,2.268704,0.000000,0.003238
163,1.566348,0.000000,0.002080
164,2.290802,0.000000,0.003363
165,1.086751,0.000000,0.001529
166,1.377153,0.000000,0.002474
167,0.216253,0.000000,0.001014
168,0.625313,0.000000,0.001504
169,0.657652,0.000000,0.000967
170,1.011683,0.000000,0.001985
171,2.247333,0.000000,0.004636
172,-0.629167,0.000000,0.000252
173,2.147931,0.000000,0.003097
174,-1.127406,0.000000,0.000785
175,1.096923,0.000000,0.003192
176,-1.106037,0.000000,0.000297
177,1.169089,0.000000,0.001549
178,0.239497,0.000000,0.000561
179,2.075829,0.000000,0.003832
180,-0.417908,0.000000,0.000809
181,0.037929,0.000000,0.000360
182,0.165423,0.000000,0.001047
183,0.523048,0.000000,0.000710
184,2.052193,0.000000,0.003638
185,-0.106714,0.000000,0.000875
186,1.680429,0.000000,0.002453
187,-0.551511,0.000000,0.000118
188,2.092118,0.000000,0.003756
189,0.491058,0.000000,0.001421
190,0.749646,0.000000,0.002174
191,0.423066,0.000000,0.001625
192,0.851837,0.000000,0.002305
193,-0.032642,0.000000,0.001224
194,0.085157,0.000000,0.001444
195,1.003735,0.000000,0.002516
196,0.262457,0.000000,0.000757
197,0.272116,0.000000,0.001358
198,-0.573304,0.000000,0.000417
199,2.383639,0.000000,0.003862
200,0.548557,0.000000,0.000105
201,0.609209,0.000000,0.000962
202,0.331723,0.000000,0.000623
203,1.291091,0.000000,0.002464
204,-0.289482,0.000000,0.000297
205,-1.064483,0.000000,0.001316
206,-0.705915,0.000000,0.000711
207,-0.715129,0.000000,0.000908
208,-0.955575,0.000000,0.000762
209,-1.367560,0.000000,0.001473
210,-0.744478,0.000000,0.000410
211,-1.462856,0.000000,0.001550
212,-0.586947,0.000000,0.000100
213,-0.018959,0.000000,0.000438
214,0.614912,0.000000,0.001461
215,0.269782,0.000000,0.000800
216,0.847445,0.000000,0.001660
217,0.674459,0.000000,0.001126
218,0.638059,0.000000,0.000857
219,0.300426,0.000000,0.000785
220,0.561484,0.000000,0.001087
221,1.462575,0.000000,0.001563
222,-0.778517,0.000000,0.001906
223,1.920647,0.000000,0.002617
224,-1.288320,0.000000,0.002045
225,1.212587,0.000000,0.002215
226,-0.865735,0.000000,0.000297
227,0.745277,0.000000,0.002427
228,-0.133923,0.000000,0.000864
229,1.120868,0.000000,0.001225
230,0.527720,0.000000,0.001345
231,-0.079988,0.000000,0.000368
232,1.273778,0.000000,0.002333
233,-0.335694,0.000000,0.001393
234,1.444302,0.000000,0.001493
235,-0.336088,0.000000,0.000910
236,2.466950,0.000000,0.003583
237,-0.012790,0.000000,0.000357
238,1.157682,0.000000,0.001617
239,0.166663,0.000000,0.000070
240,1.111243,0.000000,0.001337
241,-0.748457,0.000000,0.000622
242,0.530192,0.000000,0.000851
243,0.776925,0.000000,0.001631
244,-0.351947,0.000000,0.000582
245,0.057151,0.000000,0.000053
246,-0.723993,0.000000,0.001250
247,1.647866,0.000000,0.002923
248,-0.722586,0.000000,0.001119
249,1.083809,0.000000,0.001677
250,-0.659505,0.000000,0.000748
251,0.841807,0.000000,0.001488
252,0.201807,0.000000,0.000429
253,1.124016,0.000000,0.001358
254,0.079974,0.000000,0.000064
255,0.271940,0.000000,0.000521
256,0.553639,0.000000,0.001089
257,-1.140821,0.000000,0.000986
258,1.142642,0.000000,0.002063
259,-0.482945,0.000000,0.000473
260,0.563337,0.000000,0.001529
261,-0.446703,0.000000,0.001104
262,1.387971,0.000000,0.002551
263,-0.717819,0.000000,0.000667
264,0.334531,0.000000,0.001322
265,-1.253984,0.000000,0.002014
266,0.662171,0.000000,0.000807
267,0.525412,0.000000,0.001224
268,0.162171,0.000000,0.000005
269,0.571771,0.000000,0.000541
270,-0.028492,0.000000,0.000047
271,1.657977,0.000000,0.002797
272,-0.789389,0.000000,0.000779
273,0.748579,0.000000,0.000312
274,-0.016951,0.000000,0.000237
275,0.730580,0.000000,0.001089
276,0.163125,0.000000,0.000092
277,0.105359,0.000000,0.000363
278,-0.352841,0.000000,0.000145
279,-0.544589,0.000000,0.000507
280,-0.940194,0.000000,0.000374
281,-0.297528,0.000000,0.000580
282,0.256217,0.000000,0.000948
283,-1.443226,0.000000,0.001241
284,0.219133,0.000000,0.000738
285,-0.511145,0.000000,0.002478
286,1.242932,0.000000,0.002077
287,-0.366315,0.000000,0.000289
288,1.091374,0.000000,0.001567
289,0.769290,0.000000,0.000597
290,0.070766,0.000000,0.000594
291,0.312716,0.000000,0.000541
292,0.682740,0.000000,0.000084
293,1.413403,0.000000,0.002088
294,-1.049389,0.000000,0.001462
295,1.967037,0.000000,0.002644
296,-0.502339,0.000000,0.001754
297,0.709658,0.000000,0.000886
298,0.526798,0.000000,0.000140
299,2.088247,0.000000,0.002756
300,0.005199,0.000000,0.000921
301,0.634166,0.000000,0.001301
302,-0.063130,0.000000,0.000243
303,0.990486,0.000000,0.000658
304,-0.394122,0.000000,0.000079
305,-1.097601,0.000000,0.000079
306,0.456882,0.000000,0.001260
307,-0.184646,0.000000,0.000342
308,0.631924,0.000000,0.001763
309,-0.498153,0.000000,0.000163
310,2.775806,0.000000,0.003604
311,-0.784825,0.000000,0.001389


==> exps/data_m4/dom_and_gprt/cm4-dom-and-gprt-aleakator.csv <==
Cycle,vA,tA,vB,tB
0,0,1.662018,0,2.092164
1,0,2.372037,0,0.785818
2,0,0.646533,0,1.234417
3,0,1.239393,0,1.668798
4,0,1.078168,0,1.494298
5,0,0.784007,0,1.718043
6,0,1.65624,0,1.85334
7,0,2.199307,0,2.115125
8,0,1.325516,0,2.036111
9,0,1.33217,0,0.993848
10,0,1.204208,0,1.838856
11,0,1.388588,0,1.671083
12,0,0.528035,0,1.198976
13,1,613.636898,0,1.674226
14,1,495.314319,0,1.864987
15,1,158.480576,0,1.122759
16,1,32.577238,0,1.125179
17,1,34.332139,0,1.271777
18,1,27.364655,0,0.977818
19,1,46.309508,0,0.971929
20,1,54.998385,0,1.398878
21,1,50.60031,1,587.404157
22,1,28.613528,1,536.475384
23,1,28.217167,1,101.095705
24,1,17.754338,1,11.307889
25,1,55.852832,1,19.924826
26,1,40.670091,1,32.362822
27,1,11.938115,1,30.157563
28,1,22.481851,1,32.034269
29,1,72.110415,1,30.36493
30,1,57.294574,1,29.268821
31,1,16.538266,1,30.30895
32,1,39.727599,1,38.419096
33,1,53.626284,1,50.966744
34,1,43.04177,1,36.79862


==> exps/data_m4/dom_and_gprt/dom_and_gprt_e_0.csv <==
#sample_num,t-test order 1,F-Test,Correlation
0,0.578002,0.000000,0.000976
1,1.662018,0.000000,0.001324
2,-0.763533,0.000000,0.001410
3,0.771085,0.000000,0.001834
4,2.372037,0.000000,0.003804
5,-nan,0.000000,nan
6,1.064606,0.000000,0.000142
7,-0.936688,0.000000,0.000641
8,0.646533,0.000000,0.001337
9,0.119405,0.000000,0.000594
10,0.243879,0.000000,0.000782
11,-0.207859,0.000000,0.000348
12,0.854825,0.000000,0.001932
13,-0.024406,0.000000,0.001026
14,-1.239393,0.000000,0.000445
15,-0.430909,0.000000,0.000685
16,-0.656459,0.000000,0.001870
17,1.076591,0.000000,0.000400
18,0.245942,0.000000,0.001612
19,1.078168,0.000000,0.002613
20,0.772482,0.000000,0.002532
21,0.066979,0.000000,0.000285
22,-0.197859,0.000000,0.000037
23,-0.784007,0.000000,0.000317
24,-0.455485,0.000000,0.000159
25,1.656240,0.000000,0.001746
26,0.577498,0.000000,0.000897
27,0.210830,0.000000,0.001085
28,2.199307,0.000000,0.003482
29,0.843940,0.000000,0.000365
30,0.419436,0.000000,0.000469
31,-1.392176,0.000000,0.001231
32,0.738065,0.000000,0.000782
33,1.325516,0.000000,0.001603
34,0.479469,0.000000,0.001450
35,-0.843110,0.000000,0.000539
36,1.296295,0.000000,0.002935
37,1.332170,0.000000,0.001035
38,0.985099,0.000000,0.000662
39,0.874544,0.000000,0.000032
40,1.204208,0.000000,0.001370
41,0.069382,0.000000,0.000239
42,-0.220856,0.000000,0.000192
43,-0.327958,0.000000,0.000279
44,0.090120,0.000000,0.001089
45,0.975022,0.000000,0.001024
46,-1.388588,0.000000,0.001576
47,-1.324435,0.000000,0.001654
48,-0.222427,0.000000,0.000359
49,0.095891,0.000000,0.000818
50,0.528035,0.000000,0.000678
51,0.243436,0.000000,0.001337
52,1.536139,0.000000,0.002131
53,439.545452,0.000000,0.624872
54,613.636898,0.000000,0.778939
55,582.527953,0.000000,0.755988
56,495.314319,0.000000,0.679692
57,251.540653,0.000000,0.393164
58,222.314509,0.000000,0.351621
59,194.050146,0.000000,0.309906
60,158.480576,0.000000,0.258256
61,88.335914,0.000000,0.144412
62,101.037493,0.000000,0.167470
63,70.989740,0.000000,0.115473
64,32.577238,0.000000,0.054477
65,11.462108,0.000000,0.017431
66,-12.354802,0.000000,0.020533
67,-25.402705,0.000000,0.041519
68,-34.332139,0.000000,0.055577
69,-9.145629,0.000000,0.016174
70,-13.348162,0.000000,0.022536
71,-18.376899,0.000000,0.030594
72,-26.046927,0.000000,0.043217
73,-19.137443,0.000000,0.031500
74,-23.163126,0.000000,0.038259
75,-27.364655,0.000000,0.044520
76,-30.657550,0.000000,0.050280
77,-27.199289,0.000000,0.045041
78,-37.514452,0.000000,0.061537
79,-46.309508,0.000000,0.074817
80,-54.998385,0.000000,0.090154
81,-26.591338,0.000000,0.043241
82,-50.994878,0.000000,0.082920
83,-52.791907,0.000000,0.085582
84,-50.600310,0.000000,0.081936
85,-13.006741,0.000000,0.020725
86,-14.159617,0.000000,0.022136
87,-18.890883,0.000000,0.030057
88,-28.613528,0.000000,0.045756
89,-11.619086,0.000000,0.018549
90,-16.313066,0.000000,0.025917
91,-20.866786,0.000000,0.033405
92,-28.217167,0.000000,0.045218
93,-5.207265,0.000000,0.008543
94,-6.720563,0.000000,0.011143
95,-6.611095,0.000000,0.010688
96,-13.273084,0.000000,0.021713
97,-9.044369,0.000000,0.015012
98,-13.916566,0.000000,0.023358
99,-17.754338,0.000000,0.029484
100,-21.314500,0.000000,0.035602
101,55.852832,0.000000,0.091333
102,55.259432,0.000000,0.090115
103,52.209546,0.000000,0.085319
104,40.670091,0.000000,0.066002
105,13.988598,0.000000,0.022368
106,7.243584,0.000000,0.010901
107,1.273840,0.000000,0.000856
108,-7.870751,0.000000,0.014006
109,-4.377178,0.000000,0.008670
110,-7.458712,0.000000,0.014029
111,-11.938115,0.000000,0.021686
112,-22.481851,0.000000,0.037690
113,-2.107923,0.000000,0.005187
114,-5.438426,0.000000,0.010459
115,-4.563335,0.000000,0.009472
116,-13.927917,0.000000,0.023655
117,72.110415,0.000000,0.118559
118,69.908199,0.000000,0.115170
119,66.943437,0.000000,0.110776
120,57.294574,0.000000,0.095310
121,23.070093,0.000000,0.037661
122,14.908850,0.000000,0.024431
123,6.558747,0.000000,0.010893
124,-3.999343,0.000000,0.006719
125,-2.906364,0.000000,0.005717
126,-7.765636,0.000000,0.013666
127,-16.538266,0.000000,0.027182
128,-29.582448,0.000000,0.048543
129,-14.900301,0.000000,0.025606
130,-31.569527,0.000000,0.051505
131,-39.727599,0.000000,0.064373
132,-53.626284,0.000000,0.087637
133,-23.859268,0.000000,0.040438
134,-44.882119,0.000000,0.073408
135,-44.983191,0.000000,0.073427
136,-43.041770,0.000000,0.069530
137,0.022759,0.000000,0.000819
138,-0.882148,0.000000,0.001040
139,-5.809509,0.000000,0.009287
140,-14.277157,0.000000,0.023255
141,-6.767800,0.000000,0.011421
142,-14.356571,0.000000,0.023076
143,-22.384269,0.000000,0.036464
144,-32.168916,0.000000,0.052974
145,-15.860262,0.000000,0.026649
146,-32.551631,0.000000,0.053506
147,-37.920171,0.000000,0.061553
148,-47.091724,0.000000,0.077760
149,104.400851,0.000000,0.172219
150,106.313258,0.000000,0.174768
151,65.573741,0.000000,0.109868
152,27.362188,0.000000,0.046439
153,12.523771,0.000000,0.020536
154,1.620157,0.000000,0.002351
155,-5.969898,0.000000,0.009799
156,-15.255286,0.000000,0.025034
157,50.269713,0.000000,0.082116
158,64.090390,0.000000,0.106031
159,54.478714,0.000000,0.090100
160,35.723470,0.000000,0.060070
161,5.154694,0.000000,0.007710
162,0.584579,0.000000,0.000834
163,-5.126932,0.000000,0.009230
164,-17.097388,0.000000,0.028197
165,-14.555237,0.000000,0.025113
166,-32.700165,0.000000,0.054535
167,-40.295640,0.000000,0.066279
168,-50.794075,0.000000,0.082647
169,-23.393916,0.000000,0.039714
170,-45.894943,0.000000,0.075596
171,-46.287252,0.000000,0.075629
172,-48.049996,0.000000,0.079233
173,-29.179325,0.000000,0.049326
174,-44.189778,0.000000,0.074432
175,-43.237225,0.000000,0.070459
176,-37.037621,0.000000,0.060766
177,-37.777111,0.000000,0.064071
178,-36.438920,0.000000,0.060191
179,-35.809276,0.000000,0.058557
180,-33.004246,0.000000,0.054110
181,-37.528201,0.000000,0.063024
182,-35.996466,0.000000,0.058990
183,-35.717637,0.000000,0.058626
184,-32.645110,0.000000,0.053390
185,-34.765813,0.000000,0.058793
186,-34.577973,0.000000,0.057267
187,-33.884711,0.000000,0.055807
188,-31.840506,0.000000,0.052632
189,-32.819346,0.000000,0.056211
190,-37.641268,0.000000,0.062819
191,-36.884337,0.000000,0.060045
192,-33.642061,0.000000,0.054950
193,-37.722682,0.000000,0.063072
194,-37.985230,0.000000,0.062003
195,-35.384086,0.000000,0.057197
196,-32.075582,0.000000,0.052850
197,-37.186897,0.000000,0.061134
198,-35.693404,0.000000,0.058646
199,-33.988841,0.000000,0.055122
200,-31.450835,0.000000,0.051146
201,-36.576261,0.000000,0.059859
202,-35.615455,0.000000,0.057816
203,-33.948557,0.000000,0.055018
204,-31.836122,0.000000,0.051607
205,-32.802900,0.000000,0.053855
206,-47.278431,0.000000,0.077178
207,-42.293631,0.000000,0.068374
208,-43.681905,0.000000,0.069948
209,-28.408120,0.000000,0.047283
210,-43.258907,0.000000,0.070131
211,-37.434329,0.000000,0.060944
212,-34.787820,0.000000,0.056930
213,-25.252617,0.000000,0.042507
214,-39.259503,0.000000,0.064144
215,-36.783067,0.000000,0.059456
216,-42.350829,0.000000,0.068218
217,-20.272085,0.000000,0.034340
218,-32.435679,0.000000,0.054789
219,-34.031415,0.000000,0.055382
220,-38.761810,0.000000,0.063895
221,-16.028102,0.000000,0.027267
222,-30.933934,0.000000,0.052099
223,-30.992922,0.000000,0.050417
224,-40.510069,0.000000,0.066073
225,-18.236246,0.000000,0.031241
226,-30.527377,0.000000,0.051286
227,-29.521714,0.000000,0.048146
228,-35.718926,0.000000,0.057978
229,-22.428958,0.000000,0.037779
230,-33.595613,0.000000,0.054768
231,-31.184147,0.000000,0.051420
232,-36.140496,0.000000,0.058580
233,-15.388517,0.000000,0.026701
234,-28.907240,0.000000,0.047436
235,-27.266829,0.000000,0.046385


==> exps/data_m4/dom_and_gprt/dom_and_gprt_e_1.csv <==
#sample_num,t-test order 1,F-Test,Correlation
0,2.086882,0.000000,0.002466
1,-0.507727,0.000000,0.000242
2,2.092164,0.000000,0.001638
3,-1.014380,0.000000,0.001753
4,0.785818,0.000000,0.000295
5,-nan,0.000000,nan
6,-0.270280,0.000000,0.001337
7,0.720400,0.000000,0.000927
8,0.507850,0.000000,0.000130
9,0.725741,0.000000,0.001065
10,-1.234417,0.000000,0.002026
11,0.763056,0.000000,0.001094
12,-0.755753,0.000000,0.000751
13,0.854557,0.000000,0.000942
14,-1.668798,0.000000,0.001658
15,0.905852,0.000000,0.000841
16,0.399793,0.000000,0.000798
17,0.290238,0.000000,0.000093
18,1.494298,0.000000,0.002241
19,0.396015,0.000000,0.000387
20,1.527444,0.000000,0.002472
21,-1.377809,0.000000,0.001650
22,-0.616783,0.000000,0.000015
23,-1.718043,0.000000,0.001212
24,0.299356,0.000000,0.000816
25,0.241624,0.000000,0.001076
26,1.853340,0.000000,0.001796
27,1.326004,0.000000,0.001700
28,2.115125,0.000000,0.001982
29,0.614074,0.000000,0.000426
30,1.339090,0.000000,0.001545
31,0.567328,0.000000,0.001978
32,0.686223,0.000000,0.000530
33,0.117753,0.000000,0.000056
34,0.893783,0.000000,0.001427
35,2.036111,0.000000,0.003763
36,-0.993848,0.000000,0.001250
37,0.013231,0.000000,0.000312
38,-0.401268,0.000000,0.000328
39,0.283489,0.000000,0.000227
40,0.141482,0.000000,0.000620
41,-1.773160,0.000000,0.002471
42,-1.838856,0.000000,0.002075
43,-1.456788,0.000000,0.001955
44,-0.788048,0.000000,0.001089
45,-1.587718,0.000000,0.001973
46,-0.886698,0.000000,0.000310
47,-1.671083,0.000000,0.001343
48,0.510831,0.000000,0.001341
49,-1.198976,0.000000,0.000968
50,1.031160,0.000000,0.001930
51,0.011313,0.000000,0.000512
52,1.131470,0.000000,0.000713
53,-1.674226,0.000000,0.001020
54,-1.454634,0.000000,0.000806
55,-0.830867,0.000000,0.000160
56,-0.778638,0.000000,0.000092
57,-1.293131,0.000000,0.000466
58,-1.864987,0.000000,0.001685
59,-0.524856,0.000000,0.000185
60,-0.994901,0.000000,0.000875
61,0.339758,0.000000,0.001247
62,-1.122759,0.000000,0.000224
63,0.364666,0.000000,0.001016
64,-0.971609,0.000000,0.000155
65,0.792343,0.000000,0.000305
66,1.125179,0.000000,0.001225
67,-0.687603,0.000000,0.002082
68,1.271777,0.000000,0.001535
69,0.117039,0.000000,0.000740
70,0.496491,0.000000,0.001319
71,-0.280123,0.000000,0.000089
72,0.977818,0.000000,0.001712
73,0.100988,0.000000,0.000160
74,0.351556,0.000000,0.000065
75,-0.503569,0.000000,0.001058
76,0.971929,0.000000,0.000581
77,0.753303,0.000000,0.000229
78,-0.554469,0.000000,0.001201
79,-0.178000,0.000000,0.000490
80,-0.450674,0.000000,0.001509
81,0.551372,0.000000,0.000735
82,-1.398878,0.000000,0.002168
83,-0.330137,0.000000,0.000017
84,-0.087040,0.000000,0.000367
85,407.255240,0.000000,0.588474
86,587.404157,0.000000,0.758759
87,568.585229,0.000000,0.742070
88,536.475384,0.000000,0.716872
89,152.246706,0.000000,0.246797
90,132.356671,0.000000,0.215891
91,118.740189,0.000000,0.193831
92,101.095705,0.000000,0.165370
93,46.177040,0.000000,0.075721
94,32.344168,0.000000,0.053048
95,23.535383,0.000000,0.038458
96,11.307889,0.000000,0.017651
97,6.183441,0.000000,0.009126
98,-0.318146,0.000000,0.002039
99,-8.188926,0.000000,0.014669
100,-15.475261,0.000000,0.027114
101,-11.111011,0.000000,0.018421
102,-13.583515,0.000000,0.022898
103,-19.924826,0.000000,0.033242
104,-32.362822,0.000000,0.054397
105,-11.288922,0.000000,0.019704
106,-16.819164,0.000000,0.029124
107,-20.716200,0.000000,0.035614
108,-30.157563,0.000000,0.051320
109,-15.580207,0.000000,0.026484
110,-17.623159,0.000000,0.029915
111,-21.477772,0.000000,0.036939
112,-32.034269,0.000000,0.053701
113,-13.396081,0.000000,0.023060
114,-17.848781,0.000000,0.030614
115,-22.468141,0.000000,0.038674
116,-30.364930,0.000000,0.051680
117,-13.820546,0.000000,0.023164
118,-15.285864,0.000000,0.025954
119,-20.612916,0.000000,0.034915
120,-29.268821,0.000000,0.049217
121,-13.259899,0.000000,0.022138
122,-17.927156,0.000000,0.030994
123,-23.687615,0.000000,0.039644
124,-30.308950,0.000000,0.051614
125,-15.368277,0.000000,0.025426
126,-19.907728,0.000000,0.033850
127,-25.957592,0.000000,0.042952
128,-36.428327,0.000000,0.060902
129,-17.837967,0.000000,0.029077
130,-34.812944,0.000000,0.057809
131,-38.419096,0.000000,0.063747
132,-50.966744,0.000000,0.084125
133,-22.346866,0.000000,0.036642
134,-40.351931,0.000000,0.067025
135,-38.753484,0.000000,0.064682
136,-36.798620,0.000000,0.061212
137,-0.225040,0.000000,0.001937
138,0.731433,0.000000,0.000546
139,-4.138542,0.000000,0.008956
140,-11.591215,0.000000,0.021375
141,-6.003996,0.000000,0.011824
142,-11.946725,0.000000,0.021385
143,-18.903061,0.000000,0.033071
144,-27.804149,0.000000,0.046927
145,-14.577506,0.000000,0.024314
146,-27.317947,0.000000,0.046370
147,-33.345642,0.000000,0.056048
148,-42.357744,0.000000,0.070428
149,107.829441,0.000000,0.177602
150,113.908609,0.000000,0.185721
151,74.277550,0.000000,0.122686
152,33.487007,0.000000,0.055038
153,13.005504,0.000000,0.021140
154,3.670115,0.000000,0.005309
155,-2.808958,0.000000,0.005518
156,-12.107239,0.000000,0.020597
157,50.556934,0.000000,0.083458
158,66.160581,0.000000,0.109182
159,58.303587,0.000000,0.095885
160,41.043234,0.000000,0.068103
161,4.845956,0.000000,0.008703
162,0.941486,0.000000,0.002302
163,-5.296421,0.000000,0.008268
164,-14.671415,0.000000,0.023434
165,-12.198115,0.000000,0.019129
166,-26.643416,0.000000,0.043647
167,-35.281830,0.000000,0.056984
168,-43.429672,0.000000,0.071023
169,-21.772025,0.000000,0.035006
170,-39.091434,0.000000,0.064962
171,-41.580642,0.000000,0.067879
172,-41.375721,0.000000,0.068587
173,-26.571538,0.000000,0.042494
174,-40.104166,0.000000,0.066488
175,-37.524648,0.000000,0.061740
176,-31.929516,0.000000,0.053290
177,-32.781254,0.000000,0.054223
178,-32.586839,0.000000,0.054532
179,-30.304900,0.000000,0.050878
180,-29.154320,0.000000,0.048737
181,-31.854205,0.000000,0.052608
182,-30.893964,0.000000,0.051231
183,-29.714635,0.000000,0.050301
184,-28.495494,0.000000,0.047122
185,-31.239474,0.000000,0.051319
186,-31.097993,0.000000,0.051702
187,-28.793196,0.000000,0.049212
188,-27.868007,0.000000,0.046562
189,-29.654194,0.000000,0.048168
190,-33.373005,0.000000,0.055421
191,-32.207969,0.000000,0.053528
192,-28.798082,0.000000,0.047891
193,-33.636696,0.000000,0.054516
194,-32.976585,0.000000,0.055202
195,-30.780963,0.000000,0.052163
196,-27.917658,0.000000,0.046884
197,-30.950206,0.000000,0.050432
198,-30.984292,0.000000,0.051981
199,-30.175928,0.000000,0.050395
200,-27.338596,0.000000,0.046300
201,-30.182097,0.000000,0.050349
202,-30.791657,0.000000,0.051762
203,-29.768054,0.000000,0.049951
204,-28.077168,0.000000,0.046721
205,-27.327927,0.000000,0.045123
206,-41.378382,0.000000,0.067485
207,-35.674826,0.000000,0.060014
208,-37.990403,0.000000,0.062258
209,-23.773280,0.000000,0.039418
210,-36.979970,0.000000,0.061471
211,-34.095579,0.000000,0.057051
212,-29.970639,0.000000,0.049886
213,-20.271205,0.000000,0.033332
214,-33.140600,0.000000,0.054599
215,-32.062829,0.000000,0.052628
216,-35.701178,0.000000,0.058627
217,-18.283360,0.000000,0.029449
218,-28.720950,0.000000,0.047092
219,-29.724625,0.000000,0.048647
220,-33.094717,0.000000,0.054990
221,-14.958670,0.000000,0.023196
222,-27.384771,0.000000,0.045453
223,-27.049517,0.000000,0.043577
224,-35.152303,0.000000,0.057766
225,-16.803895,0.000000,0.026458
226,-28.135834,0.000000,0.046908
227,-26.055983,0.000000,0.042838
228,-31.082303,0.000000,0.051456
229,-18.575602,0.000000,0.028924
230,-29.703348,0.000000,0.047893
231,-25.719851,0.000000,0.042361
232,-30.432892,0.000000,0.048827
233,-13.411012,0.000000,0.020644
234,-25.512008,0.000000,0.040999
235,-23.780910,0.000000,0.039688


==> exps/data_m4/refresh/refresh.csv <==
Cycle,tA,vA
0,0.896506,0
1,1.52557,0
2,1.047713,0
3,1.031103,0
4,1.497567,0
5,1.455788,0
6,1.334013,0
7,1.202655,0
8,0.755049,0
9,1.12495,0
10,1.000078,0
11,0.277076,0
12,0.382608,0
13,1.22533,0
14,1.115119,0
15,0.870318,0
16,1.195164,0
17,14.618308,25
18,13.102042,99
19,5.161398,94
20,0.378091,0
21,2.691816,0
22,3.119099,0
23,2.285977,0
24,2.395008,0
25,3.248388,0
26,2.828434,0


==> exps/data_m4/secmult_RR/secmult_twg_e_0.csv <==
#sample_num,t-test order 1,F-Test,Correlation
0,-2.140330,1.051436,0.004257
1,-2.486815,1.140095,0.004766
2,1.600407,1.015827,0.003636
3,1.655871,1.007849,0.003625
4,1.657554,1.017292,0.003707
5,1.914903,1.035083,0.004047
6,-0.386068,0.989348,0.000176
7,0.805012,0.952877,0.002223
8,1.143801,0.968092,0.002658
9,-0.105255,0.975333,0.000625
10,1.746913,1.010234,0.003763
11,1.730179,1.024571,0.003778
12,1.811667,1.031407,0.003856
13,1.103232,0.969209,0.002742
14,-0.483125,0.959939,0.000199
15,-0.473314,0.996614,0.000065
16,-0.851090,0.989220,0.001012
17,0.626864,0.957653,0.001886
18,1.808238,1.020054,0.003885
19,1.799458,1.019361,0.003887
20,1.827927,1.030025,0.003932
21,1.795016,1.015469,0.003870
22,1.832524,1.024770,0.003931
23,1.909344,1.021105,0.004027
24,1.888013,1.034913,0.004028
25,1.932488,1.041021,0.004024
26,-1.872272,1.032314,0.003943
27,-1.913050,1.027425,0.004088
28,-1.801837,1.027792,0.003868
29,-2.013742,1.043123,0.004214
30,-2.000759,1.050681,0.004184
31,-1.966568,1.047898,0.004097
32,-1.886806,1.050437,0.004007
33,-2.076617,1.042910,0.004332
34,2.039059,1.048058,0.004234
35,2.065395,1.055096,0.004383
36,2.445190,1.095927,0.004510
37,2.087985,1.053784,0.004281
38,-0.685006,1.006756,0.002245
39,-1.685214,1.019788,0.003392
40,-1.674340,1.026847,0.003762
41,1.705031,1.005966,0.003234
42,-2.029995,1.039769,0.004234
43,-2.013602,1.048854,0.004168
44,-1.987300,1.030368,0.004177
45,-1.813018,1.058553,0.003947
46,1.287170,0.994517,0.002083
47,1.432173,1.001310,0.002236
48,2.300854,1.106703,0.004394
49,2.346622,1.010612,0.004465
50,2.231535,1.035343,0.004452
51,2.330877,1.032297,0.004457
52,2.420395,1.052496,0.004634
53,2.292487,1.016675,0.004448
54,2.458700,1.034233,0.004684
55,2.454632,1.048826,0.004584
56,2.702821,1.077928,0.004731
57,2.170377,1.037527,0.004467
58,-1.504606,1.040867,0.003398
59,-1.745106,1.022803,0.003766
60,-1.727385,1.030751,0.003800
61,-2.038034,1.056900,0.004085
62,-2.056115,1.048933,0.004158
63,-2.051726,1.042652,0.004120
64,-2.017283,1.039585,0.004129
65,-1.967031,1.044602,0.003943
66,-2.013249,1.041600,0.004127
67,-1.998887,1.038757,0.004118
68,-2.002051,1.037999,0.004118
69,-2.107498,1.048585,0.004165
70,0.747999,0.929823,0.002467
71,1.021549,0.981271,0.002846
72,1.477376,1.027278,0.003715
73,1.324442,0.973148,0.003253
74,0.175687,0.877354,0.001492
75,0.021149,0.893570,0.000911
76,-0.324694,0.864889,0.000204
77,-0.281100,0.832661,0.000419
78,1.827073,1.040583,0.004065
79,1.837064,1.041073,0.004069
80,1.944137,1.051529,0.004216
81,1.159119,0.968120,0.003132
82,-2.140642,1.024486,0.003960
83,-2.044682,1.019173,0.003908
84,-2.033932,1.023766,0.004068
85,-2.167591,1.037445,0.004138
86,-1.330948,0.878737,0.001805
87,-1.203863,0.865861,0.001047
88,0.528187,0.891391,0.001816
89,1.172984,0.959847,0.003237
90,1.287413,0.988012,0.003234
91,1.371248,1.003149,0.003348
92,1.410485,1.032913,0.003315
93,-1.895254,1.040294,0.003877
94,-1.993932,1.034296,0.004095
95,-1.951507,1.049872,0.004106
96,-1.866493,1.008563,0.003993
97,-2.092839,1.078662,0.004317
98,-2.096498,1.057877,0.004340
99,-2.111476,1.057185,0.004402
100,-2.048986,1.046803,0.004286
101,-2.123856,1.083875,0.004316
102,-2.047766,1.094226,0.004113
103,-2.029026,1.084531,0.004117
104,-1.883753,1.084554,0.003848
105,-0.657653,1.073770,0.001094
106,-2.109629,1.083618,0.004271
107,-2.108952,1.064865,0.004312
108,-2.016832,1.057584,0.004320
109,-2.165614,1.078374,0.004378
110,-2.227241,1.086197,0.004549
111,-2.124334,1.040358,0.004306
112,-1.929465,1.047150,0.004199
113,-1.839649,0.974673,0.003398
114,-1.406440,0.960803,0.002956
115,-1.366728,0.910693,0.002921
116,-1.269054,0.955040,0.002728
117,-1.578968,0.991230,0.003024
118,-1.482866,0.949717,0.002988
119,-1.192200,0.939218,0.002672
120,-1.194731,0.973448,0.002486
121,-0.582480,0.950540,0.001112
122,-0.293897,0.937706,0.000658
123,-0.065239,0.939513,0.000480
124,0.047458,0.917060,0.000231
125,0.160772,0.964113,0.000125
126,0.268944,0.934505,0.000309
127,0.317631,0.948470,0.000321
128,0.407056,0.922937,0.000439
129,-0.760044,0.959408,0.001758
130,-0.590470,0.917885,0.001719
131,-0.598694,0.952230,0.001729
132,-0.191430,0.905334,0.001179
133,0.335961,0.971174,0.000539
134,0.423978,0.944608,0.000441
135,0.388691,0.934988,0.000437
136,0.295024,0.939461,0.000077
137,-0.102975,0.948339,0.000386
138,-0.038984,0.946487,0.000357
139,-0.030214,0.935154,0.000391
140,0.101985,0.967827,0.000346
141,-0.635512,0.948722,0.001736
142,-1.876711,1.030035,0.004072
143,-1.785262,1.033436,0.003970
144,-1.855498,1.030569,0.004051
145,-1.851540,1.038155,0.004076
146,1.917432,1.036595,0.003847
147,2.045025,1.038578,0.003973
148,2.081758,1.047493,0.004190
149,1.836216,1.016801,0.003771
150,1.895985,1.012847,0.003899
151,1.917099,1.017167,0.003860
152,2.039991,1.008053,0.004087
153,1.283217,0.960792,0.002539
154,1.934207,1.004675,0.003918
155,1.935641,1.019693,0.003940
156,2.066684,1.026613,0.004170
157,1.924344,1.000492,0.003846
158,2.013924,1.022525,0.004101
159,2.056724,1.030283,0.004195
160,2.128463,1.038665,0.004309
161,2.082010,0.997672,0.004172
162,-0.863227,0.930605,0.002138
163,-0.697966,0.940268,0.001785
164,-0.785301,0.905158,0.001906
165,-2.018739,1.044970,0.003475
166,-2.119321,1.053136,0.004116
167,-2.063175,1.054543,0.004039
168,-2.044467,1.045966,0.003989
169,-2.134159,1.042094,0.003765
170,-1.959446,1.002684,0.003105
171,-1.906872,0.984571,0.003018
172,-1.688734,0.981822,0.002629
173,-0.469737,0.828584,0.000327
174,-2.113121,1.032747,0.003580
175,-2.093078,1.029669,0.003604
176,-2.011106,1.047999,0.003681
177,-2.275955,1.077357,0.004279
178,-2.174901,1.035971,0.003769
179,-2.256886,1.004347,0.003827
180,-1.735110,0.993461,0.003295
181,-1.337627,1.129987,0.003387
182,-0.733977,1.183015,0.002626
183,-0.712343,1.156709,0.002498
184,-0.420364,1.246857,0.002230
185,-1.055085,1.167711,0.003209
186,-0.995526,1.160667,0.003242
187,-0.844286,1.154150,0.002863
188,-0.805186,1.201495,0.002902
189,-0.169688,1.009682,0.001523
190,0.163675,1.018090,0.000909
191,0.431462,1.042821,0.000540
192,0.433880,1.083099,0.000391
193,0.634300,0.909526,0.000068
194,0.682874,0.909664,0.000177
195,0.699008,0.936038,0.000103
196,0.831833,0.950599,0.000401
197,-0.276064,1.007562,0.001735
198,-0.337709,1.022548,0.001764
199,-0.272470,1.051630,0.001733
200,0.016386,1.052352,0.001089
201,0.612698,0.868675,0.000254
202,0.573188,0.891632,0.000118
203,0.572818,0.895879,0.000076
204,0.642470,0.946739,0.000143
205,0.185854,0.889583,0.000621
206,0.340782,0.929143,0.000384
207,0.307900,0.921227,0.000388
208,0.427051,0.976352,0.000345
209,-0.571113,0.997896,0.002115
210,-1.853430,1.077396,0.004272
211,-1.827601,1.075542,0.004188
212,-1.851672,1.054897,0.004165
213,-1.910445,1.078581,0.004278
214,1.879377,1.019371,0.003698
215,2.019806,1.036455,0.004042
216,2.094940,1.057559,0.004278
217,1.751402,1.050971,0.003687
218,1.739939,1.053925,0.003764
219,1.818461,1.070897,0.003852
220,1.823498,1.079734,0.003975
221,0.825850,1.048134,0.001999
222,1.719933,1.062021,0.003784
223,1.790455,1.068624,0.003893
224,1.864691,1.075795,0.004080
225,1.652239,1.073876,0.003563
226,1.888277,1.071335,0.004054
227,1.872174,1.070831,0.004077
228,2.016546,1.079817,0.004262
229,1.896169,1.085888,0.004063
230,-0.331477,0.923437,0.000712
231,-0.987644,0.838348,0.001236
232,-0.646107,0.781140,0.001181
233,-1.684646,0.944376,0.003389
234,-1.968420,1.010872,0.004064
235,-1.962581,1.010633,0.003992
236,-1.830544,1.003259,0.003832
237,-1.708311,0.954258,0.003516
238,-1.441138,0.905549,0.002820
239,-1.320266,0.899946,0.002607
240,-1.218683,0.885992,0.002315
241,0.257411,0.915616,0.000710
242,-1.666785,0.936265,0.003302
243,-1.554782,0.932286,0.003232
244,-1.686802,0.948851,0.003393
245,-1.858002,1.005690,0.003843
246,-1.556692,0.982384,0.003023
247,-1.462336,0.950626,0.002887
248,-1.114513,0.880262,0.002027
249,-2.490776,0.900836,0.003931
250,-1.922067,0.875817,0.002862
251,-1.989195,0.848021,0.003047
252,-1.372065,0.820069,0.002055
253,-1.767736,0.874623,0.002985
254,-1.748594,0.866737,0.003080
255,-1.625754,0.868626,0.002698
256,-1.136488,0.858735,0.001955
257,-1.686300,0.876558,0.002164
258,-1.469937,0.875377,0.001783
259,-1.198944,0.882275,0.001207
260,-0.942605,0.881691,0.000768
261,-1.636371,0.897638,0.001544
262,-1.643624,0.894521,0.001630
263,-1.577273,0.908110,0.001496
264,-1.418874,0.891588,0.001085
265,-2.392878,0.953981,0.003057
266,-2.255294,0.954176,0.002862
267,-1.987474,0.945992,0.002618
268,-1.544093,0.895165,0.001617
269,-1.459521,0.912061,0.001134
270,-1.525221,0.924650,0.001289
271,-1.442164,0.917906,0.001195
272,-1.469962,0.924495,0.001109
273,-1.929511,0.938559,0.002049
274,-1.658936,0.934825,0.001652
275,-1.650988,0.931881,0.001634
276,-1.369949,0.912888,0.001089
277,-2.229011,1.030954,0.002919
278,-2.393493,1.068069,0.004347
279,-2.333097,1.070784,0.004276
280,-2.169285,1.051054,0.004147
281,-2.285447,1.076353,0.004028
282,1.597515,1.031227,0.003773
283,1.777053,1.036031,0.004059
284,2.028752,1.053583,0.004319
285,1.960238,1.052201,0.004196
286,2.024261,1.059679,0.004324
287,2.183877,1.048199,0.004584
288,2.290158,1.082740,0.004747
289,1.958739,1.056345,0.003993
290,2.160321,1.064394,0.004511
291,2.243011,1.060448,0.004562
292,2.348559,1.075653,0.004755
293,2.279960,1.061606,0.004626
294,2.237682,1.057806,0.004594
295,2.292720,1.068240,0.004643
296,2.380464,1.071440,0.004786
297,2.258753,1.058839,0.004632
298,0.826616,0.868205,0.001372
299,0.792822,0.871966,0.000610
300,0.729158,0.804603,0.000499
301,-1.454342,1.130919,0.002984
302,-1.791704,1.074206,0.003808
303,-1.759493,1.070007,0.003711
304,-1.653906,1.057250,0.003615
305,-1.482210,1.121190,0.003184
306,-1.053712,1.145491,0.002382
307,-0.863213,1.149800,0.002055
308,-0.577784,1.119068,0.001624
309,0.830455,1.089422,0.001597
310,-1.245837,1.108704,0.002780
311,-1.100008,1.108093,0.002592
312,-1.227714,1.067553,0.002807
313,-1.683746,1.070182,0.003639
314,-1.110614,1.025318,0.002443
315,-0.767577,1.022964,0.002164
316,-0.318083,0.946951,0.001208
317,-0.721083,0.939469,0.001415
318,-0.264469,0.875385,0.000371
319,-0.196641,0.840118,0.000429
320,0.316038,0.797956,0.000478
321,-0.718532,0.923251,0.001534
322,-0.696342,0.916118,0.001343
323,-0.537773,0.899458,0.001051
324,-0.037705,0.855999,0.000262
325,-0.370842,0.920825,0.000174
326,0.059053,0.896088,0.000485
327,0.038980,0.877281,0.000718
328,0.589601,0.847311,0.001312
329,-0.173034,0.911846,0.000387
330,-0.230359,0.899980,0.000291
331,-0.171341,0.889896,0.000415
332,0.231721,0.863104,0.000885
333,-1.522358,0.881519,0.001961
334,-1.753368,0.850705,0.002335
335,-1.522626,0.835243,0.001929
336,-0.991654,0.799544,0.001207
337,-0.474761,0.873773,0.000146
338,-0.769670,0.853512,0.000253
339,-0.621447,0.858674,0.000128
340,-0.372297,0.842341,0.000273
341,-1.173618,0.858633,0.001111
342,-1.123424,0.830347,0.000902
343,-1.078212,0.835326,0.001005
344,-0.753474,0.803712,0.000375
345,-2.331962,0.843762,0.003185
346,-2.618226,1.016301,0.004712
347,-2.591858,1.013024,0.004731
348,-2.325430,1.006792,0.004438
349,-2.702651,0.981253,0.004748
350,1.380108,1.048908,0.003426
351,1.539944,1.061272,0.003651
352,1.941732,1.077486,0.004114
353,1.438992,1.052771,0.003432
354,1.395958,1.064407,0.003362
355,1.411106,1.078596,0.003412
356,1.687477,1.104789,0.003717
357,0.301306,1.067361,0.001721
358,1.436755,1.072170,0.003403
359,1.550937,1.072466,0.003590
360,1.799445,1.088026,0.003946
361,1.412210,1.092558,0.003341
362,1.769779,1.075588,0.003886
363,1.870376,1.079985,0.003992
364,2.042301,1.089832,0.004228
365,1.930800,1.101370,0.004022
366,-0.480793,0.998268,0.000718
367,-0.066249,0.968945,0.000591
368,0.232968,0.924877,0.000231
369,-1.020440,0.938464,0.002734
370,-1.682361,0.997799,0.003750
371,-1.599840,0.994206,0.003630
372,-1.463679,0.987149,0.003458
373,-1.093773,0.949089,0.002846
374,-0.460211,0.929256,0.001819
375,-0.239480,0.928838,0.001421
376,0.018940,0.909704,0.001152
377,1.803817,1.116370,0.002470
378,-0.698082,0.937211,0.002348
379,-0.678560,0.952565,0.002271
380,-0.845625,0.950220,0.002663
381,-1.330938,0.977836,0.003317
382,-0.706169,0.942060,0.002228
383,-0.500197,0.937862,0.001931
384,0.156678,0.923604,0.001087
385,-0.816164,0.860502,0.002660
386,-0.534666,0.891596,0.001950
387,-0.269823,0.847305,0.001777
388,0.013772,0.847744,0.001063
389,-1.436229,0.886965,0.003343
390,-1.533683,0.901860,0.003506
391,-1.375360,0.899768,0.003270
392,-0.707145,0.858907,0.002172
393,-0.016828,0.934239,0.001139
394,0.311858,0.909615,0.000572
395,0.501811,0.930281,0.000320
396,1.166135,0.890116,0.000702
397,1.263048,0.972099,0.000877
398,1.360998,0.945671,0.000997
399,1.456361,0.965912,0.001133
400,1.897549,0.951125,0.001734
401,0.921717,0.958749,0.000008
402,0.996333,0.946461,0.000052
403,1.311930,0.934348,0.000523
404,1.821639,0.966818,0.001325
405,1.679607,0.989593,0.001771
406,1.612374,0.984232,0.001502
407,1.726272,0.971449,0.001707
408,1.916214,1.011278,0.001983
409,1.330508,0.975029,0.000970
410,1.511835,0.999483,0.001269
411,1.548190,0.976671,0.001213
412,1.959097,1.020457,0.001868
413,0.701446,0.969119,0.000201
414,-1.320849,1.013801,0.003374
415,-1.357816,1.017320,0.003411
416,-1.372659,1.021280,0.003395
417,-1.020987,1.003243,0.002913
418,2.434478,1.061219,0.004571
419,2.329397,1.055667,0.004542
420,2.434516,1.062830,0.004757
421,2.194608,1.060323,0.004496
422,2.191745,1.049800,0.004516
423,2.182162,1.046278,0.004596
424,2.334240,1.060541,0.004814
425,1.908292,1.049596,0.004218
426,2.152755,1.051638,0.004538
427,2.081934,1.048127,0.004479
428,2.182070,1.052803,0.004582
429,2.143330,1.047070,0.004584
430,2.152003,1.050756,0.004526
431,2.171879,1.047901,0.004584
432,2.159813,1.051163,0.004536
433,2.211436,1.050039,0.004596
434,0.671029,0.975874,0.001719
435,0.943174,1.010399,0.001605
436,0.527459,0.922550,0.000787
437,-1.796803,1.072617,0.003700
438,-2.000424,1.071679,0.004137
439,-1.980478,1.073987,0.004101
440,-1.901381,1.066319,0.003970
441,-1.948769,1.088676,0.003975
442,-1.678552,1.057419,0.003407
443,-1.655102,1.060207,0.003354
444,-1.388675,1.063871,0.002878
445,-0.027489,0.877836,0.000038
446,-1.737017,1.078279,0.003643
447,-1.803174,1.090467,0.003701
448,-1.687941,1.075757,0.003675
449,-1.927899,1.077936,0.004020
450,-1.679332,1.095079,0.003599
451,-1.462080,1.101073,0.003088
452,-0.925631,1.032917,0.002300
453,-1.017254,1.047059,0.001796
454,-0.730878,1.057211,0.001515
455,-0.584554,1.020897,0.001154
456,-0.282976,0.976219,0.000476
457,-0.903727,1.047800,0.001761
458,-1.006085,1.055838,0.002013
459,-0.693125,1.038662,0.001526
460,-0.487957,0.976459,0.001127
461,-0.784061,1.104618,0.001391
462,-0.679230,1.070419,0.001065
463,-0.381959,1.075279,0.000671
464,-0.070920,0.998094,0.000004
465,-0.845609,1.100503,0.001366
466,-0.792580,1.082873,0.001324
467,-0.818693,1.080237,0.001338
468,-0.527361,1.049540,0.000856
469,-1.215461,1.076986,0.002546
470,-0.951078,1.041726,0.002397
471,-0.813725,0.997575,0.001963
472,-0.232066,0.983815,0.001020
473,-0.367949,1.082509,0.000721
474,-0.452627,1.095378,0.001026
475,-0.420402,1.056244,0.000903
476,-0.259688,1.087192,0.000832
477,-0.607089,1.087254,0.001478
478,-0.424771,1.085801,0.001172
479,-0.363265,1.059576,0.001119
480,-0.248398,1.053283,0.000943
481,-0.616462,1.042461,0.002108
482,-1.772527,1.014308,0.004115
483,-1.726321,1.008904,0.004026
484,-1.754689,1.000602,0.003990
485,-1.320582,1.000026,0.003461
486,2.151167,1.070620,0.004113
487,2.279969,1.077099,0.004338
488,2.372124,1.071415,0.004646
489,2.432505,1.055874,0.004567
490,2.542859,1.066339,0.004754
491,2.655039,1.070964,0.004855
492,2.824106,1.074650,0.005230
493,3.017939,1.045746,0.004939
494,2.675441,1.071472,0.004975
495,2.614824,1.072723,0.004932
496,2.686239,1.070811,0.005081
497,2.787984,1.066821,0.005074
498,2.487308,1.068397,0.004775
499,2.509477,1.076506,0.004848
500,2.542431,1.074125,0.004903
501,2.439202,1.039725,0.004785
502,1.367137,0.896963,0.001535
503,1.506676,0.979256,0.001909
504,0.605126,0.965911,0.000784
505,-2.501295,0.970559,0.004656
506,-2.254597,1.024704,0.004518
507,-2.201440,1.018888,0.004435
508,-2.167131,1.017229,0.004308
509,-2.493402,0.993608,0.004821
510,-2.397540,0.985361,0.004648
511,-2.355732,0.975365,0.004574
512,-2.293862,0.962668,0.004365
513,-2.522939,0.946957,0.004464
514,-2.347355,1.002628,0.004608
515,-2.321190,1.005729,0.004554
516,-2.135695,1.005196,0.004252
517,-2.254924,1.057804,0.004519
518,-1.755438,0.973996,0.003468
519,-0.950095,0.977992,0.001670
520,0.138538,0.942664,0.000475
521,-0.926334,0.956710,0.001813
522,-1.724560,1.038609,0.003677
523,-1.704524,1.042539,0.003598
524,-1.657145,1.044024,0.003554
525,-1.790917,1.054828,0.003836
526,1.395305,0.812128,0.002611
527,2.082984,0.860368,0.004013
528,2.295316,0.961842,0.004593
529,1.010883,0.847740,0.002093
530,-1.882274,1.045229,0.003919
531,-1.704857,1.039324,0.003652
532,-1.721524,1.030264,0.003614
533,-1.573266,1.001636,0.003373
534,0.882197,0.804961,0.001645
535,1.173590,0.793293,0.002323
536,1.849586,0.883143,0.003790
537,1.573587,0.857038,0.003125
538,1.836351,0.885838,0.003722
539,1.945856,0.894967,0.003980
540,2.314342,0.935885,0.004602
541,0.495605,0.799505,0.000812
542,1.869776,0.943254,0.003802
543,1.914392,0.966980,0.003944
544,2.113466,0.993521,0.004280
545,1.861929,0.956682,0.003780
546,0.525946,0.784281,0.000859
547,0.152155,0.801114,0.000166
548,-0.348059,0.852919,0.001038
549,-1.188811,0.980431,0.002618
550,-1.733949,1.038241,0.003721
551,-1.754048,1.041531,0.003729
552,-1.733181,1.045438,0.003674
553,-1.880227,1.055100,0.003935
554,-1.976249,1.054103,0.004105
555,-1.852717,1.051782,0.003909
556,-1.768113,1.047914,0.003675
557,-1.631223,1.111371,0.003316
558,2.091177,1.056684,0.004418
559,2.112242,1.058613,0.004421
560,2.195842,1.061188,0.004617
561,1.996356,1.040644,0.004264
562,2.092556,1.062430,0.004381
563,2.116011,1.059506,0.004414
564,2.167846,1.064038,0.004517
565,2.034718,1.043939,0.004288
566,2.090747,1.055697,0.004364
567,2.074201,1.056498,0.004396
568,2.177432,1.060776,0.004494
569,2.114489,1.049210,0.004489
570,-1.697739,1.043383,0.003504
571,-1.340638,1.039633,0.002520
572,-0.798166,1.038804,0.001508
573,-2.138255,1.037901,0.003680
574,-1.905635,1.045271,0.003079
575,-1.711457,1.075712,0.002797
576,-1.611856,1.093486,0.002490
577,-2.149012,1.019158,0.003651
578,-2.167295,1.020399,0.003708
579,-1.961234,1.022709,0.003281
580,-1.848893,1.040212,0.003019
581,-1.712939,1.034241,0.002373
582,-2.206847,1.021822,0.003976
583,-2.107488,1.033478,0.003899
584,-1.968843,1.025350,0.003711
585,-2.049991,1.025764,0.004093
586,1.510789,1.117174,0.003603
587,1.876436,1.080208,0.004138
588,2.144965,1.092663,0.004521
589,0.670979,0.947019,0.002201
590,-2.095425,1.101795,0.004129
591,-2.067441,1.094140,0.004053
592,-1.851975,1.076013,0.003790
593,-2.019849,1.106536,0.004052
594,-1.676969,1.149214,0.003208
595,-1.505952,1.100811,0.002632
596,-0.757161,1.049411,0.001339
597,-0.240012,0.972212,0.000002
598,-1.989733,1.137005,0.003840
599,-1.919785,1.127234,0.003678
600,-1.887768,1.104421,0.003699
601,-1.792159,1.130323,0.003270
602,0.509346,0.903928,0.001788
603,0.920586,0.918634,0.002498
604,1.337983,0.945675,0.003269
605,1.407349,0.943712,0.003251
606,-1.538136,1.081277,0.002464
607,-1.631548,1.106977,0.002813
608,-1.673662,1.085389,0.003085
609,-1.213088,1.053381,0.001933
610,1.109320,0.921740,0.002762
611,1.306526,0.934216,0.003136
612,1.583029,0.956727,0.003589
613,1.212325,0.933435,0.002969
614,-0.464277,0.971979,0.000215
615,-0.837106,1.019237,0.000948
616,-1.069631,1.080812,0.001727
617,-2.122782,1.162985,0.004132
618,-2.029609,1.161837,0.004066
619,-2.083900,1.168157,0.004122
620,-1.747597,1.140136,0.003686
621,-0.893400,1.026685,0.002233
622,-0.273452,1.017046,0.000909
623,-0.031709,0.970049,0.000350
624,0.687110,1.006362,0.000739
625,1.439335,0.959289,0.002701
626,1.908207,1.031302,0.003944
627,1.984272,1.034605,0.004022
628,2.038212,1.052198,0.004142
629,1.964500,1.023933,0.004046
630,1.966765,1.034421,0.004120
631,2.019353,1.038798,0.004199
632,2.141165,1.053270,0.004391
633,1.720178,0.986683,0.003717
634,1.986896,1.032266,0.004199
635,2.030622,1.044656,0.004251
636,2.157793,1.063168,0.004448
637,1.916733,1.028725,0.004089
638,1.627066,1.034379,0.003617
639,0.745395,1.035704,0.001823
640,0.756792,1.045377,0.001388
641,-0.914958,1.033952,0.001168
642,1.862580,1.027378,0.003994
643,1.953076,1.037781,0.004178
644,2.171296,1.064235,0.004419
645,1.525215,0.997854,0.003488
646,-1.966513,1.150697,0.003449
647,-1.815730,1.154091,0.003361
648,-1.755876,1.083640,0.003486
649,-1.007694,1.109977,0.001295
650,1.929073,1.039798,0.004094
651,2.037035,1.048353,0.004262
652,2.097367,1.061525,0.004373
653,1.678089,1.017803,0.003746
654,-1.630432,1.118082,0.002925
655,-1.682994,1.092763,0.003304
656,-1.576607,1.052178,0.003255
657,-2.179943,1.104557,0.004242
658,-2.067793,1.099069,0.004103
659,-1.946642,1.074571,0.003895
660,-1.691171,1.045923,0.003461
661,0.241488,0.962586,0.001052
662,0.661096,1.038353,0.001840
663,0.335616,1.015158,0.001433
664,0.999640,1.027967,0.002099
665,-1.615782,1.004147,0.003416
666,-1.745933,1.030611,0.003642
667,-1.701698,1.016551,0.003477
668,-1.282727,0.999208,0.002949
669,-1.731373,1.014904,0.003714
670,-1.887800,1.031476,0.003957
671,-1.789159,1.026095,0.003765
672,-1.559878,1.001274,0.003443
673,2.330734,1.022673,0.004096
674,2.091750,1.069144,0.004382
675,2.217795,1.080917,0.004553
676,2.382533,1.126984,0.004786
677,2.208596,1.065902,0.004493
678,2.167856,1.129192,0.004229
679,1.551265,1.042958,0.002139
680,-0.450980,0.929019,0.001514
681,2.593692,0.993310,0.004569
682,-1.514359,1.035268,0.003452
683,-1.583345,1.032525,0.003615
684,-1.529607,1.007427,0.003471
685,-1.602616,1.038973,0.003418
686,-1.487358,1.031556,0.003225
687,-1.527868,1.023718,0.003296
688,-1.266957,1.009002,0.002928
689,0.533449,1.047998,0.000844
690,2.948282,1.077913,0.005857
691,3.007336,1.068038,0.005931
692,3.163117,1.094427,0.005935
693,2.832008,1.048620,0.005783
694,3.002255,1.071088,0.005951
695,3.117939,1.115929,0.006215
696,3.424069,1.145552,0.006511
697,2.191716,1.029081,0.004564
698,2.182601,1.053176,0.004537
699,2.299626,1.069376,0.004693
700,2.270424,1.084633,0.004683
701,1.645811,0.994540,0.003866
702,1.930913,1.047561,0.004237
703,2.055552,1.052065,0.004347
704,2.151055,1.077229,0.004506
705,1.952276,1.046755,0.004143
706,-1.478185,0.944901,0.002779
707,-1.494070,0.975990,0.003096
708,-1.647371,0.979340,0.003485
709,-2.113759,0.994860,0.003884
710,1.985349,1.052810,0.004267
711,1.986026,1.062570,0.004329
712,2.179989,1.077252,0.004555
713,1.595006,1.013596,0.003751
714,1.261153,0.965790,0.003090
715,1.293475,0.953252,0.003121
716,1.223498,0.955925,0.002864
717,0.544697,0.924758,0.002103
718,2.025514,1.065731,0.004316
719,2.179091,1.069057,0.004573
720,2.155372,1.072851,0.004473
721,1.487759,1.006669,0.003613
722,-1.942886,0.993015,0.003609
723,-1.928676,1.007772,0.003691
724,-1.870688,1.003485,0.003795
725,-2.009165,1.025724,0.003908
726,-0.631420,0.842949,0.000317
727,0.082415,0.879845,0.001009
728,1.601899,1.011711,0.003828
729,1.633642,0.997518,0.003753
730,1.801391,1.028635,0.004038
731,1.765739,1.060491,0.003977
732,2.199270,1.104562,0.004594
733,-1.595793,1.011686,0.003472
734,-1.896262,1.034102,0.003878
735,-1.855527,1.029178,0.003859
736,-1.479449,1.010570,0.003411
737,-1.835995,1.132975,0.003721
738,-1.980015,1.088354,0.004069
739,-2.000098,1.084647,0.004077
740,-1.869068,1.074367,0.003949
741,-1.761430,1.133219,0.003578
742,-1.599640,1.127964,0.003137
743,-1.502038,1.115150,0.002902
744,-1.272473,1.101538,0.002614
745,0.184639,0.901676,0.000588
746,-1.744027,1.128720,0.003518
747,-1.613911,1.105639,0.003359
748,-1.722664,1.090389,0.003546
749,-1.871033,1.122615,0.003892
750,-1.525924,1.105353,0.003096
751,-1.430624,1.078046,0.003018
752,-1.069447,1.035073,0.002397
753,-1.487074,1.015003,0.003122
754,-1.073025,0.933509,0.002192
755,-1.030162,0.938706,0.002271
756,-0.553920,0.881469,0.001491
757,-1.443328,0.983962,0.003030
758,-1.449062,0.940054,0.002900
759,-1.340153,0.959733,0.002707
760,-0.994790,0.914770,0.002188
761,-0.473796,0.973300,0.001051
762,-0.136173,0.942425,0.000398
763,0.117787,0.983365,0.000038
764,0.369663,0.980264,0.000319
765,0.333283,0.976588,0.000377
766,0.347452,0.963899,0.000474
767,0.435335,0.953048,0.000631
768,0.586782,0.982330,0.000767
769,-0.344890,0.933211,0.001234
770,-0.361296,0.926914,0.001194
771,-0.173762,0.902337,0.000943
772,0.112964,0.916772,0.000625
773,0.676653,0.969677,0.000905
774,0.483276,0.944456,0.000663
775,0.613295,0.931919,0.000867
776,0.723672,0.949762,0.000986
777,0.153960,0.942804,0.000095
778,0.231669,0.935095,0.000135
779,0.167324,0.930196,0.000055
780,0.577658,0.930635,0.000538
781,-0.507611,0.957595,0.001605
782,-1.808759,1.018675,0.003995
783,-1.833742,1.021358,0.004027
784,-1.752288,1.010020,0.003932
785,-1.643540,1.021093,0.003800
786,2.117963,1.049787,0.004126
787,2.117424,1.060284,0.004258
788,2.264402,1.072619,0.004423
789,1.982968,1.030854,0.003971
790,1.950852,1.023991,0.003966
791,2.003506,1.029320,0.004103
792,2.173712,1.040710,0.004280
793,1.513429,0.992240,0.002827
794,1.914304,1.019758,0.003913
795,1.981775,1.033247,0.004043
796,2.032716,1.042820,0.004153
797,2.032164,1.029964,0.003939
798,2.026512,1.040020,0.004155
799,2.082062,1.043122,0.004238
800,2.104891,1.055814,0.004330
801,2.259266,1.053912,0.004371
802,0.613888,0.942390,0.000740
803,0.541857,0.934034,0.000230
804,0.284413,0.916524,0.000105
805,-0.864856,1.102381,0.002426
806,-1.655234,1.061556,0.003668
807,-1.637616,1.060273,0.003642
808,-1.573106,1.043543,0.003543
809,-1.091928,1.104505,0.002817
810,-0.507239,1.118849,0.001794
811,-0.374905,1.096621,0.001501
812,-0.180607,1.090261,0.001257
813,1.589879,1.065819,0.002280
814,-0.835668,1.105424,0.002389
815,-0.854810,1.075427,0.002324
816,-1.098529,1.058416,0.002831
817,-1.456307,1.092938,0.003539
818,-0.790119,1.077708,0.002381
819,-0.689032,1.047672,0.002122
820,-0.273184,0.968967,0.001614
821,-0.289234,1.031274,0.001746
822,-0.149670,0.978200,0.001146
823,-0.198333,1.036379,0.001038
824,0.251757,1.018290,0.000264
825,-0.420090,0.993253,0.001762
826,-0.548099,0.985972,0.001824
827,-0.500219,0.984806,0.001673
828,-0.178988,0.987526,0.001091
829,0.254616,0.910700,0.000499
830,0.495267,0.919901,0.000097
831,0.530587,0.936612,0.000164
832,0.963127,0.989322,0.000974
833,0.643757,0.873505,0.000210
834,0.601845,0.890415,0.000192
835,0.624895,0.878002,0.000268
836,0.956721,0.934491,0.000745
837,-0.320304,0.934279,0.001582
838,-0.426637,1.000529,0.001906
839,-0.430317,0.968753,0.001662
840,0.121354,0.983630,0.000895
841,0.732529,0.852341,0.000497
842,0.514072,0.879367,0.000072
843,0.585448,0.887078,0.000219
844,0.558288,0.908402,0.000177
845,0.254653,0.875706,0.000451
846,0.239600,0.888484,0.000404
847,0.259824,0.914756,0.000451
848,0.518791,0.908760,0.000095
849,-0.602301,0.967181,0.002107
850,-1.891273,1.058913,0.004240
851,-1.898103,1.064476,0.004274
852,-1.855480,1.042880,0.004142
853,-1.865550,1.045653,0.004154
854,1.848166,1.031167,0.003723
855,1.841077,1.047510,0.003856
856,2.112760,1.075670,0.004294
857,1.722966,1.053876,0.003701
858,1.762594,1.063259,0.003768
859,1.753861,1.065095,0.003817
860,1.806413,1.102291,0.003911
861,0.876937,1.056401,0.002248
862,1.767003,1.073879,0.003817
863,1.712158,1.074565,0.003813
864,1.796475,1.089583,0.003978
865,1.565629,1.085143,0.003580
866,1.893452,1.079546,0.004084
867,1.911760,1.086897,0.004114
868,1.934671,1.090280,0.004165
869,1.927010,1.097430,0.004218
870,-0.697395,0.852797,0.000570
871,-0.361929,0.889071,0.000352
872,-0.210834,0.842337,0.000013
873,-1.031737,1.041894,0.002650
874,-1.734805,1.041080,0.003786
875,-1.664146,1.037684,0.003713
876,-1.688719,1.014982,0.003668
877,-1.200471,1.039931,0.002980
878,-0.629531,1.009969,0.002029
879,-0.526869,0.992329,0.001875
880,-0.293270,0.943369,0.001395
881,1.379759,0.929968,0.001969
882,-0.937615,0.997022,0.002587
883,-1.006693,0.989472,0.002684
884,-1.212503,0.970633,0.002964
885,-1.570620,1.046405,0.003485
886,-0.715433,0.990051,0.002261
887,-0.867970,0.956706,0.002263
888,-0.371164,0.893827,0.001172
889,-2.202430,1.011166,0.002854
890,-2.156919,0.975105,0.002653
891,-1.910116,0.945793,0.002358
892,-1.768663,0.959050,0.001722
893,-2.345702,0.957479,0.002943
894,-2.377782,0.961734,0.003124
895,-2.120564,0.946282,0.002729
896,-1.959102,0.962760,0.002141
897,-2.010831,0.870705,0.002012
898,-1.783569,0.888608,0.001554
899,-1.462428,0.905379,0.001154
900,-1.350659,0.935218,0.000715
901,-1.886453,0.904961,0.001700
902,-1.668004,0.898812,0.001489
903,-1.603320,0.919452,0.001376
904,-1.457242,0.925241,0.000968
905,-2.612239,0.968572,0.003240
906,-2.435819,0.965645,0.003111
907,-2.259475,0.959531,0.002811
908,-1.648514,0.920026,0.001806
909,-1.388354,0.931202,0.000903
910,-1.517338,0.937803,0.001281
911,-1.521697,0.934515,0.001235
912,-1.337312,0.942498,0.001003
913,-1.870091,0.939014,0.001898
914,-1.761569,0.944443,0.001756
915,-1.821629,0.950102,0.001829
916,-1.600722,0.943353,0.001405
917,-2.196613,1.021473,0.002865
918,-2.484312,1.058489,0.004447
919,-2.402926,1.051818,0.004369
920,-2.296358,1.036294,0.004269
921,-2.412716,1.051753,0.004190
922,1.496651,1.059568,0.003703
923,1.765716,1.064008,0.004043
924,1.980199,1.094322,0.004348
925,1.935157,1.058826,0.004177
926,2.039186,1.071604,0.004373
927,2.112671,1.082335,0.004446
928,2.270875,1.104068,0.004647
929,1.717519,1.059939,0.003747
930,2.182925,1.074747,0.004508
931,2.155351,1.080195,0.004453
932,2.347167,1.090444,0.004696
933,2.211795,1.078274,0.004596
934,2.235391,1.075632,0.004568
935,2.269759,1.088725,0.004649
936,2.375867,1.090048,0.004759
937,2.132846,1.090176,0.004489
938,0.918080,0.881065,0.001428
939,0.914591,0.861256,0.001233
940,0.694355,0.811703,0.000738
941,-2.033607,0.999393,0.003722
942,-2.032698,1.015994,0.004101
943,-1.954494,1.002363,0.003998
944,-1.915050,0.997857,0.003943
945,-1.985276,1.015256,0.003871
946,-1.729616,1.009377,0.003192
947,-1.499618,1.000797,0.002889
948,-1.286516,0.963037,0.002486
949,-0.062077,1.122240,0.000347
950,-1.745449,0.972699,0.003420
951,-1.724430,0.967114,0.003428
952,-1.594734,0.952696,0.003296
953,-1.896731,0.990117,0.003984
954,-1.237924,0.875413,0.002818
955,-1.183147,0.885341,0.002738
956,-0.248339,0.826053,0.001351
957,-0.639025,0.901109,0.001119
958,-0.021680,0.887809,0.000041
959,0.030510,0.893338,0.000025
960,0.579297,0.899787,0.000785
961,-0.936567,0.880223,0.001489
962,-0.839646,0.885349,0.001406
963,-0.507634,0.888589,0.000875
964,-0.226813,0.885152,0.000400
965,-0.551501,0.892856,0.000272
966,-0.197841,0.879387,0.000364
967,0.331313,0.901102,0.001084
968,0.614368,0.906383,0.001555
969,-0.191413,0.904669,0.000398
970,-0.211564,0.904723,0.000409
971,-0.046810,0.916717,0.000554
972,0.252319,0.929436,0.001092
973,-1.587864,0.902571,0.001992
974,-1.544268,0.883686,0.001992
975,-1.436116,0.877188,0.001876
976,-0.827461,0.869039,0.000920
977,-0.549209,0.882260,0.000167
978,-0.628534,0.879222,0.000097
979,-0.707451,0.875188,0.000265
980,-0.267580,0.881621,0.000302
981,-1.134818,0.858881,0.000951
982,-1.003077,0.865229,0.000786
983,-1.118167,0.851193,0.000921
984,-0.522218,0.859727,0.000167
985,-2.191622,0.841816,0.002845
986,-2.618444,1.018290,0.004733
987,-2.549970,1.021138,0.004671
988,-2.352204,1.014045,0.004440
989,-2.789724,0.977192,0.004690
990,1.273184,1.041775,0.003248
991,1.647354,1.056025,0.003722
992,1.898454,1.086340,0.004167
993,1.425341,1.057752,0.003470
994,1.422145,1.065504,0.003421
995,1.460372,1.079898,0.003427
996,1.663507,1.102314,0.003731
997,0.270978,1.076850,0.001687
998,1.512100,1.079228,0.003536
999,1.608100,1.073942,0.003639
1000,1.940326,1.097795,0.004111
1001,1.336466,1.087370,0.003254
1002,1.815821,1.075864,0.003925
1003,1.863796,1.081642,0.004002
1004,2.048421,1.088716,0.004210
1005,1.769518,1.088740,0.003902
1006,-0.125025,0.978601,0.000322
1007,0.046979,0.988547,0.000008
1008,0.778498,0.913195,0.000349
1009,-1.769813,1.043011,0.003795
1010,-1.927158,1.041018,0.004108
1011,-1.877013,1.035890,0.004049
1012,-1.759976,1.025801,0.003899
1013,-1.745102,1.048285,0.003822
1014,-1.463056,1.037528,0.003272
1015,-1.167996,1.024438,0.002870
1016,-0.958828,1.022234,0.002517
1017,0.436808,1.018482,0.000440
1018,-1.520570,1.038975,0.003478
1019,-1.377847,1.014665,0.003339
1020,-1.285124,1.009856,0.003258
1021,-1.533800,1.037752,0.003692
1022,-0.567647,1.015774,0.002139
1023,-0.448548,0.964853,0.002201
1024,0.349907,0.946638,0.000844
1025,0.099928,1.125938,0.001100
1026,0.867760,1.067546,0.000147
1027,0.779873,1.064155,0.000034
1028,1.562046,0.975665,0.001111
1029,-0.154841,1.124132,0.001161
1030,-0.141366,1.066579,0.001245
1031,0.011784,1.103561,0.000905
1032,0.689064,1.015094,0.000034
1033,0.859466,1.098970,0.000412
1034,1.106987,1.048426,0.000759
1035,1.502398,1.061935,0.001415
1036,1.949405,1.066316,0.002062
1037,1.629425,1.013842,0.001498
1038,1.511823,1.003364,0.001276
1039,1.756241,0.986878,0.001560
1040,2.015919,1.018207,0.002061
1041,1.161666,0.957386,0.000389
1042,1.050642,0.964328,0.000193
1043,1.449143,0.918246,0.000730
1044,2.030810,1.006716,0.001704
1045,1.921461,1.002251,0.002092
1046,1.690069,0.982497,0.001683
1047,1.745754,0.984408,0.001753
1048,2.017828,0.988479,0.002083
1049,1.469530,0.986057,0.001154
1050,1.590035,0.978874,0.001292
1051,1.499040,0.999062,0.001202
1052,2.187648,0.985583,0.002124
1053,0.725296,0.998651,0.000127
1054,-1.228368,1.005768,0.003258
1055,-1.335574,1.003902,0.003349
1056,-1.306912,1.001645,0.003333
1057,-0.901559,0.994330,0.002641
1058,2.440695,1.078580,0.004608
1059,2.415517,1.076482,0.004676
1060,2.474502,1.086215,0.004819
1061,2.260608,1.044431,0.004581
1062,2.155602,1.063760,0.004511
1063,2.179196,1.061918,0.004542
1064,2.281193,1.074090,0.004766
1065,2.031560,1.029904,0.004237
1066,2.108638,1.063699,0.004519
1067,2.199199,1.064146,0.004611
1068,2.213779,1.068894,0.004639
1069,2.212217,1.046702,0.004614
1070,2.157580,1.062310,0.004553
1071,2.139569,1.058064,0.004529
1072,2.223554,1.064893,0.004654
1073,2.291025,1.051831,0.004691
1074,1.242319,0.872637,0.002533
1075,0.997734,0.887350,0.001800
1076,0.886411,0.887878,0.001059
1077,-1.267249,0.986239,0.002522
1078,-1.818210,1.025082,0.003729
1079,-1.829549,1.017766,0.003692
1080,-1.771306,1.017369,0.003668
1081,-1.501667,0.994335,0.002969
1082,-1.184859,0.969747,0.002213
1083,-1.123985,0.956029,0.001988
1084,-0.964171,0.940619,0.001660
1085,0.859679,0.979876,0.002011
1086,-1.429656,0.979766,0.002779
1087,-1.363911,0.969624,0.002717
1088,-1.377900,0.978971,0.002843
1089,-1.565004,1.005148,0.003443
1090,-1.196378,0.934493,0.002598
1091,-0.987401,0.933487,0.002358
1092,-0.468467,0.911241,0.001355
1093,-1.216895,0.949371,0.002529
1094,-1.042097,0.970480,0.002117
1095,-0.943283,0.952060,0.001911
1096,-0.436313,0.949800,0.000998
1097,-1.397218,0.892750,0.002903
1098,-1.520232,0.893209,0.003119
1099,-1.399785,0.896582,0.002812
1100,-0.902815,0.915475,0.001951
1101,-1.062122,1.014160,0.002084
1102,-0.783628,1.006481,0.001578
1103,-0.792366,0.992809,0.001444
1104,-0.312330,1.020393,0.000713
1105,-0.774571,1.066825,0.001368
1106,-0.863633,1.046682,0.001511
1107,-0.905968,1.015760,0.001546
1108,-0.592251,1.031730,0.001132
1109,-1.110865,1.043388,0.002501
1110,-1.040593,1.009441,0.002426
1111,-0.876011,0.977766,0.002129
1112,-0.468287,0.917909,0.001366
1113,-0.279684,1.074450,0.000691
1114,-0.535411,1.047642,0.001074
1115,-0.486464,1.040533,0.001081
1116,-0.297001,1.005841,0.000765
1117,-0.480908,1.075079,0.001366
1118,-0.359449,1.038660,0.001081
1119,-0.424007,1.033249,0.001292
1120,-0.153944,0.996971,0.000779
1121,-0.766701,1.027625,0.002313
1122,-1.736372,1.007851,0.004071
1123,-1.794318,1.007040,0.004144
1124,-1.718301,1.007969,0.003974
1125,-1.365012,0.997014,0.003487
1126,2.221475,1.065209,0.004192
1127,2.257893,1.058301,0.004344
1128,2.411422,1.060486,0.004667
1129,2.417690,1.051290,0.004552
1130,2.588200,1.065137,0.004758
1131,2.704909,1.073922,0.004962
1132,2.882312,1.073353,0.005275
1133,3.090113,1.030191,0.004965
1134,2.642750,1.074209,0.004905
1135,2.641397,1.075310,0.004961
1136,2.560827,1.063263,0.004915
1137,2.887842,1.063903,0.005109
1138,2.470474,1.064785,0.004768
1139,2.525947,1.067526,0.004844
1140,2.530617,1.068493,0.004906
1141,2.677949,1.060148,0.004952
1142,1.841883,0.999945,0.002539
1143,1.371753,0.990253,0.001916
1144,0.741292,1.061706,0.001086
1145,-2.027303,1.079870,0.003755
1146,-2.095863,1.058072,0.004162
1147,-2.088288,1.056188,0.004098
1148,-1.983244,1.057658,0.003971
1149,-2.105058,1.079110,0.004017
1150,-2.088244,1.078382,0.003903
1151,-2.013708,1.077181,0.003718
1152,-1.848157,1.087662,0.003439
1153,-1.635256,1.092915,0.002549
1154,-2.063646,1.082345,0.003918
1155,-2.040489,1.081471,0.003815
1156,-1.982707,1.072957,0.003844
1157,-2.006512,1.091024,0.003828
1158,-1.461190,1.139660,0.001972
1159,-0.358120,1.158691,0.000290
1160,0.343952,1.077407,0.001398
1161,0.916575,0.884167,0.001701
1162,1.064765,0.911134,0.002174
1163,1.377495,0.865266,0.002456
1164,1.610343,0.924504,0.002940
1165,1.482267,0.880627,0.002714
1166,1.638024,0.881731,0.003237
1167,1.637416,0.885229,0.003382
1168,2.045424,0.953761,0.004073
1169,1.682333,0.949567,0.003404
1170,1.710538,0.938093,0.003479
1171,1.723107,0.936192,0.003517
1172,1.930163,0.945516,0.003929
1173,1.418122,0.887631,0.002749
1174,1.313821,0.842792,0.002529
1175,1.271819,0.850882,0.002523
1176,1.423139,0.830312,0.002668
1177,0.568356,0.850404,0.000834
1178,0.462043,0.805574,0.000659
1179,0.390638,0.835813,0.000492
1180,0.833274,0.868730,0.001132
1181,0.660096,0.833829,0.001114
1182,0.545794,0.824227,0.000957
1183,0.514978,0.812669,0.000935
1184,0.864861,0.839592,0.001577
1185,-0.325539,0.869885,0.000947
1186,-1.779121,1.033841,0.003782
1187,-1.730393,1.029237,0.003703
1188,-1.713499,1.033205,0.003666
1189,-1.806489,1.045013,0.003839
1190,-1.729284,1.035779,0.003691
1191,-1.647160,1.034261,0.003607
1192,-1.564604,1.032358,0.003366
1193,-1.693656,1.063948,0.003502
1194,2.100973,1.039768,0.004364
1195,2.153051,1.049019,0.004437
1196,2.182682,1.055161,0.004503
1197,1.983892,1.039712,0.004181
1198,2.070303,1.050559,0.004304
1199,2.062801,1.051471,0.004333
1200,2.097400,1.056378,0.004373
1201,2.012349,1.047017,0.004213
1202,2.068581,1.051856,0.004307
1203,2.076012,1.051676,0.004328
1204,2.085611,1.055805,0.004333
1205,2.089690,1.052817,0.004378
1206,2.106673,1.066895,0.004477
1207,1.897077,1.112580,0.004049
1208,1.250430,1.036082,0.002720
1209,-0.608109,1.113523,0.001351
1210,-1.266595,1.019485,0.002379
1211,-0.697181,1.015447,0.001530
1212,-0.553997,1.008881,0.001173
1213,-0.594532,1.108661,0.000256
1214,-2.036896,1.024904,0.003535
1215,-1.994199,1.037976,0.003601
1216,-1.944471,1.023699,0.003609
1217,-1.920937,1.040923,0.002870
1218,0.573469,1.099547,0.002499
1219,0.795225,1.099744,0.002779
1220,1.343061,1.113841,0.003651
1221,1.299347,1.078548,0.003604
1222,-1.286970,1.035377,0.001382
1223,-1.509979,1.036526,0.002078
1224,-1.618867,1.022401,0.002879
1225,-2.011411,1.020588,0.003615
1226,1.885846,1.057304,0.004346
1227,1.986221,1.059556,0.004452
1228,2.179807,1.070514,0.004651
1229,1.724621,0.990651,0.003922
1230,-1.747978,1.105786,0.002971
1231,-1.788872,1.127706,0.003380
1232,-1.864890,1.078810,0.003660
1233,-2.166256,1.153185,0.004431
1234,0.665309,0.933284,0.001606
1235,1.137129,0.940780,0.002314
1236,1.542242,0.951491,0.003224
1237,0.790790,0.918709,0.001687
1238,-2.191927,1.193844,0.004612
1239,-2.179215,1.195269,0.004584
1240,-2.138489,1.146531,0.004514
1241,-2.235324,1.186516,0.004342
1242,-0.083164,0.948966,0.000321
1243,0.126221,0.933250,0.000710
1244,0.810422,0.936362,0.001933
1245,0.862828,0.925372,0.002171
1246,-2.118862,1.136583,0.004152
1247,-2.168041,1.128452,0.004269
1248,-1.966877,1.100098,0.004019
1249,-2.124844,1.121223,0.003839
1250,0.347156,0.926884,0.001322
1251,0.710760,0.918129,0.002002
1252,1.145088,0.934676,0.002774
1253,0.739993,0.923083,0.002174
1254,-1.873250,1.054905,0.003039
1255,-2.023848,1.088517,0.003550
1256,-2.082217,1.078210,0.003975
1257,-2.393332,1.091334,0.004514
1258,-2.311335,1.072065,0.004391
1259,-2.244231,1.074662,0.004343
1260,-2.114573,1.055500,0.004175
1261,-2.275715,0.954938,0.003929
1262,-1.275550,0.917990,0.001775
1263,-1.053366,0.936611,0.001335
1264,-0.406671,0.964800,0.000365
1265,1.382944,1.064493,0.003061
1266,1.917735,1.065342,0.004063
1267,1.921584,1.069976,0.004030
1268,2.057002,1.085357,0.004216
1269,1.593590,1.063754,0.003504
1270,1.568673,1.071339,0.003461
1271,1.557273,1.079405,0.003446
1272,1.741505,1.095535,0.003642
1273,-0.978732,0.966802,0.001410
1274,1.365537,1.079822,0.003025
1275,1.562118,1.109510,0.003333
1276,1.905040,1.103856,0.003868
1277,1.291464,1.103777,0.002839
1278,1.926972,1.073608,0.003980
1279,1.976556,1.092758,0.004085
1280,2.080808,1.101654,0.004256
1281,1.798108,1.091590,0.003880
1282,-1.887106,0.995512,0.003963
1283,-1.807662,1.009816,0.003909
1284,-1.696095,1.003115,0.003649
1285,-1.935459,1.026985,0.004038
1286,-1.908434,1.030922,0.004009
1287,-1.845379,1.036005,0.003924
1288,-1.715667,1.021170,0.003707
1289,-1.795122,1.028444,0.003854
1290,-1.839649,1.035707,0.003916
1291,-1.819082,1.033828,0.003878
1292,-1.720621,1.026177,0.003738
1293,-1.779033,1.026490,0.003803
1294,-1.536471,1.016527,0.003448
1295,-1.391761,1.013540,0.003132
1296,-0.831372,0.987055,0.002252
1297,0.315962,0.906023,0.000300
1298,-1.643285,1.009724,0.003543
1299,-1.619659,1.025808,0.003519
1300,-1.462251,1.005683,0.003297
1301,-1.355092,1.028465,0.002872
1302,3.004789,1.059777,0.006003
1303,2.905103,1.075566,0.005864
1304,2.815221,1.086099,0.005591
1305,2.598953,1.047180,0.005356
1306,2.471784,1.048755,0.005097
1307,2.635842,1.050998,0.005308
1308,2.922584,1.071333,0.005794
1309,2.699372,1.057326,0.005533
1310,2.858679,1.078313,0.005793
1311,3.077733,1.077863,0.005933
1312,3.378920,1.122772,0.006407
1313,2.331904,1.039227,0.004851
1314,-1.535548,1.033896,0.003386
1315,-1.652053,1.022921,0.003645
1316,-1.576513,1.013352,0.003511
1317,-1.813926,1.045691,0.003836
1318,-1.685522,1.034856,0.003686
1319,-1.621910,1.037746,0.003620
1320,-1.471806,1.023152,0.003426
1321,-1.530594,1.031835,0.003379
1322,-1.753427,1.035697,0.003812
1323,-1.760582,1.029948,0.003822
1324,-1.733029,1.028601,0.003794
1325,-1.641758,1.047574,0.003616
1326,2.527604,1.081188,0.004661
1327,2.660548,1.083786,0.004923
1328,2.601090,1.072773,0.005010
1329,2.673096,1.068078,0.004900
1330,2.658617,1.091971,0.004475
1331,2.942261,1.100644,0.004741
1332,3.093351,1.097683,0.004973
1333,2.714910,1.063305,0.004500
1334,2.525411,1.070337,0.004928
1335,2.484827,1.065512,0.004842
1336,2.467071,1.061880,0.004837
1337,2.528741,1.053172,0.004728
1338,-0.700811,1.041729,0.002111
1339,-0.903017,1.035542,0.002485
1340,-1.166690,1.017625,0.002899
1341,-1.346757,1.044750,0.003203
1342,2.237713,1.080640,0.003185
1343,2.788747,1.091613,0.004582
1344,3.109386,1.070130,0.005432
1345,2.694956,1.078421,0.004981
1346,2.828837,1.084152,0.005170
1347,2.967257,1.099189,0.005437
1348,3.124933,1.087160,0.005540
1349,-1.108973,0.986097,0.002619
1350,-1.438668,1.028131,0.003237
1351,-1.283758,1.032934,0.003039
1352,-1.266433,0.990244,0.002971
1353,-1.727003,1.103734,0.003470
1354,-1.960708,1.088591,0.004029
1355,-1.939122,1.090759,0.004024
1356,-1.899386,1.078617,0.003979
1357,-1.848004,1.133660,0.003652
1358,-1.607246,1.133530,0.003069
1359,-1.469483,1.123904,0.002799
1360,-1.303688,1.129380,0.002458
1361,0.295270,0.898677,0.001005
1362,-1.728778,1.150946,0.003380
1363,-1.752566,1.147922,0.003480
1364,-1.809297,1.130272,0.003647
1365,-1.978741,1.118950,0.003948
1366,-1.558347,1.166361,0.002980
1367,-1.445648,1.178575,0.002884
1368,-0.739693,1.156674,0.001748
1369,-0.353599,0.997436,0.000252
1370,0.315821,1.005130,0.000689
1371,0.306008,1.003581,0.000713
1372,1.049396,1.034512,0.001886
1373,-0.566204,1.024621,0.000729
1374,-0.557992,1.026957,0.000878
1375,-0.192250,1.022122,0.000216
1376,0.251982,1.019939,0.000553
1377,0.717024,1.003394,0.001854
1378,1.150978,0.997299,0.002454
1379,1.436754,1.028290,0.002900
1380,1.618237,1.035923,0.003389
1381,1.756503,0.975466,0.003666
1382,1.828988,0.964615,0.003710
1383,1.953309,0.980700,0.003903
1384,2.109414,0.977816,0.004256
1385,0.966419,0.968509,0.002203
1386,1.173994,0.953604,0.002456
1387,1.159644,0.947301,0.002538
1388,1.761956,0.964433,0.003438
1389,1.704665,0.978658,0.003694
1390,1.630039,0.964567,0.003509
1391,1.678307,0.966207,0.003660
1392,1.815840,0.978174,0.003820
1393,1.362302,0.958433,0.002949
1394,1.506373,0.971726,0.003175
1395,1.634983,0.964626,0.003395
1396,1.876467,0.995942,0.003751
1397,0.345536,1.024010,0.001123
1398,-1.494302,1.047066,0.002971
1399,-1.520120,1.044295,0.003060
1400,-1.642472,1.038169,0.003350
1401,-1.557103,1.058274,0.002878
1402,2.082336,1.040860,0.004515
1403,2.095467,1.056529,0.004394
1404,2.085488,1.071021,0.004343
1405,1.742386,1.026127,0.003910
1406,1.811730,1.032761,0.004003
1407,1.813440,1.032208,0.003950
1408,1.824993,1.041970,0.003926
1409,0.871771,0.973323,0.002526
1410,1.736279,1.036134,0.003842
1411,1.740674,1.038529,0.003783
1412,1.832950,1.055701,0.003909
1413,1.510482,1.021283,0.003508
1414,1.846642,1.051571,0.003964
1415,1.831455,1.052969,0.003944
1416,1.905633,1.056454,0.003976
1417,1.848365,1.046060,0.003972
1418,0.302305,0.923702,0.000630
1419,-0.069472,0.903779,0.000062
1420,-0.111883,0.908064,0.000859
1421,-0.866588,1.097725,0.002346
1422,-1.724284,1.063918,0.003802
1423,-1.695338,1.060254,0.003765
1424,-1.729133,1.050368,0.003840
1425,-1.071641,1.103922,0.002781
1426,-0.584220,1.103016,0.001977
1427,-0.481559,1.090433,0.001788
1428,-0.263908,1.073008,0.001501
1429,1.699500,1.051399,0.002411
1430,-0.969509,1.095449,0.002672
1431,-0.988113,1.087581,0.002721
1432,-1.287386,1.059181,0.003287
1433,-1.524004,1.113466,0.003693
1434,-0.903000,1.104469,0.002832
1435,-1.187395,1.071251,0.003284
1436,-0.659819,1.061774,0.002669
1437,-0.666794,0.955227,0.001998
1438,-0.620193,0.958422,0.001712
1439,-0.763068,0.925333,0.001932
1440,-0.211870,0.925972,0.001184
1441,-0.922407,0.961297,0.002247
1442,-0.914273,0.956274,0.002240
1443,-0.839705,0.968316,0.002038
1444,-0.766230,0.939941,0.002082
1445,-0.026341,0.940672,0.000368
1446,0.097733,0.926903,0.000148
1447,0.141399,0.940769,0.000010
1448,0.376392,0.924788,0.000279
1449,0.168105,0.906924,0.000111
1450,0.073841,0.894689,0.000002
1451,0.138380,0.912243,0.000080
1452,0.196364,0.906816,0.000105
1453,-0.841135,0.911172,0.001779
1454,-0.968330,0.881986,0.001930
1455,-0.851385,0.861898,0.001806
1456,-0.496183,0.874244,0.001243
1457,0.159313,0.908476,0.000277
1458,0.080034,0.893089,0.000106
1459,0.093450,0.882885,0.000058
1460,0.170220,0.916567,0.000082
1461,-0.289580,0.878578,0.000571
1462,-0.175022,0.876437,0.000363
1463,-0.288380,0.853822,0.000630
1464,-0.024537,0.870584,0.000277
1465,-0.951529,0.883373,0.001884
1466,-2.050610,1.009599,0.004249
1467,-2.045050,1.006665,0.004252
1468,-2.037106,1.011432,0.004295
1469,-2.019326,1.004732,0.004077
1470,1.766561,1.039055,0.003698
1471,1.865339,1.062777,0.003922
1472,1.971931,1.069947,0.004075
1473,1.782401,1.036783,0.003835
1474,1.767145,1.043995,0.003838
1475,1.770040,1.052920,0.003845
1476,1.806233,1.077696,0.003906
1477,1.117166,0.977504,0.002742
1478,1.825120,1.046947,0.003934
1479,1.869691,1.057018,0.004011
1480,1.865994,1.063297,0.004014
1481,1.672545,1.043535,0.003687
1482,1.915079,1.059759,0.004080
1483,1.906695,1.068352,0.004084
1484,1.952154,1.071084,0.004128
1485,1.824234,1.064701,0.003931
1486,-0.205727,1.039451,0.000207
1487,-0.812299,1.015831,0.000896
1488,-0.390981,0.968014,0.001033
1489,-1.106477,1.043986,0.002906
1490,-1.770635,1.046754,0.003916
1491,-1.732785,1.043691,0.003835
1492,-1.703041,1.033198,0.003841
1493,-1.178139,1.051770,0.003059
1494,-0.644953,1.025696,0.002172
1495,-0.530290,1.025423,0.001935
1496,-0.394512,1.027604,0.001761
1497,1.534145,0.959804,0.001877
1498,-1.062109,1.034942,0.002948
1499,-1.073915,1.032832,0.002958
1500,-1.310282,1.023146,0.003378
1501,-1.565383,1.058629,0.003856
1502,-0.918158,1.033972,0.002859
1503,-1.080605,1.043701,0.003097
1504,-0.719234,1.001310,0.002609
1505,-0.737979,1.069977,0.001834
1506,-0.527740,1.082453,0.001177
1507,-0.540606,1.075939,0.001216
1508,-0.138806,1.071881,0.000557
1509,-0.858310,1.072627,0.001673
1510,-0.995136,1.082036,0.001740
1511,-0.958012,1.078721,0.001647
1512,-0.594502,1.065788,0.001229
1513,-0.082999,0.968017,0.000236
1514,0.146415,0.969168,0.000251
1515,0.068334,0.968789,0.000294
1516,0.393104,0.976294,0.000630
1517,0.606336,0.922612,0.000954
1518,0.491905,0.904652,0.000774
1519,0.498019,0.925734,0.000888
1520,0.685026,0.922164,0.001089
1521,-0.506642,0.925992,0.001024
1522,-0.802460,0.910765,0.001477
1523,-0.743627,0.903823,0.001397
1524,-0.545354,0.919054,0.000948
1525,0.503729,0.873688,0.001020
1526,0.321938,0.872867,0.000651
1527,0.282001,0.886711,0.000595
1528,0.416425,0.901230,0.000830
1529,-0.025842,0.872954,0.000021
1530,-0.000786,0.873264,0.000159
1531,-0.066161,0.860181,0.000034
1532,0.091392,0.926559,0.000329
1533,-1.086088,0.882802,0.001745
1534,-2.142464,1.030962,0.004141
1535,-2.151249,1.029540,0.004165
1536,-2.103751,1.027634,0.004160
1537,-2.296833,0.991588,0.004242
1538,1.589333,1.047367,0.003663
1539,1.674215,1.076468,0.003882
1540,1.821526,1.098964,0.004015
1541,1.650189,1.066576,0.003818
1542,1.594172,1.082175,0.003804
1543,1.539005,1.093493,0.003764
1544,1.625169,1.122831,0.003790
1545,0.807266,1.137558,0.002700
1546,1.559760,1.100519,0.003759
1547,1.608486,1.103830,0.003830
1548,1.716555,1.112924,0.003888
1549,1.497185,1.120687,0.003669
1550,1.759269,1.088793,0.004006
1551,1.770461,1.095243,0.003996
1552,1.862357,1.099856,0.004085
1553,1.893742,1.109787,0.004137
1554,-1.229944,1.007497,0.000930
1555,-1.154845,0.998763,0.001395
1556,-0.930411,0.893715,0.001422
1557,-2.028924,1.000647,0.003798
1558,-2.116026,1.017945,0.004246
1559,-2.138568,1.014585,0.004268
1560,-2.046508,0.998861,0.004184
1561,-2.020659,1.008994,0.003926
1562,-1.886991,1.007560,0.003470
1563,-1.866154,0.993360,0.003380
1564,-1.600945,0.955607,0.003034
1565,-0.024327,1.111131,0.000270
1566,-1.888080,1.006325,0.003781
1567,-1.851336,0.986816,0.003715
1568,-1.858098,0.973313,0.003859
1569,-1.834437,1.030464,0.004084
1570,-1.404667,1.001819,0.003551
1571,-1.382913,0.951440,0.003500
1572,-0.960968,0.888384,0.002780
1573,-1.234395,0.866038,0.002808
1574,-1.089036,0.851329,0.002457
1575,-0.912080,0.874416,0.002224
1576,-0.519131,0.915886,0.001484
1577,-1.318425,0.885595,0.002831
1578,-1.276304,0.880952,0.002840
1579,-1.309171,0.876463,0.002812
1580,-0.685394,0.901466,0.001938
1581,-0.874699,0.838410,0.001852
1582,-0.632192,0.856003,0.001359
1583,-0.548159,0.841827,0.001153
1584,-0.239562,0.887211,0.000596
1585,-0.935863,0.894462,0.001595
1586,-1.054672,0.893385,0.001759
1587,-1.000909,0.885116,0.001636
1588,-0.582688,0.892670,0.001063
1589,-1.703684,0.977043,0.003143
1590,-1.653755,0.994816,0.003177
1591,-1.576666,0.998950,0.002947
1592,-1.093488,1.008334,0.002245
1593,-0.637897,0.881656,0.001037
1594,-0.794926,0.885247,0.001338
1595,-0.709866,0.902708,0.001278
1596,-0.789287,0.910965,0.001501
1597,-1.117077,0.889954,0.002094
1598,-1.083920,0.902419,0.001962
1599,-1.124721,0.902305,0.002107
1600,-0.687290,0.937848,0.001460
1601,-1.482419,0.974669,0.003049
1602,-2.220151,1.114330,0.004597
1603,-2.196231,1.107779,0.004578
1604,-2.044790,1.086449,0.004337
1605,-2.073640,1.119333,0.004304
1606,1.707107,0.986492,0.003614
1607,1.801637,1.007871,0.003782
1608,2.018020,1.045511,0.004175
1609,1.943969,0.996727,0.004061
1610,1.950756,0.998367,0.004088
1611,2.008494,1.012663,0.004180
1612,2.172706,1.038397,0.004390
1613,1.695446,0.935502,0.003487
1614,2.085795,1.013577,0.004302
1615,2.091501,1.022493,0.004344
1616,2.191950,1.042329,0.004507
1617,2.166391,1.010555,0.004418
1618,2.120436,1.036418,0.004365
1619,2.138855,1.047790,0.004403
1620,2.218399,1.066069,0.004529
1621,2.252966,1.043180,0.004617
1622,0.437399,1.001903,0.000806
1623,0.291703,0.917095,0.000382
1624,0.341550,0.905469,0.000225
1625,-1.711477,1.025851,0.003693
1626,-1.991583,1.038139,0.004176
1627,-1.966199,1.028876,0.004152
1628,-1.858886,1.017605,0.003964
1629,-1.832012,1.037086,0.003932
1630,-1.570219,1.016781,0.003393
1631,-1.451705,0.995718,0.003145
1632,-1.239883,0.969228,0.002786
1633,0.336626,0.968128,0.000330
1634,-1.645110,0.996346,0.003632
1635,-1.576927,0.980061,0.003532
1636,-1.519640,0.968414,0.003456
1637,-1.663424,1.024323,0.003782
1638,-1.065313,0.945621,0.002826
1639,-0.948057,0.925630,0.002431
1640,-0.220426,0.812570,0.001370
1641,0.334413,1.112034,0.000467
1642,0.734335,1.080627,0.000419
1643,0.755750,1.073614,0.000427
1644,1.065500,0.988018,0.000984
1645,-0.340772,1.136364,0.001124
1646,-0.332318,1.160408,0.001141
1647,-0.060374,1.160198,0.000615
1648,0.188380,1.060495,0.000166
1649,0.873891,1.028528,0.000808
1650,1.291768,1.018371,0.001576
1651,1.448605,1.014763,0.001825
1652,1.847334,0.977918,0.002552
1653,1.530261,0.913844,0.001907
1654,1.543323,0.923605,0.001851
1655,1.572226,0.937635,0.001915
1656,1.918562,0.921672,0.002510
1657,0.702802,0.982553,0.000609
1658,0.739815,0.996544,0.000658
1659,1.155930,0.973640,0.001200
1660,1.320242,0.962765,0.001620
1661,1.646844,0.873208,0.002507
1662,1.709239,0.897429,0.002396
1663,1.823978,0.901704,0.002573
1664,1.971924,0.932097,0.002818
1665,1.144028,0.904531,0.001539
1666,1.310286,0.906142,0.001784
1667,1.373606,0.914930,0.001818
1668,1.588305,0.928155,0.002328
1669,0.496768,1.000652,0.000688
1670,-1.387580,1.097619,0.002963
1671,-1.418535,1.090547,0.003098
1672,-1.462027,1.065386,0.003151
1673,-1.280194,1.119192,0.002392
1674,2.306762,1.022058,0.004827
1675,2.314162,1.056800,0.004812
1676,2.241672,1.080534,0.004752
1677,1.984874,1.051285,0.004551
1678,1.991526,1.064164,0.004578
1679,1.959520,1.086080,0.004583
1680,2.006897,1.117504,0.004674
1681,1.376195,1.143733,0.004147
1682,1.896265,1.092818,0.004443
1683,1.939121,1.100482,0.004493
1684,2.018554,1.119250,0.004521
1685,1.846379,1.111298,0.004520
1686,1.964185,1.085815,0.004414
1687,1.983986,1.090937,0.004453
1688,2.044705,1.119472,0.004482
1689,1.997659,1.115951,0.004589
1690,0.032517,1.076956,0.001622
1691,-0.089799,0.968958,0.000793
1692,-0.328205,0.848931,0.000185
1693,-1.519912,0.973522,0.002829
1694,-1.914432,1.003604,0.003858
1695,-1.854713,0.996805,0.003789
1696,-1.864430,0.985067,0.003814
1697,-1.681440,0.986404,0.003243
1698,-1.303683,0.949772,0.002380
1699,-1.215100,0.935317,0.002225
1700,-1.049527,0.911172,0.001903
1701,0.682575,1.008037,0.001794
1702,-1.358921,0.945871,0.002736
1703,-1.441709,0.937798,0.002968
1704,-1.496910,0.921443,0.003117
1705,-1.795008,0.985697,0.003666
1706,-0.933532,0.879745,0.002270
1707,-1.140212,0.842424,0.002723
1708,-0.774663,0.784023,0.002056
1709,0.439491,0.923814,0.000496
1710,0.964150,0.892655,0.000094
1711,0.883194,0.883132,0.000060
1712,0.948366,0.829128,0.000216
1713,0.119849,0.910569,0.001051
1714,0.101235,0.878563,0.001198
1715,0.343995,0.859273,0.000824
1716,0.367540,0.807805,0.000619
1717,1.294865,1.026861,0.000857
1718,1.521061,1.015813,0.001151
1719,1.592471,0.995077,0.001388
1720,1.595199,1.008314,0.001455
1721,1.565173,1.062334,0.001274
1722,1.603008,1.058558,0.001305
1723,1.703427,1.059371,0.001375
1724,1.729679,1.025115,0.001523
1725,0.289659,1.041311,0.001115
1726,0.202200,0.983685,0.001387
1727,0.319333,0.960984,0.001251
1728,0.511465,0.873483,0.000765
1729,1.299785,1.025983,0.001002
1730,1.360639,1.036811,0.000964
1731,1.351367,1.030238,0.000940
1732,1.320630,0.997192,0.000855
1733,0.792363,1.030427,0.000032
1734,0.809879,1.028065,0.000053
1735,0.774738,1.015071,0.000131
1736,0.764697,0.983526,0.000052
1737,-0.489733,1.026227,0.002375
1738,-1.890104,1.052500,0.004473
1739,-1.882350,1.041771,0.004428
1740,-1.971065,1.028092,0.004513
1741,-2.089930,1.043303,0.004736
1742,1.707538,1.043402,0.003328
1743,1.726872,1.055736,0.003492
1744,1.796145,1.083006,0.003748
1745,1.453196,1.033519,0.003212
1746,1.422767,1.040152,0.003215
1747,1.324925,1.058361,0.003094
1748,1.374216,1.081003,0.003209
1749,0.003636,1.002051,0.000824
1750,1.372355,1.046470,0.003218
1751,1.344208,1.057196,0.003192
1752,1.487551,1.084462,0.003491
1753,1.050378,1.048195,0.002674
1754,1.592923,1.064454,0.003583
1755,1.572946,1.071571,0.003553
1756,1.660517,1.090832,0.003710
1757,1.426595,1.079117,0.003338
1758,-2.133213,0.961749,0.002990
1759,-1.878574,0.921648,0.002498
1760,-1.395566,0.896815,0.002115
1761,-2.364392,1.051604,0.004150
1762,-2.228971,1.041717,0.004354
1763,-2.191567,1.030182,0.004270
1764,-2.176438,1.013292,0.004230
1765,-2.320744,1.066215,0.004296
1766,-2.353304,1.056521,0.004307
1767,-2.316437,1.044490,0.004176
1768,-2.310682,1.026232,0.004056
1769,-2.117494,1.064438,0.003403
1770,-2.257671,1.043873,0.004235
1771,-2.242169,1.029077,0.004159
1772,-2.199418,1.018469,0.004129
1773,-2.084787,1.026512,0.004020
1774,-1.319278,0.962052,0.001961
1775,-0.692614,0.900274,0.000356
1776,0.274604,1.042267,0.001343
1777,1.930193,0.887241,0.003004
1778,-1.119386,0.924385,0.002747
1779,-1.200883,0.922743,0.002855
1780,-1.305113,0.931091,0.003016
1781,-1.107815,0.914892,0.002810
1782,2.565585,1.079169,0.004802
1783,2.522694,1.083282,0.004895
1784,2.434331,1.117350,0.004807
1785,2.399754,1.054184,0.004571
1786,1.745634,0.826137,0.002607
1787,1.476556,0.801677,0.001978
1788,0.105271,0.790045,0.000593
1789,1.020753,0.795852,0.001155
1790,2.400934,1.022605,0.004443
1791,2.446699,1.042804,0.004556
1792,2.460210,1.079968,0.004692
1793,2.323201,1.068867,0.004479
1794,0.995064,0.780220,0.001328
1795,0.317033,0.790328,0.000069
1796,-0.648948,0.841884,0.001825
1797,0.721481,0.789571,0.000574
1798,2.432071,1.005420,0.004403
1799,2.427396,1.024805,0.004505
1800,2.425094,1.071010,0.004645
1801,2.354755,0.994523,0.004230
1802,0.466182,0.800116,0.000038
1803,-0.232361,0.815415,0.001191
1804,-0.767911,0.873268,0.002143
1805,-1.274246,0.956377,0.003031
1806,-1.785080,1.016851,0.003841
1807,-1.782229,1.015949,0.003817
1808,-1.781711,1.008687,0.003803
1809,-1.800334,1.023054,0.003840
1810,0.411267,0.803010,0.000804
1811,1.697100,1.146979,0.003828
1812,2.022942,1.151626,0.004456
1813,2.084326,1.069045,0.004364
1814,1.969849,1.061454,0.004198
1815,1.942950,1.059363,0.004180
1816,1.959944,1.068379,0.004218
1817,1.896307,1.064307,0.004105
1818,1.939589,1.061388,0.004164
1819,1.907553,1.063399,0.004114
1820,1.916931,1.065518,0.004150
1821,1.851991,1.078729,0.004060
1822,-2.138962,1.009652,0.004111
1823,-2.245612,0.981467,0.003969
1824,-1.808763,0.968474,0.003175
1825,-2.108962,1.018225,0.004212
1826,1.305524,1.157634,0.003349
1827,1.177958,1.164994,0.003304
1828,1.676777,1.116961,0.003818
1829,-0.428942,1.104954,0.000833
1830,-2.276341,1.013637,0.004057
1831,-2.277447,1.013683,0.003997
1832,-2.230226,1.010491,0.004025
1833,-2.189391,1.014142,0.003637
1834,-0.469402,1.093118,0.000771
1835,-0.002525,1.108802,0.001635
1836,0.585830,1.119004,0.002587
1837,-0.004261,1.112519,0.001586
1838,-2.290174,1.019394,0.003995
1839,-2.247967,1.010178,0.003939
1840,-2.184461,1.012139,0.003970
1841,-2.146118,1.030123,0.004119
1842,-2.056462,1.008795,0.003718
1843,-1.977191,1.000070,0.003617
1844,-1.847365,0.988916,0.003359
1845,0.187473,1.095402,0.000276
1846,-1.491943,1.062405,0.003228
1847,-1.652344,1.052032,0.003500
1848,-1.610152,1.040115,0.003425
1849,-1.532651,1.066609,0.003276
1850,2.190275,1.052785,0.004399
1851,2.168592,1.051513,0.004378
1852,2.271057,1.068828,0.004578
1853,2.259554,1.027299,0.004580
1854,0.587254,1.060627,0.000967
1855,0.117468,1.090664,0.000062
1856,-0.538483,1.058817,0.001440
1857,0.343958,1.043227,0.000270
1858,2.143749,1.001508,0.004190
1859,2.154547,1.018219,0.004287
1860,2.157955,1.036700,0.004410
1861,2.264209,1.024597,0.004533
1862,-0.306892,1.037017,0.000901
1863,-0.913267,1.040322,0.002002
1864,-1.246005,1.027388,0.002668
1865,0.055542,1.029743,0.000503
1866,2.191352,0.984417,0.004097
1867,2.201903,0.991280,0.004213
1868,2.292968,1.002954,0.004444
1869,2.355971,0.954162,0.004345
1870,0.131644,0.986997,0.000368
1871,-0.345919,0.996152,0.001224
1872,-0.795828,1.013648,0.002140
1873,-0.876284,1.031670,0.002277
1874,-1.028330,1.035660,0.002562
1875,-1.167789,1.031612,0.002746
1876,-1.202388,1.013513,0.002864
1877,1.889347,0.945906,0.003438
1878,2.065927,1.004365,0.004063
1879,1.989931,1.025095,0.004123
1880,1.878103,1.036161,0.003832
1881,1.674578,1.047515,0.003659
1882,1.842883,1.060672,0.003949
1883,1.831861,1.062642,0.003913
1884,1.747175,1.070808,0.003797
1885,1.858016,1.055804,0.003967
1886,1.832811,1.067579,0.003926
1887,1.795080,1.072387,0.003833
1888,1.705011,1.077175,0.003702
1889,0.622089,1.066183,0.001875
1890,1.533468,1.081155,0.003458
1891,1.445674,1.090561,0.003286
1892,1.601468,1.096632,0.003536
1893,0.371163,1.057935,0.001305
1894,-1.997418,0.941125,0.003343
1895,-2.593625,0.908379,0.004409
1896,-2.605224,0.895187,0.004487
1897,-1.811545,0.880320,0.003012
1898,1.330692,1.078922,0.002999
1899,1.292866,1.089518,0.002958
1900,1.486886,1.090133,0.003281
1901,0.146802,1.069528,0.000847
1902,-2.626752,0.971862,0.005099
1903,-2.561573,0.975989,0.005016
1904,-2.427406,0.983125,0.004824
1905,-2.493121,0.995436,0.004950
1906,-2.547806,0.890451,0.004593
1907,-2.109412,0.924427,0.003547
1908,-0.434115,1.105425,0.000250
1909,-0.201388,1.048235,0.000183
1910,0.063718,1.067687,0.000604
1911,0.000513,1.091096,0.000673
1912,-0.030897,1.102602,0.000436
1913,-2.392084,0.991954,0.004787
1914,-2.259064,0.999836,0.004571
1915,-2.295571,1.001869,0.004579
1916,-2.142900,0.985970,0.004360
1917,-2.074962,1.031738,0.004300
1918,-2.040844,1.039670,0.004226
1919,-2.066378,1.037485,0.004243
1920,-2.004721,1.036761,0.004142
1921,-2.041113,1.037963,0.004263
1922,-2.052914,1.029735,0.004183
1923,-2.059569,1.013075,0.004113
1924,-1.976571,1.005871,0.003998
1925,1.740846,1.046530,0.003727
1926,1.965578,1.053237,0.004166
1927,1.921873,1.049114,0.004151
1928,1.922305,1.057091,0.004070
1929,1.939328,1.049881,0.004062
1930,-0.252889,0.985971,0.000002
1931,-1.607503,0.914906,0.002972
1932,-1.920460,0.984757,0.003856
1933,-1.596352,1.038151,0.003626
1934,-1.664390,1.027194,0.003575
1935,-1.579433,1.025923,0.003377
1936,-1.470086,1.036817,0.003212
1937,0.922997,0.916924,0.001000
1938,-1.664175,1.043482,0.003675
1939,-1.705544,1.044761,0.003765
1940,-1.781273,1.039203,0.003861
1941,-1.625943,1.041913,0.003558
1942,2.131955,1.037963,0.004339
1943,2.118577,1.046814,0.004330
1944,2.146540,1.049182,0.004368
1945,1.921673,1.041707,0.004080
1946,1.461941,0.981137,0.002761
1947,-0.354372,0.942559,0.000837
1948,-1.873527,0.947910,0.003845
1949,-0.108976,0.993771,0.000149
1950,1.974152,1.056000,0.004142
1951,1.960626,1.057597,0.004148
1952,2.012201,1.066038,0.004208
1953,1.950781,1.034310,0.004094
1954,-0.159672,1.072431,0.000122
1955,-1.380533,1.034718,0.002808
1956,-1.737370,1.007439,0.003634
1957,-1.056230,1.072669,0.002454
1958,2.123279,1.053853,0.004365
1959,2.213509,1.061342,0.004498
1960,2.087495,1.066551,0.004338
1961,2.261364,1.056859,0.004435
1962,2.355990,1.104590,0.004328
1963,2.245338,1.070165,0.004157
1964,1.970473,1.106201,0.003799
1965,1.955967,1.060572,0.003598
1966,2.245713,1.066050,0.004504
1967,2.165537,1.063724,0.004453
1968,2.184676,1.059189,0.004451
1969,2.142274,1.066498,0.004215
1970,-1.149235,1.054424,0.002758
1971,-1.415968,1.034147,0.003192
1972,-1.552948,1.023772,0.003433
1973,-1.579951,1.045385,0.003489
1974,1.148048,1.109582,0.001511
1975,1.900014,1.143803,0.003220
1976,2.279697,1.080686,0.004330
1977,2.348529,1.072883,0.004533
1978,2.379891,1.091881,0.004627
1979,2.420311,1.079709,0.004735
1980,2.275237,1.118787,0.004439
1981,-1.704227,1.006289,0.003615
1982,-1.787558,1.035640,0.003775
1983,-1.847623,1.039570,0.003851
1984,-2.128742,1.024652,0.004242
1985,-2.248995,1.073336,0.004515
1986,-2.165079,1.056392,0.004402
1987,-2.173569,1.059680,0.004437
1988,-2.179578,1.046730,0.004420
1989,-2.251059,1.080098,0.004470
1990,-2.123663,1.098321,0.004128
1991,-2.136103,1.101116,0.004122
1992,-2.074149,1.107774,0.003989
1993,-0.787617,1.096997,0.001108
1994,-2.271146,1.092238,0.004457
1995,-2.329897,1.086455,0.004536
1996,-2.273386,1.072812,0.004536
1997,-2.413889,1.075315,0.004715
1998,-2.477918,1.130557,0.004604
1999,-2.382027,1.103919,0.004526
2000,-2.499267,1.069751,0.004736
2001,-0.990083,1.073613,0.001482
2002,-0.591924,1.041068,0.000584
2003,-0.234382,1.019583,0.000157
2004,-0.156307,1.056976,0.000127
2005,-0.891177,1.138393,0.001305
2006,-0.769600,1.084041,0.001142
2007,-0.510743,1.061985,0.000729
2008,-0.857096,1.075259,0.001011
2009,0.497307,1.074167,0.001490
2010,0.801053,1.047230,0.001982
2011,0.951962,1.041962,0.002249
2012,1.239720,1.059803,0.002817
2013,1.433927,0.989685,0.003141
2014,1.532448,0.962617,0.003295
2015,1.511481,0.973057,0.003279
2016,1.632606,0.976570,0.003470
2017,0.553172,0.994804,0.001522
2018,0.512894,1.001139,0.001364
2019,0.376256,1.006153,0.001248
2020,0.590846,1.024719,0.001646
2021,1.439515,0.980664,0.003313
2022,1.412060,0.980044,0.003202
2023,1.414566,0.968609,0.003293
2024,1.371897,1.023836,0.003171
2025,1.098760,0.973251,0.002582
2026,1.232538,0.983095,0.002837
2027,1.274817,0.964799,0.002852
2028,1.142618,1.012609,0.002708
2029,0.028596,1.034709,0.000694
2030,-1.695329,1.054776,0.003198
2031,-1.671118,1.048808,0.003212
2032,-1.895197,1.049573,0.003661
2033,-1.996132,1.077873,0.003493
2034,1.818387,1.044999,0.004216
2035,1.927000,1.045836,0.004254
2036,1.850328,1.057490,0.004058
2037,1.570032,1.021512,0.003670
2038,1.685088,1.023674,0.003833
2039,1.638797,1.024743,0.003745
2040,1.530121,1.027994,0.003571
2041,0.551342,0.973104,0.002062
2042,1.618606,1.028470,0.003670
2043,1.617852,1.032289,0.003643
2044,1.731507,1.044136,0.003755
2045,1.352550,1.015683,0.003277
2046,1.798500,1.038541,0.003895
2047,1.768247,1.042062,0.003838
2048,1.783118,1.047981,0.003826
2049,1.536725,1.039083,0.003545
2050,-2.120976,0.927893,0.003080
2051,-1.465530,0.875455,0.002432
2052,-1.962236,0.909198,0.003556
2053,-2.338299,1.015584,0.003837
2054,-2.236229,1.053433,0.004301
2055,-2.202333,1.051492,0.004262
2056,-2.222111,1.037717,0.004318
2057,-2.254092,1.027475,0.003901
2058,-2.136015,0.988016,0.003422
2059,-2.129775,0.980187,0.003395
2060,-2.066892,0.954003,0.003236
2061,-0.710861,0.857337,0.000050
2062,-2.320617,1.024064,0.003986
2063,-2.293098,1.030544,0.004045
2064,-2.238185,1.041435,0.004159
2065,-2.435701,1.059882,0.004513
2066,-2.463840,1.057758,0.004328
2067,-2.745914,1.036765,0.004822
2068,-2.397041,1.017059,0.004439
2069,-1.875549,1.036315,0.003838
2070,-1.214710,1.046443,0.003084
2071,-1.323013,1.041027,0.003249
2072,-1.008041,1.041977,0.002759
2073,-1.535630,1.080028,0.003619
2074,-1.494842,1.077839,0.003747
2075,-1.226346,1.084038,0.003395
2076,-1.463893,1.084121,0.003702
2077,-0.518434,0.970025,0.001521
2078,-0.340684,0.953999,0.001227
2079,-0.070129,0.958635,0.000918
2080,-0.207274,0.984167,0.001020
2081,-0.002358,0.912610,0.000206
2082,-0.040418,0.890835,0.000341
2083,0.062242,0.892082,0.000243
2084,0.130825,0.902075,0.000151
2085,-0.876670,0.903450,0.001823
2086,-0.929365,0.894663,0.002035
2087,-0.782175,0.886659,0.001908
2088,-0.664674,0.890831,0.001813
2089,0.038380,0.906965,0.000128
2090,0.089708,0.902559,0.000011
2091,-0.033996,0.903609,0.000269
2092,0.043361,0.904473,0.000187
2093,-0.388644,0.891607,0.000721
2094,-0.268133,0.890930,0.000613
2095,-0.269245,0.877899,0.000715
2096,-0.210883,0.890767,0.000683
2097,-1.073031,0.901045,0.002079
2098,-2.093009,1.025848,0.004278
2099,-2.026310,1.025638,0.004240
2100,-2.059166,1.020372,0.004301
2101,-2.111435,1.005749,0.004227
2102,1.633713,1.036118,0.003501
2103,1.810278,1.053024,0.003805
2104,1.871703,1.065450,0.003912
2105,1.724081,1.032657,0.003768
2106,1.700397,1.044959,0.003764
2107,1.744907,1.045324,0.003785
2108,1.849813,1.073649,0.003903
2109,1.145236,0.968779,0.002769
2110,1.815961,1.047431,0.003912
2111,1.801741,1.047274,0.003910
2112,1.904217,1.056954,0.004023
2113,1.682600,1.040695,0.003696
2114,1.914878,1.057224,0.004063
2115,1.899915,1.062301,0.004028
2116,1.991141,1.064979,0.004150
2117,1.799203,1.053675,0.003872
2118,-1.026539,0.902495,0.001729
2119,-0.962260,1.003219,0.001704
2120,-0.840778,0.951342,0.001919
2121,-1.698468,0.930120,0.003470
2122,-2.011675,1.011387,0.004172
2123,-1.976266,1.006201,0.004096
2124,-2.003509,1.007688,0.004173
2125,-1.760564,0.959028,0.003607
2126,-1.562601,0.909323,0.003136
2127,-1.393783,0.902850,0.002862
2128,-1.430002,0.905567,0.002928
2129,0.453388,0.918630,0.000861
2130,-1.690762,0.936615,0.003521
2131,-1.658164,0.944672,0.003584
2132,-1.649663,0.962906,0.003677
2133,-2.133302,1.032002,0.004309
2134,-1.959189,1.007836,0.004055
2135,-2.052060,0.998445,0.004121
2136,-1.406572,0.959295,0.003067
2137,-0.915330,0.898773,0.002174
2138,-0.469595,0.945119,0.001559
2139,-0.695611,0.932076,0.001969
2140,-0.087004,0.901740,0.001105
2141,-0.524644,0.893050,0.001906
2142,-0.538729,0.910271,0.002027
2143,-0.611656,0.905796,0.002015
2144,-0.293106,0.878623,0.001640
2145,0.361328,0.873195,0.000115
2146,0.472467,0.886900,0.000111
2147,0.638325,0.896349,0.000425
2148,0.670507,0.861782,0.000544
2149,0.605871,0.886818,0.000824
2150,0.494192,0.882250,0.000670
2151,0.610451,0.896203,0.000847
2152,0.679176,0.876696,0.000981
2153,-0.561145,0.903908,0.001136
2154,-0.886533,0.904951,0.001567
2155,-0.690228,0.877420,0.001320
2156,-0.667363,0.887209,0.001161
2157,0.543808,0.846949,0.001010
2158,0.416248,0.856568,0.000772
2159,0.324179,0.862346,0.000607
2160,0.624750,0.857972,0.001056
2161,0.001146,0.857995,0.000048
2162,0.022899,0.861654,0.000105
2163,-0.168487,0.851886,0.000187
2164,0.316479,0.854672,0.000430
2165,-1.111147,0.860662,0.001742
2166,-2.085319,1.045103,0.004083
2167,-2.087662,1.043674,0.004125
2168,-2.066301,1.048644,0.004123
2169,-2.058495,1.024915,0.003862
2170,1.590272,1.013007,0.003634
2171,1.766127,1.038421,0.003899
2172,1.840025,1.061508,0.003998
2173,1.666231,1.057974,0.003838
2174,1.584296,1.067558,0.003774
2175,1.623686,1.078222,0.003829
2176,1.547188,1.101218,0.003719
2177,0.667205,1.129645,0.002502
2178,1.512258,1.094347,0.003704
2179,1.636253,1.086533,0.003825
2180,1.737182,1.103670,0.003945
2181,1.508813,1.104445,0.003728
2182,1.834478,1.075779,0.004089
2183,1.807921,1.074041,0.004035
2184,1.926507,1.082302,0.004161
2185,1.808488,1.099795,0.004011
2186,-0.950640,1.032346,0.001078
2187,-1.238203,0.988887,0.001943
2188,-0.557056,0.927578,0.001231
2189,-1.491142,1.129946,0.003146
2190,-1.898720,1.078373,0.003957
2191,-1.889939,1.074389,0.003956
2192,-1.852456,1.065755,0.003932
2193,-1.533828,1.130004,0.003276
2194,-1.199536,1.157227,0.002602
2195,-1.058209,1.152438,0.002340
2196,-0.907570,1.146608,0.002138
2197,0.853488,1.082002,0.001522
2198,-1.425973,1.146426,0.003118
2199,-1.392342,1.129329,0.003108
2200,-1.563547,1.092566,0.003456
2201,-1.711338,1.092947,0.003788
2202,-1.487363,1.082913,0.003328
2203,-1.432531,1.025858,0.003379
2204,-0.960397,0.963025,0.002530
2205,-1.438809,1.025722,0.003114
2206,-1.167046,1.003016,0.002591
2207,-1.345590,1.002483,0.002747
2208,-0.761732,0.945535,0.001848
2209,-1.101768,1.022658,0.002755
2210,-1.147621,1.027440,0.002780
2211,-1.175006,1.018271,0.002742
2212,-0.609046,0.987301,0.001953
2213,-0.711643,0.951541,0.001706
2214,-0.564777,0.953544,0.001341
2215,-0.555884,0.957271,0.001267
2216,-0.146282,0.950311,0.000753
2217,-0.914631,0.914306,0.001587
2218,-1.096357,0.911664,0.001839
2219,-0.978793,0.898710,0.001699
2220,-0.800912,0.901669,0.001372
2221,-1.753039,0.944058,0.003275
2222,-1.970426,0.961740,0.003554
2223,-1.629753,0.955048,0.003058
2224,-1.535218,0.939140,0.002952
2225,-0.674093,0.876416,0.001096
2226,-0.945260,0.876706,0.001561
2227,-0.996458,0.878962,0.001642
2228,-0.785158,0.895655,0.001445
2229,-1.215331,0.887810,0.002169
2230,-1.149767,0.890938,0.002061
2231,-1.152458,0.892569,0.002141
2232,-0.763352,0.913305,0.001540
2233,-1.599628,0.998058,0.003197
2234,-2.198898,1.121426,0.004555
2235,-2.262895,1.114256,0.004661
2236,-2.118550,1.094341,0.004470
2237,-2.007525,1.129700,0.004266
2238,1.713904,0.982577,0.003572
2239,1.789616,1.002573,0.003730
2240,2.062467,1.041099,0.004204
2241,1.989151,1.004803,0.004078
2242,1.985557,0.997397,0.004118
2243,2.058023,1.008433,0.004217
2244,2.115127,1.028965,0.004319
2245,1.823081,0.952602,0.003641
2246,2.044678,1.008307,0.004264
2247,2.119121,1.017787,0.004386
2248,2.150947,1.051184,0.004443
2249,2.129499,1.007864,0.004353
2250,2.077495,1.038129,0.004314
2251,2.134145,1.040462,0.004388
2252,2.182729,1.065247,0.004472
2253,2.150697,1.048253,0.004401
2254,0.264211,0.987779,0.000384
2255,0.393115,0.842299,0.000489
2256,0.431146,0.822639,0.000427
2257,-1.087014,0.941338,0.002742
2258,-1.711273,0.993516,0.003756
2259,-1.712938,0.977974,0.003750
2260,-1.627118,0.976706,0.003635
2261,-1.203599,0.938633,0.002950
2262,-0.605315,0.907988,0.001926
2263,-0.555727,0.879346,0.001799
2264,-0.242001,0.881131,0.001322
2265,1.716471,1.069588,0.002395
2266,-0.879934,0.905029,0.002478
2267,-0.842190,0.889464,0.002420
2268,-1.039675,0.901688,0.002765
2269,-1.321894,0.985629,0.003199
2270,-0.505854,0.882216,0.001723
2271,-0.511608,0.850489,0.001542
2272,-0.337610,0.800267,0.001257
2273,-0.589048,1.070430,0.001916
2274,-0.594170,1.030299,0.001609
2275,-0.574508,0.998786,0.001540
2276,-0.364837,0.920918,0.001142
2277,-1.327849,1.101298,0.002906
2278,-1.488145,1.095298,0.003088
2279,-1.430901,1.099836,0.002909
2280,-1.063855,1.012080,0.002309
2281,0.042666,1.033976,0.000551
2282,0.444647,0.995079,0.000130
2283,0.532333,0.984183,0.000292
2284,0.944436,0.931530,0.000966
2285,1.205085,0.911154,0.001385
2286,1.350124,0.917338,0.001563
2287,1.352655,0.915777,0.001580
2288,1.489455,0.912381,0.001841
2289,0.450152,0.979875,0.000241
2290,0.532354,1.010714,0.000318
2291,0.841316,1.017851,0.000787
2292,0.886571,0.981040,0.001064
2293,1.668676,0.884904,0.002501
2294,1.539387,0.893224,0.002199
2295,1.765671,0.891736,0.002518
2296,1.588860,0.922879,0.002347
2297,1.093681,0.910172,0.001466
2298,1.213166,0.911991,0.001663
2299,1.325179,0.928291,0.001818
2300,1.468557,0.945910,0.002139
2301,0.452195,1.033494,0.000559
2302,-1.405365,1.115478,0.003050
2303,-1.472007,1.113894,0.003142
2304,-1.522902,1.089979,0.003261
2305,-1.304766,1.128545,0.002620
2306,2.248533,1.009016,0.004741
2307,2.176949,1.050367,0.004624
2308,2.228710,1.073396,0.004717
2309,1.913256,1.049968,0.004430
2310,1.965847,1.056865,0.004504
2311,1.862981,1.085810,0.004470
2312,1.985225,1.114192,0.004625
2313,1.429537,1.125703,0.004176
2314,1.914559,1.082138,0.004484
2315,1.903398,1.094873,0.004491
2316,1.921161,1.108391,0.004428
2317,1.882400,1.092734,0.004529
2318,1.931021,1.079668,0.004368
2319,1.963515,1.087308,0.004437
2320,1.931137,1.101711,0.004357
2321,2.021432,1.090749,0.004496
2322,-0.379972,1.039965,0.000988
2323,-0.374958,0.913807,0.000270
2324,-0.779192,0.839580,0.001026
2325,-2.021071,1.039259,0.003963
2326,-2.086758,1.050296,0.004242
2327,-2.051653,1.040833,0.004196
2328,-1.995145,1.016454,0.004118
2329,-2.038556,1.045821,0.004155
2330,-1.798334,0.994110,0.003580
2331,-1.778766,0.964093,0.003535
2332,-1.564889,0.912646,0.003193
2333,0.024253,0.809880,0.000014
2334,-1.844843,1.004384,0.003816
2335,-1.883193,0.986426,0.003860
2336,-1.822323,0.972927,0.003815
2337,-1.890957,1.030662,0.004063
2338,-1.337654,0.952438,0.002949
2339,-1.416637,0.888679,0.003114
2340,-1.352454,0.802840,0.002835
2341,0.994671,1.028625,0.000469
2342,1.154648,0.999839,0.000791
2343,1.139289,0.950608,0.000956
2344,1.226745,0.924021,0.001161
2345,0.676840,1.048182,0.000036
2346,0.630605,1.036254,0.000070
2347,0.752848,1.003125,0.000121
2348,0.752344,0.968815,0.000214
2349,1.712547,1.079105,0.001565
2350,1.916527,1.056085,0.002006
2351,2.001236,1.034467,0.002175
2352,2.260764,1.007364,0.002704
2353,1.614209,1.067248,0.001427
2354,1.651664,1.062071,0.001445
2355,1.609581,1.055312,0.001385
2356,1.826742,1.020523,0.001740
2357,0.258854,1.050162,0.001129
2358,0.096683,0.989709,0.001449
2359,0.041850,0.940218,0.001440
2360,0.439562,0.905484,0.000773
2361,1.433103,1.035377,0.001174
2362,1.271669,1.038307,0.000838
2363,1.244478,1.026027,0.000807
2364,1.260684,1.009199,0.000790
2365,0.913939,1.043308,0.000080
2366,0.839014,1.035062,0.000002
2367,0.713779,1.014481,0.000195
2368,0.807878,0.993376,0.000016
2369,-0.429665,1.014357,0.002331
2370,-1.975381,1.045166,0.004608
2371,-1.914554,1.038844,0.004466
2372,-1.957125,1.008553,0.004426
2373,-2.077706,1.032537,0.004684
2374,1.684965,1.053865,0.003309
2375,1.694859,1.057774,0.003474
2376,1.859113,1.088445,0.003829
2377,1.413612,1.033797,0.003173
2378,1.422420,1.039907,0.003209
2379,1.319633,1.059395,0.003070
2380,1.366192,1.085847,0.003237
2381,-0.154320,1.010480,0.000637
2382,1.379438,1.054734,0.003214
2383,1.316773,1.069869,0.003160
2384,1.508397,1.085671,0.003523
2385,1.013638,1.053049,0.002640
2386,1.595392,1.065122,0.003589
2387,1.605694,1.081329,0.003635
2388,1.653206,1.090828,0.003740
2389,1.445255,1.084319,0.003405
2390,-2.652696,0.976052,0.003683
2391,-2.152973,0.966176,0.002882
2392,-1.739967,0.902158,0.002464
2393,-2.733650,0.943714,0.005042
2394,-2.388466,1.006109,0.004698
2395,-2.352367,0.996954,0.004652
2396,-2.269590,0.981953,0.004472
2397,-2.670439,0.986675,0.005058
2398,-2.723906,0.972475,0.005115
2399,-2.741049,0.959566,0.005061
2400,-2.647523,0.926583,0.004843
2401,-2.546087,0.920736,0.004403
2402,-2.544202,0.973426,0.004875
2403,-2.536025,0.968869,0.004834
2404,-2.308715,0.958993,0.004453
2405,-2.197940,1.015369,0.004374
2406,-2.153430,0.982307,0.004260
2407,-2.145801,0.963098,0.004148
2408,-1.870136,0.944285,0.003633
2409,-1.355201,0.928370,0.003083
2410,-0.613770,0.869282,0.001877
2411,-0.729508,0.849961,0.001929
2412,-0.363716,0.834966,0.001199
2413,-1.194426,0.957359,0.002872
2414,-1.593701,0.998805,0.003555
2415,-1.376728,0.978339,0.003165
2416,-1.217678,0.933643,0.002789
2417,-0.808734,0.917704,0.002257
2418,-0.457988,0.854578,0.001582
2419,0.005534,0.847460,0.000873
2420,0.242573,0.784865,0.000281
2421,0.847268,0.801473,0.000894
2422,1.029384,0.787173,0.001234
2423,1.306015,0.815111,0.001787
2424,1.623944,0.817878,0.002518
2425,-1.051230,0.924246,0.002590
2426,-0.934780,0.910840,0.002381
2427,-0.904252,0.892496,0.002309
2428,-0.469216,0.843742,0.001482
2429,-0.045931,0.826505,0.000780
2430,0.235007,0.815482,0.000333
2431,0.696089,0.782169,0.000598
2432,1.332852,0.805151,0.001800
2433,0.034345,0.830122,0.000734
2434,-1.158402,0.948361,0.002841
2435,-1.181530,0.951679,0.002913
2436,-1.356373,0.959575,0.003134
2437,-1.161970,0.939598,0.002804
2438,-1.606417,0.994267,0.003538
2439,-1.588118,0.992019,0.003511
2440,-1.659774,0.989959,0.003581
2441,-1.579648,0.978946,0.003377
2442,2.143948,1.101672,0.004456
2443,2.160719,1.104194,0.004483
2444,2.050037,1.108098,0.004392
2445,1.976549,1.056542,0.004225
2446,1.973538,1.063759,0.004204
2447,1.988889,1.063151,0.004231
2448,2.010545,1.074848,0.004296
2449,1.873503,1.061985,0.004170
2450,1.978599,1.063439,0.004211
2451,1.900334,1.065927,0.004125
2452,1.974097,1.070525,0.004249
2453,1.772640,1.070925,0.004089
2454,1.410350,1.089759,0.003609
2455,1.023996,1.081610,0.003043
2456,1.099751,1.107583,0.003164
2457,0.164543,1.089460,0.001703
2458,0.599897,1.049385,0.002317
2459,1.030591,1.140624,0.003003
2460,1.002078,1.084262,0.002904
2461,-0.968694,1.040063,0.000630
2462,-2.319038,1.004896,0.004198
2463,-2.267461,1.004591,0.004141
2464,-2.228102,0.998808,0.004103
2465,-2.068046,0.992798,0.003273
2466,-1.506179,1.031118,0.001838
2467,-1.175620,1.038304,0.001154
2468,-0.941130,1.086016,0.000592
2469,0.185517,1.056994,0.001464
2470,-2.145884,0.993556,0.003517
2471,-2.068239,0.979403,0.003453
2472,-2.051472,0.976737,0.003576
2473,-2.222291,1.007683,0.004134
2474,-2.059113,0.987857,0.003646
2475,-2.051707,0.980629,0.003692
2476,1.668676,1.091408,0.003986
2477,1.999064,1.047018,0.004478
2478,-1.630542,1.071454,0.003342
2479,-1.669469,1.048922,0.003465
2480,-1.724621,1.044068,0.003487
2481,-1.969041,1.054560,0.004084
2482,-0.441796,1.107404,0.000925
2483,-1.292300,1.077382,0.002600
2484,-1.093453,1.074714,0.001908
2485,1.386877,1.061394,0.002843
2486,-1.179689,1.092506,0.002502
2487,-1.082571,1.096735,0.002351
2488,-1.371720,1.060896,0.002743
2489,-0.609450,1.072185,0.001423
2490,0.544834,1.028536,0.000842
2491,0.441453,1.054581,0.000715
2492,0.844770,1.005167,0.001699
2493,-1.121662,1.082341,0.002411
2494,-1.873523,1.055592,0.003916
2495,-1.863639,1.057387,0.003867
2496,-1.861336,1.051353,0.003837
2497,-1.437417,1.072710,0.003090
2498,0.852145,1.038203,0.001415
2499,1.430379,0.999803,0.002765
2500,2.102952,1.026017,0.004242
2501,0.590200,1.025342,0.001117
2502,1.112675,1.013937,0.002066
2503,1.184667,0.986969,0.002273
2504,1.623316,1.003805,0.003325
2505,1.229497,1.001126,0.002400
2506,-1.450238,1.067381,0.003108
2507,-1.490161,1.068921,0.003187
2508,-1.606534,1.057137,0.003380
2509,-1.923435,1.063090,0.003911
2510,-1.940018,1.053703,0.003985
2511,-1.954113,1.065353,0.003990
2512,-2.029511,1.041686,0.003934
2513,-2.557951,1.097242,0.004224
2514,1.892302,1.046251,0.004114
2515,1.908225,1.057373,0.004076
2516,1.809981,1.065309,0.003925
2517,1.772716,1.042024,0.003964
2518,1.971891,1.050481,0.004180
2519,1.995771,1.051337,0.004209
2520,1.934531,1.058757,0.004112
2521,1.886856,1.049194,0.004068
2522,1.935460,1.058763,0.004147
2523,1.864084,1.058948,0.004024
2524,1.836320,1.075279,0.003970
2525,-0.066405,1.020776,0.001021
2526,-2.059580,1.038156,0.004189
2527,-2.120929,1.015355,0.004225
2528,-1.859470,0.919780,0.003475
2529,-2.308101,0.999583,0.004291
2530,-1.636550,0.928654,0.002954
2531,-0.718880,0.947727,0.001202
2532,0.400908,1.085775,0.001737
2533,0.480634,1.073274,0.002164
2534,1.984321,1.054234,0.004189
2535,1.958896,1.060001,0.004152
2536,1.928263,1.068605,0.004127
2537,1.939492,1.056135,0.004106
2538,1.936218,1.063918,0.004103
2539,1.942563,1.062327,0.004112
2540,1.914296,1.071938,0.004083
2541,1.787563,1.062225,0.003921
2542,1.914533,1.057789,0.004076
2543,1.927292,1.058980,0.004122
2544,1.938956,1.060780,0.004127
2545,1.837004,1.056519,0.003990
2546,1.348145,1.080475,0.003205
2547,0.317067,1.068735,0.001736
2548,-1.399612,0.962843,0.001996
2549,-0.935418,1.102560,0.000260
2550,1.511823,1.066143,0.003541
2551,1.187067,1.048762,0.003040
2552,0.994999,1.070482,0.002734
2553,1.716490,1.090323,0.003820
2554,1.751036,1.078481,0.003850
2555,1.691519,1.085810,0.003782
2556,1.601963,1.084181,0.003623
2557,1.645615,1.094051,0.003750
2558,1.976639,1.063743,0.004192
2559,1.936679,1.055444,0.004106
2560,1.872389,1.065703,0.004027
2561,1.969713,1.065794,0.004200
2562,-1.924163,0.888218,0.002774
2563,-2.096594,0.948893,0.004023
2564,-2.259056,0.982496,0.004310
2565,-2.124546,1.008518,0.004175
2566,1.781031,1.076444,0.003931
2567,1.784115,1.051694,0.003887
2568,1.755441,1.072730,0.003842
2569,1.849697,1.076106,0.004049
2570,-2.219792,0.983231,0.004292
2571,-2.283109,1.006350,0.004439
2572,-2.176054,0.988940,0.004350
2573,-2.796715,0.951460,0.005213
2574,1.378620,1.082512,0.003214
2575,1.255811,1.083103,0.002997
2576,1.556174,1.086467,0.003505
2577,0.595249,1.071721,0.001904
2578,-1.672355,0.913161,0.002354
2579,-2.318342,0.947750,0.003670
2580,-2.362733,0.819929,0.003715
2581,-1.325970,0.972637,0.001633
2582,1.436931,1.074419,0.003286
2583,1.481796,1.081185,0.003327
2584,1.571664,1.075822,0.003561
2585,1.622985,1.071531,0.003652
2586,1.204461,1.072179,0.003007
2587,1.348692,1.075604,0.003058
2588,1.112107,1.135624,0.002858
2589,-0.455699,0.901953,0.001363
2590,1.971807,1.093039,0.004073
2591,1.976930,1.087689,0.004143
2592,2.019331,1.095441,0.004203
2593,2.194194,1.082402,0.004410
2594,2.147811,1.119873,0.004235
2595,2.026758,1.106704,0.004187


==> exps/data_m4/secmult_RR/secmult_twg_e_1.csv <==
#sample_num,t-test order 1,F-Test,Correlation
0,1.283652,1.006052,0.002185
1,0.903230,0.994573,0.001427
2,-1.286144,1.003936,0.001952
3,-1.244862,1.007472,0.002018
4,-1.244048,0.998164,0.001974
5,-1.209912,1.004072,0.001967
6,-1.262145,1.021973,0.001869
7,-1.227246,1.010385,0.001946
8,-1.183495,1.006697,0.001786
9,-1.057005,1.041762,0.001799
10,-1.262696,1.007878,0.002042
11,-1.285632,0.995416,0.002094
12,-1.169598,0.999302,0.001914
13,-1.255587,1.027079,0.002036
14,-0.846528,1.033872,0.001267
15,-0.964206,1.033307,0.001261
16,0.214773,1.014391,0.000264
17,-1.238470,1.047193,0.002016
18,-1.243172,1.004129,0.002026
19,-1.282518,1.008221,0.002088
20,-1.212679,1.003201,0.001972
21,-1.225562,1.012297,0.002015
22,-1.206820,1.002257,0.001937
23,-1.180838,1.011169,0.001893
24,-1.086782,1.000940,0.001715
25,-1.021631,0.996618,0.001809
26,1.399037,0.999923,0.002272
27,1.392741,0.993603,0.002246
28,1.391409,1.010298,0.002284
29,1.205761,1.001964,0.001959
30,1.158317,0.994234,0.001933
31,1.185986,0.995849,0.001941
32,1.199531,0.999998,0.002001
33,0.949924,0.957282,0.001244
34,-1.234209,1.016258,0.002017
35,-1.271205,1.000627,0.001984
36,-0.898085,0.993994,0.001554
37,-1.142209,1.003557,0.001886
38,1.534211,1.013071,0.002484
39,1.140155,0.992939,0.002226
40,1.514485,1.020799,0.002448
41,-1.672470,1.003667,0.002475
42,1.172968,0.988023,0.001967
43,1.037718,0.983969,0.001815
44,1.200409,1.002669,0.002014
45,1.199622,0.983442,0.002008
46,-0.227127,1.043612,0.000194
47,-0.557072,1.001392,0.000279
48,-0.513248,0.994693,0.000518
49,-0.911377,1.010512,0.001525
50,-1.081238,1.011245,0.001713
51,-0.991162,1.009317,0.001638
52,-0.777410,0.997022,0.001209
53,-0.896718,1.020796,0.001484
54,-0.860323,0.994938,0.001316
55,-0.486821,0.997806,0.000844
56,-0.312242,0.963538,0.000553
57,-1.104675,1.013158,0.001876
58,1.274153,0.991508,0.002114
59,1.294924,1.021385,0.002104
60,1.370406,1.007141,0.002233
61,1.257051,0.996731,0.002180
62,1.278724,1.000119,0.002225
63,1.258053,1.007423,0.002240
64,1.355148,1.001267,0.002351
65,1.088970,0.987214,0.002096
66,1.259631,0.998991,0.002161
67,1.205486,0.998057,0.002080
68,1.307229,1.004591,0.002172
69,1.313065,0.990431,0.002346
70,-0.139776,1.026669,0.000610
71,-0.400220,1.026458,0.000013
72,-0.470085,1.006250,0.000341
73,-0.569150,1.007375,0.000515
74,0.349344,0.971162,0.001527
75,0.677544,0.970070,0.002021
76,0.903301,0.985143,0.002673
77,0.572890,0.933903,0.001394
78,-0.934958,1.013678,0.001338
79,-0.865687,1.011690,0.001271
80,-0.953567,1.007937,0.001425
81,-0.572581,1.002327,0.000576
82,1.485891,0.955194,0.002867
83,1.443885,0.985595,0.002753
84,1.444605,0.995570,0.002605
85,1.450395,0.976009,0.002594
86,1.498534,0.933012,0.003299
87,1.048763,0.972873,0.002802
88,0.769776,1.017644,0.001768
89,-0.316940,1.010567,0.000165
90,-0.161869,1.040145,0.000116
91,-0.496891,1.030579,0.000323
92,0.145606,1.020396,0.000658
93,1.404275,0.971906,0.002419
94,1.255135,0.984791,0.002182
95,1.116877,0.969596,0.001940
96,1.207891,1.006695,0.002005
97,1.226542,1.029403,0.002176
98,1.226711,1.014327,0.002094
99,1.268728,1.014678,0.002108
100,1.267344,1.019942,0.002104
101,1.340070,1.039381,0.002330
102,1.180429,1.052728,0.002168
103,1.305911,1.056667,0.002272
104,1.276427,1.038561,0.002215
105,0.384534,1.052318,0.000879
106,1.200444,1.042120,0.002092
107,1.146874,1.042298,0.002031
108,1.253954,1.028209,0.002116
109,1.199626,1.029103,0.002025
110,1.169745,1.055093,0.002056
111,1.024627,1.020753,0.001890
112,1.305658,1.017318,0.002006
113,-0.261523,0.946531,0.000616
114,0.087735,0.953260,0.000213
115,-0.048589,0.931625,0.000339
116,0.325457,0.956398,0.000106
117,-0.057446,0.987243,0.000364
118,0.137992,0.986732,0.000011
119,0.129059,0.965462,0.000043
120,0.252380,0.974285,0.000086
121,-0.779852,0.985542,0.001792
122,-0.775392,0.970060,0.001682
123,-0.743122,0.979441,0.001837
124,-0.531461,0.964339,0.001536
125,-0.782383,0.939733,0.002049
126,-0.697266,0.937936,0.001850
127,-0.521780,0.949093,0.001636
128,-0.646151,0.937806,0.001787
129,-0.064120,0.963149,0.001029
130,0.197721,0.991204,0.000544
131,0.357513,1.012047,0.000329
132,0.436829,1.007455,0.000264
133,-0.628179,0.971450,0.001874
134,-0.458329,0.968325,0.001630
135,-0.434383,0.963893,0.001553
136,-0.124015,0.958545,0.001205
137,-0.386343,0.974275,0.001442
138,-0.250306,0.978619,0.001217
139,-0.210191,0.983155,0.001147
140,0.046722,0.981697,0.000929
141,0.572331,1.057643,0.000085
142,1.344929,1.056903,0.001733
143,1.311411,1.045889,0.001745
144,1.360852,1.048435,0.001860
145,1.210375,1.094263,0.001350
146,-1.052690,0.974109,0.002106
147,-1.027461,0.974917,0.002007
148,-1.144681,0.971037,0.002072
149,-0.916857,0.953973,0.001743
150,-0.916890,0.941571,0.001666
151,-0.783054,0.931732,0.001530
152,-0.793987,0.920282,0.001485
153,-0.097139,0.898494,0.000729
154,-0.879013,0.933715,0.001591
155,-0.890625,0.931793,0.001603
156,-0.871641,0.936809,0.001548
157,-0.617182,0.900190,0.001296
158,-0.960446,0.954934,0.001680
159,-0.958892,0.950816,0.001639
160,-0.910056,0.953679,0.001567
161,-1.204200,0.948880,0.002199
162,1.005018,0.983011,0.000907
163,0.680771,1.011588,0.000787
164,1.371586,0.987085,0.001885
165,0.514821,0.838071,0.000495
166,1.034999,0.952250,0.001556
167,1.055659,0.948983,0.001590
168,1.105305,0.967424,0.001713
169,0.700936,0.865803,0.000838
170,0.460625,0.833225,0.000381
171,0.468446,0.818732,0.000348
172,0.450332,0.850836,0.000408
173,-0.776538,0.895942,0.001883
174,0.679864,0.869925,0.000824
175,0.811008,0.874080,0.001057
176,0.859459,0.925134,0.001307
177,0.882474,0.919550,0.001248
178,0.783787,0.861887,0.000926
179,0.976253,0.883441,0.001245
180,0.882655,0.956899,0.001286
181,-0.652246,1.073095,0.000841
182,-0.377217,1.019983,0.000230
183,-0.369528,1.063614,0.000158
184,0.194016,1.021401,0.000710
185,-0.553387,1.070992,0.000818
186,-0.208067,1.053791,0.000185
187,-0.451559,1.062490,0.000457
188,0.027766,1.059818,0.000059
189,-1.185939,1.059723,0.001411
190,-0.859431,1.047741,0.000812
191,-0.858828,1.015000,0.000717
192,-0.602765,1.010797,0.000188
193,-1.290788,1.073784,0.001028
194,-1.065712,1.086333,0.000686
195,-1.012944,1.054276,0.000597
196,-1.069352,1.034252,0.000566
197,-0.975001,1.037096,0.000358
198,-0.705903,1.027313,0.000304
199,-0.329336,0.984526,0.000792
200,-0.118729,0.983838,0.001220
201,-1.414802,1.067807,0.001086
202,-1.281476,1.066249,0.000770
203,-1.154503,1.050765,0.000587
204,-1.061000,1.008594,0.000338
205,-1.387683,1.076017,0.000988
206,-1.287461,1.042094,0.000758
207,-1.180036,1.039893,0.000463
208,-0.912509,0.987645,0.000017
209,-1.152604,1.009243,0.000421
210,0.515796,0.965212,0.001459
211,0.560120,0.967411,0.001496
212,0.804362,0.976807,0.001788
213,0.025121,0.940767,0.000908
214,-1.624039,1.022889,0.002126
215,-1.523465,1.020403,0.002041
216,-1.304258,0.999877,0.001858
217,-1.595515,1.021430,0.002349
218,-1.510109,1.017438,0.002198
219,-1.455834,1.021292,0.002162
220,-1.390034,1.007983,0.002008
221,-1.735634,1.015374,0.002356
222,-1.439288,1.022052,0.002122
223,-1.272867,1.022428,0.001943
224,-1.308747,1.015628,0.001974
225,-1.474074,1.017943,0.002248
226,-1.309468,1.016209,0.002057
227,-1.227439,1.004339,0.001963
228,-1.221977,1.001784,0.001942
229,-1.505423,1.010188,0.002323
230,-0.230432,1.072791,0.000140
231,0.289731,1.080692,0.000680
232,1.386992,1.186014,0.002001
233,0.365512,0.986363,0.000935
234,1.035776,0.993570,0.001805
235,0.991909,0.994211,0.001769
236,1.153986,1.009764,0.001941
237,0.686112,0.988881,0.001383
238,0.503702,1.001172,0.001162
239,0.503464,1.001666,0.001133
240,0.654322,1.031307,0.001276
241,-0.899622,1.064075,0.001034
242,0.748013,1.005396,0.001481
243,0.869393,1.000375,0.001599
244,1.072472,1.020369,0.001883
245,0.872874,0.998592,0.001502
246,0.384842,1.017098,0.000935
247,1.078730,1.019677,0.001637
248,1.129471,1.087587,0.001685
249,-0.336616,1.049757,0.000152
250,-0.132634,1.021920,0.000283
251,0.386239,1.003319,0.000895
252,0.744305,1.039683,0.001171
253,0.012543,1.000824,0.000549
254,0.271468,0.968569,0.001005
255,0.397308,0.963093,0.001081
256,0.559127,0.989765,0.001251
257,-0.744430,1.104401,0.000637
258,-0.150665,1.069639,0.000071
259,-0.204551,1.055213,0.000100
260,0.379863,1.080356,0.000741
261,-0.570080,1.165242,0.000710
262,-0.244135,1.134113,0.000276
263,-0.171876,1.125134,0.000118
264,0.171863,1.135069,0.000269
265,-0.016071,1.152379,0.000038
266,0.408500,1.120210,0.000680
267,0.785278,1.090628,0.001168
268,0.813501,1.119245,0.001173
269,-0.505060,1.215043,0.000846
270,-0.374920,1.184148,0.000464
271,-0.114998,1.188619,0.000165
272,0.069196,1.183828,0.000094
273,-0.436370,1.216596,0.000637
274,-0.304255,1.179322,0.000363
275,-0.070782,1.187687,0.000038
276,0.089076,1.166910,0.000162
277,0.006857,1.170957,0.000092
278,1.010197,0.987436,0.001676
279,1.047468,0.993912,0.001750
280,1.237673,0.997917,0.001984
281,0.806380,1.032925,0.001289
282,-1.161785,1.047529,0.001917
283,-1.209642,1.021681,0.001956
284,-0.946079,0.995973,0.001700
285,-1.287367,1.012123,0.002165
286,-1.171737,1.007588,0.001960
287,-1.177628,0.998667,0.001972
288,-0.936019,0.976108,0.001711
289,-1.156702,1.065141,0.002050
290,-1.147017,0.987492,0.001908
291,-1.102687,0.988551,0.001894
292,-1.091766,0.968559,0.001868
293,-1.153437,0.990398,0.002035
294,-1.156333,0.984652,0.001933
295,-1.032208,0.981823,0.001791
296,-0.985448,0.972620,0.001706
297,-1.125415,0.984320,0.002067
298,0.334688,1.178131,0.000310
299,0.994590,1.184548,0.001069
300,1.369274,1.265519,0.001636
301,1.006099,1.026099,0.001876
302,1.205302,1.014269,0.002075
303,1.245672,1.024945,0.002148
304,1.348135,1.029314,0.002246
305,1.027604,1.018234,0.001972
306,0.986339,1.043233,0.002024
307,0.918694,1.053945,0.001953
308,1.169861,1.081946,0.002218
309,-0.178748,1.014570,0.000323
310,1.228491,1.044326,0.002311
311,1.308921,1.054884,0.002430
312,1.505325,1.072816,0.002565
313,1.083911,1.021643,0.001875
314,1.153527,1.064648,0.002031
315,1.258195,1.077751,0.002043
316,1.477854,1.156233,0.002304
317,-0.230875,1.057247,0.001260
318,-0.218937,1.058945,0.001143
319,0.422691,1.051273,0.000304
320,0.476719,1.131073,0.000164
321,-0.471089,1.033278,0.001509
322,-0.324612,1.022500,0.001251
323,-0.204621,1.023305,0.001196
324,-0.006665,1.067245,0.000883
325,-0.427599,1.035532,0.001586
326,-0.110686,1.035425,0.001077
327,0.073214,1.006140,0.000830
328,0.399165,1.063782,0.000490
329,0.062018,1.050333,0.000844
330,0.271453,1.040647,0.000574
331,0.235833,1.043089,0.000620
332,0.607804,1.059549,0.000209
333,0.747912,1.077366,0.000463
334,1.236577,1.083107,0.001243
335,1.085488,1.118275,0.001113
336,1.783104,1.155851,0.001982
337,0.204399,1.051696,0.000274
338,0.235932,1.030284,0.000209
339,0.214979,1.055377,0.000267
340,0.551358,1.063196,0.000233
341,0.389777,1.050889,0.000119
342,0.291721,1.051965,0.000033
343,0.558458,1.067532,0.000328
344,0.774618,1.113685,0.000736
345,0.754357,1.056179,0.001123
346,1.227013,1.040441,0.002072
347,1.288100,1.041053,0.002117
348,1.375633,1.049407,0.002280
349,1.266397,1.036990,0.002193
350,-1.039343,0.987031,0.001628
351,-0.984912,0.962175,0.001562
352,-0.942186,0.971043,0.001527
353,-1.148930,0.989156,0.001661
354,-1.149843,0.986462,0.001626
355,-1.156908,0.974409,0.001575
356,-1.019704,0.972238,0.001392
357,-0.969943,1.002959,0.000773
358,-1.099767,0.983054,0.001527
359,-1.167204,0.985495,0.001619
360,-0.955627,0.981152,0.001404
361,-1.124174,0.980545,0.001503
362,-1.114738,0.980686,0.001659
363,-1.142875,0.984116,0.001706
364,-0.980780,0.976019,0.001466
365,-1.010473,1.003229,0.001629
366,0.279062,1.073106,0.001176
367,1.137971,1.057513,0.001758
368,1.257140,1.112693,0.002114
369,0.310829,0.924033,0.000164
370,0.932924,0.982555,0.001452
371,0.955268,0.985185,0.001446
372,1.012033,0.992133,0.001553
373,0.390536,0.937282,0.000410
374,0.079160,0.893664,0.000186
375,0.104152,0.902429,0.000172
376,0.262862,0.894020,0.000034
377,-1.486173,0.924952,0.002922
378,0.474057,0.926111,0.000508
379,0.481248,0.946805,0.000553
380,0.976268,0.976441,0.001259
381,0.988412,0.977337,0.001481
382,1.139708,0.956420,0.001577
383,0.934905,0.984136,0.001459
384,1.361320,1.042345,0.001867
385,-1.020061,1.034791,0.001076
386,-0.834867,1.018420,0.000619
387,-0.565623,1.042163,0.000235
388,-0.199344,1.017981,0.000232
389,-0.664110,0.992271,0.000608
390,-0.728648,0.969716,0.000513
391,-0.536563,0.993723,0.000372
392,-0.267763,1.000144,0.000074
393,-1.374877,1.159910,0.001593
394,-1.412809,1.171721,0.001438
395,-1.277333,1.143095,0.001341
396,-0.906803,1.149790,0.000855
397,-1.484668,1.191257,0.001692
398,-1.595301,1.219893,0.001729
399,-1.541004,1.165347,0.001605
400,-1.160510,1.180833,0.001126
401,-1.016400,1.117181,0.000945
402,-0.632636,1.096923,0.000455
403,-0.653046,1.072195,0.000432
404,0.067852,1.078398,0.000635
405,-1.582698,1.212188,0.001791
406,-1.519749,1.211319,0.001624
407,-1.558120,1.218387,0.001653
408,-1.086780,1.174593,0.000979
409,-1.433739,1.212095,0.001527
410,-1.422603,1.189612,0.001432
411,-1.228127,1.195229,0.001207
412,-0.985998,1.137160,0.000849
413,-0.781615,1.122500,0.000503
414,0.618383,1.000022,0.001329
415,0.770716,1.002196,0.001497
416,0.946992,1.008212,0.001767
417,0.674680,0.994269,0.001290
418,-1.458333,1.010292,0.002229
419,-1.212528,0.991326,0.001998
420,-1.135702,0.969392,0.001863
421,-1.184072,0.982433,0.001974
422,-1.118921,0.978499,0.001903
423,-1.039698,0.955879,0.001771
424,-0.756761,0.946020,0.001455
425,-0.855207,0.936146,0.001598
426,-1.029691,0.966331,0.001810
427,-1.044651,0.955238,0.001819
428,-0.843037,0.953986,0.001581
429,-0.813380,0.958008,0.001569
430,-0.988736,0.973008,0.001733
431,-0.952663,0.966447,0.001687
432,-0.726645,0.957399,0.001415
433,-0.965156,0.978320,0.001748
434,0.900701,1.202956,0.000874
435,1.575589,1.164788,0.001688
436,2.086935,1.300993,0.002620
437,0.764588,0.991962,0.001664
438,1.113487,1.007449,0.001991
439,1.178229,1.011785,0.002049
440,1.289337,1.029528,0.002194
441,0.811537,0.987225,0.001727
442,0.513761,1.003850,0.001444
443,0.567183,1.021675,0.001438
444,0.776812,1.051293,0.001764
445,-0.535204,1.023773,0.000132
446,0.916994,1.021791,0.001921
447,1.085147,1.045193,0.002105
448,1.391780,1.052284,0.002409
449,1.251123,1.015810,0.002191
450,1.486047,1.091744,0.002558
451,1.398226,1.152638,0.002403
452,2.312086,1.215351,0.003513
453,1.052155,0.976964,0.000850
454,1.491197,0.986622,0.001337
455,1.545666,1.028607,0.001470
456,2.368180,1.048741,0.002449
457,1.119185,0.973618,0.000733
458,1.215736,0.962255,0.000927
459,1.154403,0.984930,0.000794
460,1.639740,1.009632,0.001498
461,0.669761,0.953661,0.000164
462,0.625110,0.930173,0.000246
463,0.961450,0.926602,0.000625
464,1.207161,0.942734,0.001048
465,0.429257,0.945364,0.000292
466,0.476677,0.938238,0.000364
467,0.614543,0.932204,0.000555
468,0.778011,0.943849,0.000821
469,1.192675,1.024050,0.001466
470,1.628195,1.079558,0.002017
471,1.809956,1.063278,0.002272
472,2.143396,1.104920,0.002719
473,0.326866,0.963132,0.000196
474,0.521660,0.964233,0.000445
475,0.504554,0.956177,0.000461
476,1.178419,0.978120,0.001226
477,0.678461,0.991189,0.000668
478,0.905273,0.991184,0.000996
479,0.918905,0.992066,0.001028
480,1.582167,1.001239,0.001929
481,1.382418,1.055128,0.001626
482,1.629349,1.046883,0.002356
483,1.570973,1.044787,0.002284
484,1.642108,1.057009,0.002446
485,1.709634,1.053162,0.002405
486,-0.647500,0.965099,0.001342
487,-0.663174,0.969348,0.001367
488,-0.678221,0.962005,0.001326
489,-0.842952,0.994087,0.001635
490,-0.877144,0.997421,0.001646
491,-0.787139,0.995767,0.001617
492,-0.617393,0.985769,0.001395
493,-0.092590,0.990791,0.000809
494,-0.860060,0.998591,0.001629
495,-0.791907,1.002188,0.001570
496,-0.762526,0.988063,0.001490
497,-0.705869,0.981630,0.001457
498,-0.941994,0.992599,0.001710
499,-0.947109,0.990483,0.001696
500,-0.842590,0.990330,0.001568
501,-0.971252,0.978028,0.001752
502,1.947247,1.134818,0.002115
503,1.537094,1.069256,0.001616
504,2.146221,1.114660,0.002838
505,0.308256,1.068792,0.000648
506,1.013691,1.034442,0.001683
507,0.974378,1.033261,0.001633
508,1.062061,1.043125,0.001769
509,0.596927,1.051462,0.001114
510,0.582825,1.064199,0.001097
511,0.594034,1.062638,0.001105
512,0.669539,1.071957,0.001239
513,-0.126222,1.096737,0.000034
514,0.778083,1.059852,0.001355
515,0.892318,1.058916,0.001473
516,1.025939,1.054228,0.001727
517,1.133503,1.060488,0.001844
518,0.873516,1.094116,0.001546
519,1.073978,1.156746,0.001650
520,1.259641,1.110278,0.001928
521,0.881273,1.145556,0.001496
522,1.343798,1.052924,0.002203
523,1.295946,1.059016,0.002180
524,1.461904,1.049219,0.002362
525,1.359474,1.047872,0.002211
526,0.299340,0.951450,0.000470
527,-0.104727,0.930870,0.000251
528,-0.270811,0.935847,0.000644
529,-0.117964,0.952652,0.000223
530,1.290417,1.042139,0.002090
531,1.287006,1.041807,0.002099
532,1.404093,1.057257,0.002250
533,1.332276,1.079250,0.002234
534,0.241674,0.970221,0.000546
535,0.133352,0.944670,0.000183
536,-0.189196,0.910257,0.000264
537,-0.205629,0.939114,0.000291
538,-0.361172,0.919601,0.000520
539,-0.249153,0.926162,0.000451
540,-0.033101,0.917869,0.000164
541,0.477331,1.001386,0.000882
542,-0.770962,0.935248,0.001182
543,-0.814141,0.933740,0.001308
544,-0.737040,0.943681,0.001238
545,-0.719770,0.925478,0.001134
546,0.594584,0.978502,0.000975
547,0.702568,1.019179,0.001246
548,1.454386,1.077463,0.002370
549,1.287733,1.089602,0.002214
550,1.384221,1.048478,0.002283
551,1.345844,1.040302,0.002223
552,1.442659,1.043821,0.002341
553,1.204138,1.027436,0.001973
554,1.237183,1.017524,0.002030
555,1.268508,1.010318,0.002053
556,1.336936,1.023804,0.002177
557,0.969249,1.001613,0.001350
558,-1.160102,0.998152,0.001906
559,-1.091853,1.012136,0.001839
560,-1.074534,0.999708,0.001769
561,-1.380668,1.013994,0.002330
562,-1.132030,1.012778,0.001873
563,-1.106755,1.014256,0.001847
564,-1.118631,1.014607,0.001863
565,-1.169585,1.007482,0.001966
566,-1.117744,1.008762,0.001884
567,-1.066687,1.005921,0.001829
568,-1.037769,1.009335,0.001765
569,-1.254055,1.006807,0.002093
570,1.229405,0.977762,0.001853
571,1.201778,0.991285,0.001888
572,1.522456,0.961653,0.002050
573,0.558865,0.980840,0.001461
574,0.610142,0.965629,0.001541
575,0.565894,0.956197,0.001522
576,0.931028,0.940853,0.001876
577,0.448302,0.994050,0.001358
578,0.630512,1.000803,0.001587
579,0.476609,0.989685,0.001395
580,0.516687,0.976589,0.001435
581,0.045326,0.970154,0.000812
582,0.880330,0.988336,0.001809
583,0.980138,0.979265,0.001907
584,1.113499,0.992754,0.002086
585,1.091058,0.977630,0.001921
586,-1.262847,1.029906,0.001480
587,-1.002627,1.030654,0.001570
588,-1.037895,1.020303,0.001668
589,0.373495,1.027523,0.000384
590,1.635912,0.924122,0.002554
591,1.705075,0.940608,0.002655
592,1.798615,0.941176,0.002759
593,1.801825,0.917127,0.002808
594,2.318336,0.823319,0.003424
595,2.332392,0.808988,0.003332
596,2.642672,0.848872,0.003647
597,1.832619,0.832064,0.002589
598,2.280557,0.853222,0.003375
599,2.160585,0.867708,0.003237
600,2.160015,0.914563,0.003228
601,2.458960,0.791237,0.003678
602,1.101894,0.986102,0.001361
603,0.719704,1.013113,0.000767
604,0.308749,1.026238,0.000172
605,0.125990,1.037465,0.000062
606,2.584863,0.798796,0.003765
607,2.720805,0.818439,0.003948
608,2.470287,0.875758,0.003637
609,2.380795,0.804083,0.003424
610,0.427909,1.019941,0.000409
611,0.235371,1.046637,0.000062
612,-0.079871,1.043469,0.000396
613,0.178594,1.029757,0.000053
614,2.166700,0.852238,0.003057
615,2.465775,0.820093,0.003534
616,2.671168,0.782812,0.003952
617,2.106377,0.883347,0.003487
618,2.133045,0.886162,0.003513
619,2.044915,0.897569,0.003441
620,2.172063,0.919803,0.003516
621,0.333482,1.021018,0.001546
622,0.137902,1.079854,0.001250
623,-0.561696,1.067316,0.000162
624,-0.377739,1.070184,0.000145
625,-1.458006,0.991177,0.001918
626,-1.287751,0.999443,0.001964
627,-1.327745,1.000342,0.002036
628,-1.324161,0.985243,0.002091
629,-1.139659,1.007739,0.001841
630,-1.097219,1.004162,0.001760
631,-1.121758,1.007837,0.001844
632,-1.177539,0.993664,0.001922
633,-1.217092,1.025776,0.002108
634,-1.233429,1.005243,0.002050
635,-1.203416,1.000516,0.002073
636,-1.208762,0.993221,0.002066
637,-1.239987,0.998258,0.002162
638,-1.449188,0.996763,0.002550
639,-0.780681,0.995060,0.001722
640,-0.651484,1.001714,0.001376
641,-0.942365,0.990938,0.001723
642,-1.496772,0.991085,0.002490
643,-1.553626,0.988252,0.002549
644,-1.511782,0.985442,0.002527
645,-1.331497,1.004054,0.002186
646,0.341298,1.010032,0.000422
647,0.522775,1.026948,0.000758
648,0.891705,1.004554,0.001257
649,-0.737418,0.998110,0.001436
650,-1.280009,0.999371,0.002118
651,-1.323474,1.001951,0.002206
652,-1.253354,0.988811,0.002098
653,-1.423778,0.997951,0.002338
654,-0.059583,1.023544,0.000001
655,0.365526,1.004126,0.000585
656,0.691094,1.025148,0.001124
657,0.574026,1.012320,0.000924
658,0.580060,1.020303,0.000996
659,0.582260,1.003240,0.000959
660,0.537909,1.025414,0.000908
661,-1.640885,1.007393,0.002799
662,-1.724013,0.993376,0.002903
663,-1.605396,0.991336,0.002679
664,-1.298825,0.953690,0.002278
665,0.573128,1.025347,0.000925
666,0.669090,0.999046,0.001013
667,0.615195,1.023587,0.001024
668,0.792464,1.014635,0.001172
669,0.901178,1.006967,0.001492
670,1.058541,0.998138,0.001693
671,0.967554,1.004986,0.001535
672,1.074781,1.019027,0.001594
673,-1.938454,0.937813,0.003309
674,-1.274808,0.999929,0.002190
675,-1.409305,0.996076,0.002393
676,-1.325599,0.963882,0.002331
677,-1.297267,0.996049,0.002190
678,-0.917651,0.999545,0.002000
679,-0.108899,1.035737,0.000738
680,0.884399,1.098819,0.001228
681,-1.467201,0.973674,0.002530
682,1.026884,1.007736,0.001666
683,1.161045,1.002386,0.001767
684,1.137621,1.024879,0.001749
685,1.261862,1.012688,0.001929
686,1.258819,1.008822,0.001920
687,1.279781,1.014405,0.001920
688,1.274240,1.016808,0.001931
689,0.935702,1.054013,0.000897
690,-0.720229,1.026173,0.001669
691,-0.613086,1.012682,0.001597
692,-0.257490,1.018813,0.001130
693,-1.020178,1.012481,0.001967
694,-0.726630,1.002121,0.001617
695,-0.766699,0.986171,0.001626
696,-0.422766,0.967075,0.001212
697,-1.495838,1.029450,0.002529
698,-1.363593,1.021114,0.002356
699,-1.444151,1.015695,0.002502
700,-1.374570,0.992965,0.002361
701,-1.637318,1.072803,0.002428
702,-1.337864,1.016971,0.002041
703,-1.319759,1.021365,0.002080
704,-1.123280,0.993585,0.001777
705,-1.157385,1.015555,0.001810
706,1.225513,1.006432,0.002378
707,1.278624,1.006915,0.002160
708,1.177264,1.018840,0.002053
709,1.482336,0.953770,0.002797
710,-1.019332,1.009097,0.001512
711,-0.915084,0.997368,0.001409
712,-1.042410,0.992590,0.001571
713,-0.661722,1.000636,0.000759
714,-0.066104,0.961115,0.000489
715,-0.138670,0.961931,0.000397
716,0.374835,0.937906,0.001057
717,-0.264677,0.930522,0.000365
718,-0.981936,1.002019,0.001449
719,-1.130778,0.994460,0.001707
720,-1.033665,0.993081,0.001659
721,-0.771993,1.002894,0.000847
722,1.445030,0.970691,0.002720
723,1.304735,0.979115,0.002463
724,1.383660,1.010488,0.002411
725,1.388018,0.961654,0.002518
726,1.127974,0.946117,0.002610
727,0.845446,0.929392,0.001992
728,-0.241750,0.994593,0.000202
729,-0.475444,1.026636,0.000400
730,-0.533763,0.979853,0.000463
731,-0.419750,0.982995,0.000452
732,-0.321291,0.980055,0.000252
733,1.519946,0.968921,0.002541
734,1.306489,0.976947,0.002290
735,1.380566,0.995951,0.002233
736,1.240324,1.003985,0.001903
737,1.093059,0.901921,0.001850
738,1.144217,0.957215,0.001938
739,1.122661,0.964397,0.001895
740,1.166661,0.967810,0.001920
741,1.002910,0.914808,0.001793
742,0.834220,0.904503,0.001539
743,0.709137,0.913310,0.001351
744,0.784081,0.908006,0.001386
745,-0.520875,1.089029,0.000537
746,0.816740,0.922243,0.001453
747,0.769200,0.920673,0.001353
748,0.958664,0.948944,0.001608
749,0.923435,0.934304,0.001609
750,0.665834,0.944915,0.001231
751,0.664547,0.935886,0.001047
752,0.674623,0.989739,0.001109
753,-0.130503,0.814690,0.000768
754,-0.141708,0.862738,0.000819
755,0.015449,0.839920,0.000565
756,0.054783,0.858498,0.000584
757,0.131094,0.861245,0.000431
758,0.213592,0.864218,0.000283
759,0.312554,0.872799,0.000292
760,0.171715,0.874874,0.000434
761,-0.845267,0.891506,0.002142
762,-0.733580,0.870668,0.001940
763,-0.613865,0.871849,0.001854
764,-0.529880,0.865182,0.001860
765,-0.834352,0.920671,0.002106
766,-0.732174,0.903910,0.001932
767,-0.704616,0.894269,0.001928
768,-0.625295,0.877378,0.001931
769,-0.197239,0.935558,0.001139
770,0.224314,0.946770,0.000493
771,0.019568,0.954059,0.000870
772,0.506914,0.984318,0.000307
773,-0.630334,0.953766,0.001867
774,-0.592302,0.945507,0.001787
775,-0.664284,0.938084,0.001940
776,-0.461098,0.900820,0.001681
777,-0.393395,0.965437,0.001441
778,-0.406808,0.954122,0.001468
779,-0.334264,0.950561,0.001452
780,-0.248297,0.935899,0.001377
781,0.339082,1.058132,0.000451
782,1.164938,1.068317,0.001479
783,1.240723,1.072443,0.001570
784,1.292801,1.060716,0.001722
785,1.108701,1.107661,0.001209
786,-1.143223,0.948742,0.002285
787,-1.183046,0.928350,0.002261
788,-1.102364,0.947130,0.002026
789,-0.996560,0.953605,0.001834
790,-0.901230,0.925945,0.001699
791,-0.918753,0.907248,0.001718
792,-0.763324,0.900846,0.001461
793,-0.243455,0.909998,0.000821
794,-0.839148,0.918147,0.001561
795,-0.926332,0.920531,0.001677
796,-0.878277,0.919982,0.001585
797,-0.712624,0.907048,0.001382
798,-0.976412,0.935526,0.001676
799,-0.942064,0.937769,0.001637
800,-0.930790,0.931055,0.001589
801,-0.961128,0.945519,0.001783
802,0.265392,1.065699,0.000158
803,0.613704,1.091899,0.000628
804,0.457699,1.138703,0.000930
805,1.195015,0.982994,0.001892
806,1.268365,1.012689,0.002074
807,1.314702,1.012913,0.002146
808,1.279742,1.013271,0.002122
809,1.250023,0.991427,0.002046
810,1.238105,0.965482,0.002059
811,1.180778,0.970014,0.001987
812,1.128494,0.953264,0.001925
813,0.149796,0.889857,0.000377
814,1.277271,0.984157,0.002152
815,1.308106,1.007912,0.002224
816,1.369414,1.013307,0.002274
817,0.985424,0.975260,0.001779
818,0.973076,0.952592,0.001923
819,0.721858,0.965414,0.001605
820,0.753719,1.003829,0.001560
821,0.058462,0.928623,0.000906
822,0.124157,0.972492,0.000893
823,0.103982,0.891772,0.000811
824,0.228936,0.943447,0.001069
825,0.443735,0.910046,0.001172
826,0.484025,0.939225,0.001250
827,0.343975,0.893168,0.000955
828,0.145216,0.916380,0.000897
829,-0.509975,0.979245,0.000073
830,-0.592916,0.982964,0.000101
831,-0.442046,0.938750,0.000033
832,-0.399024,0.940632,0.000141
833,-1.103548,1.095610,0.000743
834,-1.139092,1.084241,0.000756
835,-1.217585,1.078733,0.000879
836,-0.982956,1.050678,0.000529
837,-0.894156,1.088881,0.000155
838,-0.832440,1.041040,0.000113
839,-0.868211,1.045947,0.000158
840,-0.874129,1.023042,0.000200
841,-1.512409,1.096277,0.001244
842,-1.403823,1.077479,0.001102
843,-1.567178,1.079522,0.001328
844,-1.344103,1.058262,0.000934
845,-1.479634,1.077319,0.001151
846,-1.472745,1.058397,0.001163
847,-1.516178,1.050479,0.001168
848,-1.329273,1.040379,0.000890
849,-1.243996,1.013252,0.000716
850,0.390061,0.982042,0.001222
851,0.483715,0.975795,0.001314
852,0.656249,0.991836,0.001502
853,0.080953,0.924646,0.000717
854,-1.750235,1.031626,0.002464
855,-1.658967,1.015178,0.002416
856,-1.516707,1.013774,0.002340
857,-1.613607,1.030685,0.002446
858,-1.565878,1.021263,0.002356
859,-1.587697,1.003990,0.002365
860,-1.448138,1.024055,0.002299
861,-1.891487,1.023768,0.002696
862,-1.497178,1.018629,0.002277
863,-1.459618,1.011680,0.002242
864,-1.317371,1.010128,0.002121
865,-1.546674,1.020335,0.002396
866,-1.357909,1.007632,0.002135
867,-1.370866,1.006136,0.002179
868,-1.246192,1.000681,0.002041
869,-1.376052,1.018875,0.002289
870,-0.727748,1.078534,0.001264
871,-0.366883,1.131738,0.000678
872,0.523211,1.167057,0.000565
873,1.014289,1.035435,0.001112
874,1.181338,1.022941,0.001754
875,1.192746,1.020489,0.001716
876,1.244109,1.035120,0.001815
877,1.226661,1.035386,0.001487
878,1.114165,1.066688,0.001111
879,1.190595,1.072084,0.001116
880,1.242322,1.089277,0.001149
881,0.054106,1.024912,0.000943
882,1.208725,1.057652,0.001374
883,1.240652,1.079436,0.001408
884,1.338558,1.066757,0.001656
885,1.173419,1.016480,0.001682
886,1.002093,1.041507,0.001090
887,0.905792,1.069429,0.001127
888,1.475256,1.109207,0.001786
889,0.484884,1.007411,0.001077
890,0.577631,1.022362,0.001069
891,0.490344,0.991870,0.000978
892,1.060841,1.025551,0.001670
893,0.753015,0.979898,0.001582
894,0.883407,0.979368,0.001726
895,0.759477,0.988845,0.001562
896,0.957204,1.019374,0.001757
897,-0.167895,1.141409,0.000162
898,-0.084612,1.124446,0.000214
899,-0.110034,1.115412,0.000118
900,0.054244,1.108990,0.000272
901,-0.383007,1.156674,0.000446
902,-0.449370,1.142699,0.000509
903,-0.366775,1.124288,0.000451
904,-0.207330,1.104727,0.000257
905,0.012080,1.111939,0.000115
906,0.084599,1.072890,0.000188
907,0.034969,1.054678,0.000060
908,0.384176,1.057883,0.000444
909,-0.639378,1.180721,0.000838
910,-0.596020,1.175186,0.000784
911,-0.579442,1.169883,0.000731
912,-0.243498,1.130338,0.000364
913,-0.650658,1.187624,0.000809
914,-0.474613,1.180532,0.000608
915,-0.585870,1.151787,0.000826
916,-0.291954,1.124058,0.000422
917,-0.191715,1.158134,0.000058
918,0.924469,0.993129,0.001548
919,0.915751,0.985611,0.001552
920,1.070634,0.998340,0.001749
921,0.568743,1.009049,0.000983
922,-1.335010,1.037376,0.002194
923,-1.332741,1.032391,0.002239
924,-1.245919,0.983604,0.002090
925,-1.344944,1.008476,0.002190
926,-1.293090,1.006707,0.002128
927,-1.252242,1.005292,0.002137
928,-1.132324,0.983821,0.001977
929,-1.283344,1.044418,0.002161
930,-1.275300,0.999232,0.002129
931,-1.233240,0.988130,0.002083
932,-1.156625,0.982124,0.001968
933,-1.262370,0.974097,0.002134
934,-1.192402,0.987047,0.001988
935,-1.173079,0.976374,0.001946
936,-1.112399,0.970613,0.001846
937,-1.415573,0.963795,0.002442
938,0.295559,1.182269,0.000099
939,0.537417,1.196930,0.000232
940,1.086656,1.226272,0.001197
941,-0.334639,0.974214,0.000550
942,0.740697,0.999956,0.001203
943,0.754851,1.000039,0.001200
944,0.872854,1.018937,0.001385
945,-0.079766,0.987325,0.000140
946,-0.618620,0.997550,0.000992
947,-0.683398,1.000412,0.001150
948,-0.594352,1.032704,0.000979
949,-2.243170,0.998348,0.003702
950,-0.106423,1.007103,0.000160
951,0.141289,1.014108,0.000164
952,0.471308,1.031369,0.000749
953,0.672714,1.017831,0.001006
954,0.192258,1.081072,0.000160
955,0.575675,1.118144,0.000669
956,0.840004,1.184520,0.001068
957,0.238137,1.029763,0.000025
958,0.522642,1.091927,0.000503
959,0.718579,1.102498,0.000813
960,1.099489,1.191479,0.001246
961,0.344588,1.041320,0.000523
962,0.512920,1.034207,0.000695
963,0.453043,1.072828,0.000582
964,0.977044,1.131162,0.001224
965,0.212982,1.085939,0.000063
966,0.376509,1.087535,0.000147
967,0.363965,1.134130,0.000219
968,0.696650,1.123237,0.000557
969,0.251045,1.068688,0.000409
970,0.328237,1.059072,0.000363
971,0.397179,1.088605,0.000266
972,0.528592,1.107458,0.000042
973,0.723961,1.107479,0.000537
974,1.090854,1.138281,0.001171
975,1.184301,1.160279,0.001275
976,1.557901,1.253452,0.001779
977,0.144837,1.060317,0.000380
978,0.157482,1.064374,0.000270
979,0.290145,1.047792,0.000106
980,0.472276,1.113083,0.000179
981,0.209428,1.062146,0.000112
982,0.337195,1.068929,0.000112
983,0.413741,1.087125,0.000276
984,0.934164,1.125111,0.001018
985,0.628666,1.076027,0.001002
986,1.259160,1.038359,0.002102
987,1.245992,1.047061,0.002086
988,1.358438,1.049689,0.002235
989,1.092715,1.042613,0.002001
990,-0.973554,0.974961,0.001542
991,-0.969525,0.987863,0.001546
992,-0.946851,0.968037,0.001494
993,-1.174908,0.989690,0.001679
994,-1.190724,0.980970,0.001670
995,-1.117639,0.988761,0.001553
996,-1.052339,0.959935,0.001345
997,-1.029451,0.988497,0.000876
998,-1.135277,0.983978,0.001514
999,-1.004371,0.983983,0.001370
1000,-1.025071,0.982407,0.001435
1001,-1.185119,0.976646,0.001550
1002,-1.111955,0.982070,0.001646
1003,-1.121178,0.972812,0.001665
1004,-1.071538,0.981927,0.001591
1005,-1.285554,0.984945,0.001863
1006,0.925359,1.127710,0.001896
1007,1.105263,1.195382,0.002005
1008,1.512277,1.120189,0.002485
1009,0.706190,0.932206,0.000994
1010,1.165700,0.987031,0.001831
1011,1.206193,0.993745,0.001868
1012,1.242202,1.005939,0.001936
1013,0.951980,0.939283,0.001344
1014,0.857623,0.928358,0.001088
1015,0.871986,0.924613,0.001113
1016,0.887548,0.971021,0.001090
1017,-0.358082,0.921333,0.000976
1018,1.009097,0.959467,0.001449
1019,1.048704,0.951794,0.001506
1020,1.273988,1.004302,0.001908
1021,1.165887,0.985499,0.001824
1022,1.042062,1.002417,0.001615
1023,1.088397,1.048112,0.001463
1024,1.457640,1.060047,0.002102
1025,-0.843246,1.019191,0.000272
1026,-0.998573,1.093121,0.000495
1027,-0.706147,1.047076,0.000151
1028,-0.319244,1.082742,0.000435
1029,-0.470811,1.049998,0.000179
1030,-0.496133,1.077311,0.000147
1031,-0.578040,1.058890,0.000108
1032,-0.301607,1.048203,0.000418
1033,-1.478229,1.153001,0.001254
1034,-1.355498,1.135729,0.001123
1035,-1.291676,1.143318,0.001127
1036,-0.841626,1.057074,0.000472
1037,-1.699093,1.197860,0.001857
1038,-1.579002,1.178434,0.001695
1039,-1.580336,1.180657,0.001690
1040,-1.215130,1.124296,0.001194
1041,-1.288885,1.124048,0.001308
1042,-0.944640,1.092823,0.000779
1043,-0.707185,1.087937,0.000534
1044,-0.318448,1.031247,0.000003
1045,-1.787301,1.212578,0.002110
1046,-1.687668,1.223573,0.001866
1047,-1.654742,1.206179,0.001806
1048,-1.417635,1.162246,0.001494
1049,-1.671404,1.210852,0.001884
1050,-1.449419,1.212028,0.001520
1051,-1.290592,1.162719,0.001253
1052,-1.033737,1.145456,0.000944
1053,-1.028664,1.125347,0.000901
1054,0.597929,0.988524,0.001295
1055,0.750247,0.997156,0.001503
1056,0.917552,0.996395,0.001684
1057,0.513468,0.994164,0.001020
1058,-1.443709,1.018043,0.002186
1059,-1.346760,0.988460,0.002098
1060,-1.069838,0.970614,0.001831
1061,-1.205722,0.981456,0.002084
1062,-1.164079,0.975012,0.001956
1063,-1.048118,0.969467,0.001798
1064,-0.848200,0.945676,0.001584
1065,-1.001514,0.935842,0.001896
1066,-1.041736,0.963694,0.001812
1067,-0.978434,0.960934,0.001731
1068,-0.912403,0.947361,0.001654
1069,-0.999095,0.953804,0.001869
1070,-1.024513,0.965559,0.001775
1071,-0.950990,0.964187,0.001681
1072,-0.877087,0.961812,0.001601
1073,-1.080876,0.978284,0.001997
1074,0.860509,1.025622,0.000890
1075,1.213585,1.176297,0.001239
1076,1.890706,1.155970,0.002139
1077,1.325604,1.086521,0.002613
1078,1.362711,1.042399,0.002414
1079,1.409351,1.057397,0.002501
1080,1.491824,1.055817,0.002556
1081,1.391832,1.079563,0.002751
1082,1.500880,1.106870,0.003090
1083,1.458503,1.111481,0.003033
1084,1.593133,1.137804,0.003184
1085,0.529765,0.987202,0.001827
1086,1.649825,1.102505,0.003190
1087,1.663857,1.105612,0.003165
1088,1.806545,1.117052,0.003157
1089,1.478276,1.055755,0.002581
1090,1.944598,1.164886,0.003370
1091,1.785870,1.144513,0.002929
1092,2.118153,1.253567,0.003308
1093,0.973210,0.967877,0.001301
1094,0.989509,0.969597,0.001345
1095,1.351905,0.996146,0.001721
1096,1.727705,1.051427,0.002146
1097,0.946066,0.935180,0.001277
1098,1.009915,0.941649,0.001366
1099,1.032093,0.958975,0.001291
1100,1.343420,0.992424,0.001596
1101,0.386592,0.902323,0.000366
1102,0.652879,0.905689,0.000689
1103,0.700604,0.908462,0.000692
1104,1.093825,0.950064,0.001180
1105,0.250273,0.952566,0.000124
1106,0.400427,0.965434,0.000366
1107,0.452423,0.957875,0.000363
1108,0.619414,0.973861,0.000534
1109,1.020889,1.050045,0.001165
1110,1.510862,1.078786,0.001767
1111,1.472257,1.103100,0.001622
1112,1.932567,1.156266,0.002221
1113,0.202851,0.988625,0.000090
1114,0.341045,0.968089,0.000168
1115,0.418962,0.989603,0.000223
1116,0.642188,0.986929,0.000440
1117,0.570141,1.009781,0.000466
1118,0.681588,0.996815,0.000632
1119,0.967660,1.024667,0.000959
1120,1.173033,1.025006,0.001227
1121,1.227763,1.049723,0.001310
1122,1.531318,1.036075,0.002188
1123,1.569201,1.043078,0.002207
1124,1.538810,1.037539,0.002217
1125,1.573470,1.031207,0.002065
1126,-0.699373,0.991754,0.001508
1127,-0.828259,0.980831,0.001655
1128,-0.790789,0.991442,0.001586
1129,-0.995268,1.006090,0.001871
1130,-0.894339,1.005535,0.001742
1131,-0.841472,0.999911,0.001700
1132,-0.740217,1.003686,0.001583
1133,-0.382205,1.025551,0.001200
1134,-0.842636,1.006796,0.001684
1135,-0.852227,0.998990,0.001695
1136,-0.799053,0.994691,0.001575
1137,-0.881237,1.020110,0.001759
1138,-0.997798,0.996825,0.001798
1139,-0.984894,0.996693,0.001812
1140,-0.936879,0.987580,0.001717
1141,-1.004598,1.020284,0.001879
1142,0.928028,1.065932,0.000513
1143,0.748383,1.005732,0.000349
1144,1.462848,1.059504,0.001648
1145,-0.037362,0.924522,0.000153
1146,0.811261,0.972899,0.001325
1147,0.818476,0.973552,0.001302
1148,0.887219,0.979816,0.001440
1149,0.351037,0.943207,0.000580
1150,0.218703,0.937011,0.000380
1151,0.201440,0.945026,0.000320
1152,0.285044,0.948287,0.000425
1153,-1.083418,0.970427,0.001669
1154,0.359144,0.949867,0.000597
1155,0.351688,0.960702,0.000612
1156,0.694200,0.977474,0.001059
1157,0.784218,1.003630,0.001166
1158,-0.013917,1.053926,0.000308
1159,-0.065205,1.073380,0.000497
1160,0.206010,1.115796,0.000092
1161,0.186305,1.037580,0.000196
1162,0.428982,1.007234,0.000616
1163,0.474272,1.033663,0.000722
1164,0.677199,0.992276,0.000950
1165,-0.040239,0.961947,0.000037
1166,-0.286225,0.930792,0.000430
1167,-0.184538,0.945034,0.000411
1168,-0.021184,0.920388,0.000145
1169,-0.683156,0.938384,0.001102
1170,-0.558223,0.916394,0.000892
1171,-0.599401,0.924150,0.000991
1172,-0.410938,0.906314,0.000805
1173,-0.317466,0.931462,0.000470
1174,-0.128401,0.935443,0.000108
1175,-0.091219,0.938038,0.000027
1176,0.215950,0.926217,0.000349
1177,0.402396,1.016242,0.000734
1178,0.715919,1.006670,0.001179
1179,0.777577,1.076578,0.001348
1180,1.249376,1.031256,0.001885
1181,0.116004,0.980230,0.000280
1182,0.215062,0.979849,0.000443
1183,0.334611,0.990150,0.000571
1184,0.466554,0.981342,0.000772
1185,0.704355,1.036483,0.001252
1186,1.311634,1.060769,0.002156
1187,1.299477,1.056675,0.002135
1188,1.363681,1.065171,0.002223
1189,1.275996,1.048204,0.002115
1190,1.329884,1.059284,0.002202
1191,1.386132,1.053763,0.002283
1192,1.506937,1.059602,0.002460
1193,1.125469,1.053382,0.001770
1194,-1.000324,0.972579,0.001718
1195,-1.019260,0.982824,0.001748
1196,-1.045538,0.988640,0.001787
1197,-1.232353,1.004059,0.002030
1198,-1.155746,1.005287,0.001915
1199,-1.133685,1.002631,0.001893
1200,-1.135035,1.007933,0.001901
1201,-1.212881,1.005885,0.002021
1202,-1.163068,1.003690,0.001927
1203,-1.127753,1.001671,0.001882
1204,-1.136736,1.005149,0.001895
1205,-1.166970,1.019836,0.001996
1206,-0.779387,1.010560,0.001495
1207,-0.478460,1.013970,0.001053
1208,0.372744,1.004495,0.000153
1209,0.625298,0.883904,0.000567
1210,0.972559,0.983926,0.001230
1211,0.678557,0.930715,0.000799
1212,1.164582,0.978287,0.001519
1213,-0.730817,0.977639,0.001467
1214,0.719548,0.920171,0.001068
1215,0.806276,0.919844,0.001187
1216,0.956347,0.944245,0.001467
1217,0.163281,0.897260,0.000137
1218,-1.369154,1.105018,0.002406
1219,-1.426339,1.113228,0.002534
1220,-1.288267,1.110759,0.002348
1221,-1.395273,1.111525,0.002417
1222,-0.069617,0.906950,0.000337
1223,0.209139,0.893683,0.000097
1224,0.806214,0.903394,0.001126
1225,1.005083,0.938250,0.001472
1226,-1.189941,1.057583,0.002155
1227,-1.223120,1.028218,0.002124
1228,-1.061721,1.035645,0.001868
1229,-0.531256,1.026462,0.001027
1230,2.370302,0.853799,0.003448
1231,2.067008,0.870124,0.003127
1232,2.036650,0.952422,0.003100
1233,1.613817,0.932214,0.002815
1234,0.318279,0.986936,0.000744
1235,0.099159,1.020857,0.000367
1236,-0.184297,0.988805,0.000182
1237,-0.098895,1.024859,0.000205
1238,1.739259,0.936147,0.003265
1239,1.781988,0.934849,0.003259
1240,1.715088,0.969721,0.003078
1241,2.027657,0.871273,0.003424
1242,1.190182,0.941803,0.001996
1243,1.102248,0.973297,0.001789
1244,0.560875,0.996374,0.000935
1245,0.444277,1.007231,0.000636
1246,2.165913,0.874010,0.003506
1247,2.105102,0.913583,0.003385
1248,1.926908,0.942409,0.003114
1249,2.368334,0.811591,0.003485
1250,1.116995,1.001028,0.001449
1251,0.849746,1.004576,0.000979
1252,0.482968,1.042251,0.000396
1253,0.589271,1.025248,0.000577
1254,2.509330,0.801198,0.003544
1255,2.520010,0.803609,0.003661
1256,2.425353,0.876621,0.003505
1257,2.094486,0.859007,0.003052
1258,2.163927,0.880854,0.003155
1259,2.058655,0.886038,0.003047
1260,2.006029,0.912090,0.002974
1261,1.676742,0.808544,0.001834
1262,1.150725,0.909409,0.001010
1263,0.899456,0.955340,0.000541
1264,0.734566,0.893653,0.000328
1265,-1.054754,1.070484,0.002069
1266,-1.176791,1.017917,0.001988
1267,-1.189482,1.010482,0.002055
1268,-1.217918,1.003359,0.002082
1269,-1.001967,1.049317,0.001902
1270,-1.000879,1.054231,0.001871
1271,-1.003435,1.038039,0.001911
1272,-0.993592,1.033145,0.001947
1273,0.011742,0.920626,0.000788
1274,-1.026264,1.053872,0.002023
1275,-1.166215,1.027367,0.002188
1276,-1.161384,1.005809,0.002170
1277,-0.937054,1.015828,0.001920
1278,-1.228023,1.012326,0.002153
1279,-1.236312,1.008316,0.002135
1280,-1.211669,0.984153,0.002123
1281,-1.359478,0.988292,0.002295
1282,0.985134,1.015182,0.001551
1283,0.950679,1.017597,0.001525
1284,1.075159,1.041071,0.001728
1285,1.090132,1.006899,0.001782
1286,1.075662,1.017485,0.001779
1287,1.043363,1.012167,0.001740
1288,0.997774,1.032586,0.001707
1289,1.068068,1.020744,0.001725
1290,1.120949,1.018768,0.001846
1291,1.074077,1.019972,0.001775
1292,1.068557,1.030725,0.001770
1293,1.091280,1.024497,0.001749
1294,1.028057,1.028912,0.001695
1295,0.893097,1.068022,0.001465
1296,0.815020,1.068401,0.001389
1297,0.173423,1.082874,0.000106
1298,1.014878,1.017473,0.001670
1299,0.998057,1.037573,0.001661
1300,1.034937,1.041946,0.001712
1301,1.173974,1.021495,0.001741
1302,-0.951819,0.969776,0.001829
1303,-1.146691,0.973645,0.001981
1304,-1.051629,0.944656,0.001927
1305,-1.061485,1.009626,0.002018
1306,-1.091214,0.991538,0.001964
1307,-1.143533,0.988986,0.002029
1308,-1.124928,0.949382,0.002024
1309,-1.015430,1.017934,0.001994
1310,-0.954416,0.962780,0.001807
1311,-0.837742,0.975491,0.001654
1312,-0.832604,0.919910,0.001701
1313,-1.434846,1.005790,0.002446
1314,0.898771,1.020957,0.001500
1315,0.975978,1.025740,0.001601
1316,1.009921,1.029229,0.001694
1317,0.997156,0.990945,0.001678
1318,0.952700,1.002254,0.001639
1319,0.925209,1.010500,0.001589
1320,0.924115,1.010719,0.001613
1321,0.814779,1.022153,0.001434
1322,1.038443,1.008410,0.001743
1323,1.045343,1.016396,0.001766
1324,1.103386,1.014625,0.001837
1325,0.978582,1.001343,0.001605
1326,-1.381641,0.984868,0.002225
1327,-1.486795,0.964170,0.002417
1328,-1.276797,0.960159,0.002107
1329,-1.483644,1.006024,0.002410
1330,-1.227006,0.995161,0.001962
1331,-1.308980,0.998582,0.002064
1332,-0.982724,0.944111,0.001619
1333,-1.291953,0.990828,0.002064
1334,-1.317109,0.977096,0.002122
1335,-1.344802,0.985269,0.002160
1336,-1.280354,0.962063,0.002045
1337,-1.431543,1.006307,0.002418
1338,0.644342,1.005849,0.001071
1339,0.752884,1.017061,0.001268
1340,0.877183,1.037003,0.001515
1341,1.001188,0.990359,0.001568
1342,-0.556139,1.017148,0.000912
1343,-0.839130,0.993555,0.001461
1344,-1.332653,0.965342,0.002081
1345,-1.390648,1.002982,0.002249
1346,-1.291511,0.996503,0.002078
1347,-1.404465,0.970213,0.002216
1348,-1.263679,0.960449,0.002035
1349,0.745831,1.009093,0.001233
1350,0.883509,1.007651,0.001554
1351,0.718608,1.036144,0.001354
1352,0.994432,1.055038,0.001618
1353,0.860404,0.915163,0.001541
1354,1.093889,0.966725,0.001873
1355,1.028313,0.963182,0.001814
1356,1.096246,0.984496,0.001882
1357,0.948537,0.913974,0.001716
1358,0.726002,0.922748,0.001470
1359,0.659363,0.924501,0.001384
1360,0.578176,0.965849,0.001286
1361,-0.579546,1.110959,0.000638
1362,0.774587,0.925282,0.001555
1363,0.721134,0.933468,0.001445
1364,0.880420,0.964488,0.001681
1365,1.044368,0.926736,0.001808
1366,0.514966,0.933688,0.001232
1367,0.229013,0.968129,0.000907
1368,0.785425,0.990842,0.001352
1369,0.059382,0.869292,0.000366
1370,-0.119346,0.899587,0.000561
1371,-0.269759,0.943616,0.000761
1372,-0.234871,0.924349,0.000735
1373,0.160273,0.887241,0.000209
1374,0.278070,0.895268,0.000041
1375,0.068089,0.907808,0.000292
1376,0.064923,0.926470,0.000342
1377,-0.573112,0.966228,0.001434
1378,-0.487542,0.997227,0.001244
1379,-0.542194,0.978283,0.001422
1380,-0.515215,0.996606,0.001353
1381,-0.665293,1.067255,0.001599
1382,-0.519207,1.082546,0.001380
1383,-0.446315,1.088344,0.001281
1384,-0.514569,1.060908,0.001346
1385,-0.421309,1.082430,0.001301
1386,-0.212699,1.066408,0.000894
1387,-0.103292,1.094706,0.000806
1388,-0.155117,1.049468,0.000859
1389,-0.797022,1.112717,0.001827
1390,-0.610705,1.103260,0.001516
1391,-0.487626,1.108296,0.001395
1392,-0.619312,1.078934,0.001475
1393,-0.564206,1.108317,0.001491
1394,-0.445823,1.102980,0.001297
1395,-0.344192,1.108474,0.001177
1396,-0.447673,1.088330,0.001238
1397,-0.080948,1.058656,0.000778
1398,1.002408,0.950354,0.001362
1399,1.075559,0.963657,0.001481
1400,1.122122,0.984324,0.001605
1401,0.700173,0.917370,0.000746
1402,-1.343725,1.043744,0.002393
1403,-1.334990,1.020303,0.002284
1404,-1.266762,0.977792,0.002106
1405,-1.214158,1.036979,0.002125
1406,-1.239035,1.021570,0.002117
1407,-1.227393,1.018161,0.002082
1408,-1.173685,0.978961,0.001930
1409,-1.127835,1.023683,0.002026
1410,-1.215440,1.007620,0.002021
1411,-1.256473,1.002276,0.002085
1412,-1.133500,0.982867,0.001899
1413,-1.102545,1.011494,0.001900
1414,-1.197631,1.002698,0.001960
1415,-1.163632,0.986796,0.001916
1416,-1.157083,0.980562,0.001865
1417,-1.244806,0.990247,0.002075
1418,-0.789431,0.851688,0.000977
1419,-0.799845,0.871793,0.000949
1420,0.058883,0.997360,0.000580
1421,1.156515,0.998418,0.001951
1422,1.256598,1.015126,0.002083
1423,1.260096,1.024514,0.002101
1424,1.345906,1.033216,0.002234
1425,1.307195,1.002716,0.002168
1426,1.234437,0.986993,0.002098
1427,1.191756,0.964820,0.002026
1428,1.227241,0.994214,0.002151
1429,0.166379,0.851706,0.000409
1430,1.275852,1.020608,0.002221
1431,1.276592,1.002074,0.002235
1432,1.332613,1.064217,0.002324
1433,1.208526,1.013490,0.002173
1434,0.961507,0.983427,0.002159
1435,0.725264,0.998993,0.001714
1436,0.754738,1.118107,0.001994
1437,0.530059,0.988116,0.001088
1438,0.542085,1.046744,0.001051
1439,0.543646,1.066777,0.001137
1440,0.444916,1.136955,0.001023
1441,0.683024,1.031403,0.001116
1442,0.697618,1.023251,0.001239
1443,0.601745,1.040011,0.001179
1444,0.602644,1.043013,0.001171
1445,-0.160231,1.047074,0.000122
1446,-0.106657,1.063570,0.000065
1447,-0.078619,1.066144,0.000056
1448,-0.081538,1.060770,0.000201
1449,-0.447857,1.080486,0.000571
1450,-0.360971,1.095855,0.000416
1451,-0.430467,1.097357,0.000481
1452,-0.301486,1.099271,0.000260
1453,-0.205383,1.101079,0.000347
1454,-0.010743,1.144392,0.000002
1455,-0.023782,1.145819,0.000007
1456,-0.100521,1.176112,0.000088
1457,-0.811167,1.077399,0.001265
1458,-0.683366,1.075010,0.001018
1459,-0.744721,1.076322,0.001138
1460,-0.637882,1.086869,0.000925
1461,-0.522525,1.086195,0.000837
1462,-0.513592,1.075277,0.000807
1463,-0.456626,1.073879,0.000705
1464,-0.488572,1.077802,0.000781
1465,-0.132477,1.106063,0.000563
1466,0.838170,1.028201,0.001227
1467,0.843330,1.041360,0.001272
1468,0.991128,1.036214,0.001533
1469,0.677419,1.047530,0.000788
1470,-1.424847,0.997482,0.002463
1471,-1.415535,0.975492,0.002395
1472,-1.259903,0.970513,0.002126
1473,-1.402152,0.990126,0.002491
1474,-1.418385,0.997211,0.002534
1475,-1.457433,0.986202,0.002596
1476,-1.330101,0.959108,0.002385
1477,-1.419989,0.999027,0.002895
1478,-1.357929,0.987253,0.002424
1479,-1.311670,0.996441,0.002336
1480,-1.209334,0.966357,0.002099
1481,-1.329608,0.987561,0.002465
1482,-1.264526,0.982082,0.002205
1483,-1.338648,0.977952,0.002290
1484,-1.221847,0.964797,0.002078
1485,-1.223652,0.980967,0.002254
1486,-0.446527,0.946875,0.001343
1487,-0.191471,0.957193,0.000604
1488,0.394851,1.133530,0.000821
1489,0.937606,1.044768,0.001013
1490,1.174748,1.021303,0.001768
1491,1.154845,1.034987,0.001756
1492,1.195486,1.031852,0.001853
1493,1.142035,1.039831,0.001471
1494,1.051323,1.054601,0.001147
1495,0.992241,1.062570,0.001112
1496,1.080618,1.072297,0.001205
1497,-0.114237,0.964665,0.000955
1498,1.134155,1.049569,0.001478
1499,1.135512,1.044720,0.001534
1500,1.133792,1.071154,0.001654
1501,1.058823,0.993740,0.001662
1502,0.863026,1.005397,0.001467
1503,0.789770,0.984483,0.001467
1504,0.764188,1.115139,0.001586
1505,0.321533,0.905273,0.001296
1506,0.348651,1.005667,0.001579
1507,0.355704,0.975815,0.001555
1508,0.684266,1.107558,0.002137
1509,0.701545,0.914593,0.001958
1510,0.784384,0.929820,0.002124
1511,0.730187,0.921717,0.002008
1512,0.858913,1.021116,0.002247
1513,-0.087607,1.009195,0.000638
1514,0.040211,1.067785,0.000910
1515,-0.071834,1.052319,0.000745
1516,0.103661,1.101042,0.001074
1517,-0.256852,1.083832,0.000178
1518,-0.216799,1.084092,0.000234
1519,-0.158931,1.109362,0.000316
1520,-0.061188,1.103586,0.000510
1521,0.261425,1.089587,0.001045
1522,0.541876,1.104613,0.001510
1523,0.741697,1.171536,0.001742
1524,0.747124,1.145587,0.001819
1525,-0.307779,1.111965,0.000091
1526,-0.210059,1.099361,0.000251
1527,-0.143397,1.126112,0.000370
1528,0.011039,1.115870,0.000677
1529,-0.042988,1.089705,0.000488
1530,0.049985,1.095993,0.000658
1531,0.141921,1.098188,0.000844
1532,0.223656,1.148579,0.001105
1533,0.739592,1.044028,0.001780
1534,1.333028,0.989329,0.002426
1535,1.357926,0.989181,0.002428
1536,1.363480,1.009545,0.002456
1537,1.256604,0.990467,0.002486
1538,-1.012457,1.045649,0.001469
1539,-1.115251,1.003850,0.001675
1540,-1.080755,0.993857,0.001673
1541,-0.942820,0.995635,0.001443
1542,-0.983580,1.001307,0.001556
1543,-0.923396,0.986310,0.001489
1544,-0.907230,0.959652,0.001433
1545,-0.354580,0.976561,0.000513
1546,-0.935460,0.982740,0.001528
1547,-0.941987,0.978454,0.001547
1548,-0.954279,0.954505,0.001599
1549,-0.768515,0.980306,0.001250
1550,-1.003398,0.979969,0.001626
1551,-1.034309,0.977053,0.001677
1552,-1.011748,0.955012,0.001642
1553,-1.163138,0.983984,0.001822
1554,0.197944,1.046955,0.000768
1555,0.126199,1.086503,0.000271
1556,0.290732,1.054117,0.000609
1557,-0.409919,0.978966,0.000512
1558,0.688285,1.005239,0.001186
1559,0.682606,1.009403,0.001138
1560,0.782632,1.017372,0.001300
1561,-0.143530,0.996196,0.000170
1562,-0.714559,1.004203,0.001089
1563,-0.812206,1.021121,0.001288
1564,-0.951268,1.033687,0.001440
1565,-2.655627,1.039545,0.004130
1566,-0.218292,0.998676,0.000284
1567,-0.157026,1.020899,0.000187
1568,0.219410,1.028933,0.000467
1569,0.270165,0.996320,0.000647
1570,-0.678034,1.005053,0.000902
1571,-0.468074,1.035413,0.000546
1572,-0.426348,1.057922,0.000390
1573,-0.808354,0.877984,0.000690
1574,-0.528878,0.874855,0.000416
1575,-0.210665,0.913244,0.000101
1576,-0.069012,0.932846,0.000310
1577,-0.353914,0.866337,0.000013
1578,-0.270846,0.865685,0.000050
1579,-0.243225,0.891766,0.000126
1580,-0.235748,0.934660,0.000051
1581,-1.017945,0.873290,0.001128
1582,-0.702434,0.895446,0.000785
1583,-0.692674,0.894961,0.000778
1584,-0.349626,0.953380,0.000303
1585,-0.769049,0.931216,0.001145
1586,-0.750016,0.947655,0.001144
1587,-0.761783,0.937581,0.001174
1588,-0.528939,0.979739,0.000799
1589,-0.207175,0.992177,0.000422
1590,0.034927,1.033807,0.000065
1591,0.026230,1.039234,0.000059
1592,0.616830,1.094969,0.000656
1593,-0.760169,0.999360,0.001353
1594,-0.772516,0.990240,0.001366
1595,-0.732647,0.997956,0.001281
1596,-0.582324,1.005176,0.001099
1597,-0.498344,1.004733,0.000960
1598,-0.460760,0.996617,0.000906
1599,-0.336973,1.025618,0.000661
1600,-0.051511,0.999923,0.000234
1601,-0.149914,1.035649,0.000460
1602,0.945758,0.988914,0.001418
1603,1.004082,0.995448,0.001484
1604,1.086755,1.015744,0.001668
1605,0.888730,1.000458,0.001172
1606,-1.213127,1.021495,0.002090
1607,-1.228281,1.003797,0.002134
1608,-1.050621,0.980306,0.001842
1609,-1.160462,1.029610,0.002086
1610,-1.179602,1.022932,0.002104
1611,-1.151268,0.998182,0.002074
1612,-0.996191,0.987087,0.001821
1613,-0.846512,1.039842,0.001786
1614,-1.092570,1.013724,0.001947
1615,-1.114128,0.994719,0.001958
1616,-1.070195,0.974928,0.001866
1617,-1.026056,0.987265,0.001907
1618,-1.112011,0.990308,0.001942
1619,-1.087189,0.983723,0.001904
1620,-1.012953,0.964899,0.001740
1621,-1.117861,0.981082,0.001910
1622,0.088770,0.866095,0.000188
1623,0.525530,0.860389,0.000600
1624,0.871429,0.975818,0.001277
1625,0.822259,0.928572,0.001126
1626,1.144483,0.997082,0.001808
1627,1.125732,0.989426,0.001791
1628,1.226596,1.011425,0.001968
1629,0.992825,0.952615,0.001447
1630,0.793777,0.921779,0.001057
1631,0.790823,0.926739,0.001070
1632,0.859927,0.928238,0.001259
1633,-0.435113,0.930079,0.001004
1634,0.993119,0.937782,0.001480
1635,1.049629,0.976586,0.001600
1636,1.223899,0.981093,0.001941
1637,1.076364,1.009838,0.001868
1638,0.895400,0.966526,0.001765
1639,1.097831,1.050003,0.002054
1640,1.113013,1.022268,0.002113
1641,-0.923888,0.958727,0.000824
1642,-0.826722,0.980098,0.000656
1643,-0.663448,1.022075,0.000445
1644,0.004169,1.020288,0.000431
1645,-0.326471,0.979169,0.000091
1646,-0.341271,0.981057,0.000007
1647,-0.342847,1.005584,0.000105
1648,0.041829,1.056594,0.000634
1649,-1.272147,0.945087,0.001519
1650,-1.114136,0.954545,0.001292
1651,-1.180087,0.964656,0.001432
1652,-0.935425,0.959646,0.000973
1653,-1.308675,0.924734,0.002012
1654,-1.299442,0.927597,0.001999
1655,-1.243929,0.914803,0.001910
1656,-0.916637,0.924680,0.001493
1657,-0.460561,0.920302,0.000884
1658,-0.220690,0.922581,0.000399
1659,-0.152421,0.951827,0.000292
1660,0.394242,0.944843,0.000457
1661,-1.097146,0.965067,0.001837
1662,-1.123107,0.948026,0.001754
1663,-0.965718,0.950476,0.001530
1664,-0.788446,0.926156,0.001203
1665,-1.015774,0.960561,0.001625
1666,-0.871306,0.940504,0.001419
1667,-0.819790,0.951706,0.001323
1668,-0.460748,0.942257,0.000768
1669,-0.015230,0.948690,0.000040
1670,1.055112,0.989927,0.001727
1671,1.109996,0.987783,0.001828
1672,1.228122,1.016182,0.002024
1673,1.045130,1.011963,0.001669
1674,-1.021500,0.976673,0.001682
1675,-1.104080,0.973945,0.001771
1676,-0.946301,0.945269,0.001520
1677,-0.953737,0.968834,0.001648
1678,-0.835210,0.965616,0.001417
1679,-0.767681,0.950506,0.001298
1680,-0.560700,0.916836,0.000969
1681,-0.286265,0.902679,0.000644
1682,-0.745806,0.949694,0.001282
1683,-0.759405,0.938298,0.001285
1684,-0.752517,0.931605,0.001263
1685,-0.674063,0.922729,0.001153
1686,-0.856263,0.961763,0.001427
1687,-0.819688,0.950832,0.001368
1688,-0.781963,0.940234,0.001321
1689,-0.962821,0.931931,0.001614
1690,1.266199,0.882490,0.002216
1691,1.312409,0.963305,0.002243
1692,1.410887,1.010233,0.002300
1693,1.396421,1.087613,0.002848
1694,1.362229,1.052182,0.002456
1695,1.409633,1.055740,0.002545
1696,1.423187,1.073637,0.002564
1697,1.332082,1.079624,0.002727
1698,1.394176,1.118472,0.003091
1699,1.331102,1.109143,0.003048
1700,1.512376,1.137745,0.003283
1701,0.391478,0.959062,0.001800
1702,1.479362,1.117840,0.003139
1703,1.577140,1.118098,0.003207
1704,1.652156,1.108606,0.003099
1705,1.278531,1.063015,0.002417
1706,1.597214,1.130569,0.003241
1707,1.524322,1.150368,0.002955
1708,1.795222,1.091659,0.003289
1709,0.067053,1.022207,0.000909
1710,0.091398,1.018870,0.000940
1711,0.433044,0.972939,0.001416
1712,0.651915,0.978754,0.001651
1713,0.079633,0.962451,0.000797
1714,0.237745,0.984486,0.001050
1715,0.221081,0.950511,0.001019
1716,0.303146,0.979347,0.001119
1717,-0.646878,1.048508,0.000024
1718,-0.556494,1.048451,0.000162
1719,-0.496461,1.040659,0.000232
1720,-0.264326,1.004119,0.000538
1721,-0.832464,1.061010,0.000319
1722,-0.777098,1.032575,0.000176
1723,-0.788708,1.049958,0.000185
1724,-0.561653,0.988446,0.000082
1725,-0.554000,1.032091,0.000305
1726,-0.433913,0.967349,0.000582
1727,-0.175774,1.007894,0.000928
1728,0.148662,0.930874,0.001261
1729,-1.272730,1.061718,0.000810
1730,-1.135841,1.054894,0.000556
1731,-1.103873,1.048619,0.000529
1732,-0.869815,1.017569,0.000214
1733,-1.145429,1.055007,0.000539
1734,-0.997445,1.051389,0.000331
1735,-0.828573,1.015313,0.000034
1736,-0.762373,1.005497,0.000032
1737,-0.903962,0.987848,0.000013
1738,0.605706,0.973005,0.001613
1739,0.701775,0.979119,0.001726
1740,0.867774,0.998356,0.001815
1741,0.218052,0.969678,0.000992
1742,-1.494081,1.008065,0.002040
1743,-1.330794,0.986783,0.001919
1744,-1.214475,0.953945,0.001857
1745,-1.620199,0.999562,0.002436
1746,-1.419150,0.983642,0.002100
1747,-1.415202,0.977314,0.002129
1748,-1.263016,0.938923,0.002013
1749,-1.615237,0.973860,0.002283
1750,-1.311160,0.972263,0.002019
1751,-1.320157,0.962918,0.002081
1752,-1.127288,0.951918,0.001872
1753,-1.425155,0.962612,0.002270
1754,-1.251386,0.973541,0.002017
1755,-1.196092,0.964130,0.001953
1756,-1.095272,0.963131,0.001860
1757,-1.394596,0.964818,0.002378
1758,0.004127,0.899714,0.000119
1759,0.676886,1.071446,0.000738
1760,1.350356,1.000567,0.001466
1761,-0.139171,0.940392,0.000262
1762,0.851518,0.982399,0.001367
1763,0.875008,0.984501,0.001381
1764,1.014775,1.001204,0.001560
1765,0.271760,0.949773,0.000492
1766,0.261390,0.951899,0.000479
1767,0.255149,0.942438,0.000430
1768,0.430297,0.962826,0.000589
1769,-0.750817,0.922090,0.001124
1770,0.537805,0.969388,0.000917
1771,0.612045,0.966332,0.000998
1772,0.858446,1.000904,0.001301
1773,0.860934,0.986325,0.001395
1774,0.153159,1.011359,0.000438
1775,0.265490,0.938518,0.000275
1776,1.138941,0.958068,0.001240
1777,0.109364,0.990430,0.000178
1778,1.634161,1.005975,0.002609
1779,1.625556,1.019629,0.002580
1780,1.751102,1.036401,0.002658
1781,1.526891,0.987720,0.002492
1782,-0.297943,1.035791,0.000491
1783,-0.429198,0.990904,0.000775
1784,-0.509172,0.978256,0.000995
1785,-0.763668,1.025203,0.001206
1786,0.976149,1.042812,0.001693
1787,1.507046,1.012231,0.002445
1788,1.912096,1.007583,0.002867
1789,1.215170,0.999519,0.001905
1790,-0.249375,1.051551,0.000402
1791,-0.296522,1.041496,0.000517
1792,-0.336834,1.002795,0.000683
1793,-0.613332,1.033940,0.001036
1794,1.462227,1.003612,0.002220
1795,1.837503,1.014012,0.002789
1796,2.100635,1.046466,0.003101
1797,1.211064,1.006946,0.002078
1798,-0.178276,1.047462,0.000203
1799,-0.301708,1.048662,0.000447
1800,-0.338889,1.012558,0.000671
1801,-0.190044,1.069559,0.000334
1802,1.628588,0.991047,0.002622
1803,1.742506,0.999938,0.002837
1804,2.040594,1.002351,0.003140
1805,1.561692,0.965707,0.002522
1806,1.393206,0.991514,0.002268
1807,1.414974,1.001705,0.002291
1808,1.466812,1.003716,0.002341
1809,1.296171,0.996827,0.002060
1810,1.663985,0.994400,0.002232
1811,0.723329,0.945795,0.000305
1812,-0.384123,0.917563,0.001201
1813,-1.170945,0.994451,0.002054
1814,-1.113073,0.989360,0.001898
1815,-1.091141,0.988215,0.001889
1816,-1.055103,0.976267,0.001859
1817,-1.224640,0.988117,0.002142
1818,-1.142621,0.981675,0.001965
1819,-1.114908,0.985482,0.001923
1820,-1.089049,0.970118,0.001914
1821,-1.165505,0.956670,0.002137
1822,1.356740,1.098541,0.001887
1823,1.421237,1.118779,0.001875
1824,1.501776,1.220617,0.001782
1825,1.109125,1.037177,0.001582
1826,-0.148975,0.938852,0.001311
1827,-0.582032,0.891302,0.001638
1828,-0.706567,0.915432,0.001624
1829,-1.046147,1.072457,0.002224
1830,0.932099,0.960867,0.001306
1831,0.988286,0.980984,0.001346
1832,1.149337,0.991652,0.001613
1833,0.496641,0.935184,0.000606
1834,-1.060538,1.064169,0.002114
1835,-1.173523,1.052205,0.002336
1836,-1.223166,1.051720,0.002422
1837,-1.116061,1.083201,0.002146
1838,0.886800,0.951856,0.001248
1839,0.963719,0.964898,0.001352
1840,1.114730,1.005919,0.001584
1841,1.114729,0.981410,0.001719
1842,1.153031,1.009537,0.001723
1843,1.142893,1.004673,0.001670
1844,1.365720,1.130679,0.001911
1845,0.125787,1.026612,0.001197
1846,1.146755,1.044707,0.002175
1847,1.181596,1.046864,0.002151
1848,1.348283,1.072766,0.002320
1849,1.055548,1.034217,0.002020
1850,-0.985363,0.994186,0.000993
1851,-0.981887,0.975469,0.001298
1852,-0.947777,0.963783,0.001410
1853,-1.148199,0.998921,0.001468
1854,0.111055,1.040511,0.001127
1855,0.366592,1.099245,0.001453
1856,1.182346,1.118492,0.002311
1857,0.091701,1.039603,0.001149
1858,-1.053341,1.022316,0.001065
1859,-1.074814,1.008910,0.001186
1860,-1.048881,0.996252,0.001333
1861,-1.183269,0.999321,0.001479
1862,0.569847,1.083785,0.001553
1863,0.951521,1.081014,0.001981
1864,1.232967,1.105828,0.002169
1865,0.156008,1.050143,0.001163
1866,-1.073179,1.015378,0.000970
1867,-1.099281,1.006201,0.001139
1868,-1.014579,0.969999,0.001242
1869,-1.195892,1.003336,0.001192
1870,0.277825,1.112827,0.001307
1871,0.496254,1.115641,0.001525
1872,0.971749,1.113275,0.002089
1873,0.670783,1.076654,0.001636
1874,0.900910,1.078259,0.001907
1875,0.862790,1.095265,0.001795
1876,1.112453,1.115302,0.002056
1877,-0.965008,1.004719,0.001132
1878,-0.883496,0.947393,0.001226
1879,-0.821108,0.911492,0.001425
1880,-0.657879,0.867374,0.001468
1881,-1.270124,0.989479,0.002294
1882,-1.144212,0.999520,0.001973
1883,-1.094812,0.992230,0.001952
1884,-1.061951,0.983000,0.001982
1885,-1.196845,1.011487,0.002030
1886,-1.095692,1.002203,0.001898
1887,-1.067189,1.002218,0.001929
1888,-0.965790,0.970845,0.001873
1889,-0.948186,1.015031,0.002080
1890,-1.000411,1.007430,0.001920
1891,-0.982554,0.999516,0.001947
1892,-0.841996,0.966518,0.001745
1893,-0.558437,1.025413,0.001584
1894,0.820546,0.882368,0.000246
1895,1.039226,0.876498,0.000523
1896,1.488143,0.901795,0.001140
1897,0.200287,0.813261,0.000621
1898,-0.885102,0.993591,0.001867
1899,-1.008138,0.965905,0.002008
1900,-0.808659,0.964337,0.001775
1901,-0.753507,1.003842,0.001989
1902,1.226118,0.934115,0.001519
1903,1.311190,0.967795,0.001651
1904,1.320565,0.984681,0.001739
1905,1.223732,0.948403,0.001713
1906,0.757114,0.879056,0.000201
1907,0.604368,0.893887,0.000329
1908,0.052869,0.868248,0.001028
1909,-0.355976,0.964349,0.001505
1910,-0.387074,0.928936,0.001587
1911,-0.214269,0.942276,0.001505
1912,0.284440,0.875811,0.000877
1913,1.265454,0.989396,0.001697
1914,1.214880,1.012845,0.001657
1915,1.282717,1.011004,0.001742
1916,1.428940,1.070857,0.001932
1917,1.257664,1.006644,0.001902
1918,1.209577,1.018629,0.001904
1919,1.236566,1.019226,0.001920
1920,1.339485,1.035218,0.002056
1921,1.185250,1.018607,0.001840
1922,1.220186,1.033542,0.001871
1923,1.234342,1.060583,0.001812
1924,1.381575,1.081497,0.001949
1925,-1.222832,0.950554,0.002406
1926,-1.118475,0.984835,0.001966
1927,-1.129105,0.962275,0.001943
1928,-0.937243,0.936869,0.001768
1929,-1.190672,0.979257,0.002119
1930,0.508884,0.938341,0.000297
1931,1.287771,1.225583,0.001518
1932,1.495338,1.122907,0.001954
1933,1.263427,1.029695,0.001808
1934,1.345988,1.037844,0.002072
1935,1.471770,1.059500,0.002109
1936,1.635967,1.107846,0.002269
1937,0.433522,0.968239,0.000396
1938,1.322444,1.014088,0.002111
1939,1.265003,1.010110,0.002020
1940,1.335894,1.032455,0.002084
1941,1.332946,1.000495,0.002031
1942,-1.004685,0.983626,0.001754
1943,-1.000964,0.981215,0.001771
1944,-0.830320,0.960951,0.001560
1945,-1.117064,0.985539,0.001943
1946,0.183872,0.954059,0.000594
1947,0.718234,1.029970,0.000066
1948,1.762891,1.178143,0.002113
1949,-1.195648,1.018962,0.002264
1950,-1.302537,1.008326,0.002212
1951,-1.217479,0.986621,0.002074
1952,-1.089211,0.983508,0.001930
1953,-1.326465,1.007969,0.002218
1954,-0.637328,1.064273,0.001270
1955,0.725442,1.099656,0.000829
1956,1.292523,1.064512,0.001849
1957,0.724056,0.999587,0.000838
1958,-1.193157,0.999295,0.002065
1959,-1.055065,0.995724,0.001902
1960,-1.009959,0.970710,0.001843
1961,-1.234422,1.012904,0.002158
1962,-0.996528,1.037914,0.001875
1963,-0.917385,1.024297,0.001805
1964,-0.595343,1.049180,0.001419
1965,-1.013163,1.035039,0.001911
1966,-1.122770,0.983630,0.001939
1967,-1.099861,0.982912,0.001916
1968,-0.982264,0.964384,0.001748
1969,-1.202446,1.013509,0.002202
1970,1.024530,1.024389,0.001540
1971,0.954024,1.036888,0.001455
1972,1.258133,1.044870,0.001849
1973,1.106899,1.013499,0.001686
1974,0.173301,1.084529,0.000120
1975,-0.201373,1.079421,0.000800
1976,-0.381308,1.014605,0.001048
1977,-1.134679,0.999797,0.002105
1978,-1.094129,1.002924,0.002003
1979,-0.959823,0.976985,0.001855
1980,-0.733391,0.962900,0.001504
1981,1.329260,1.039332,0.001773
1982,1.125202,1.024657,0.001664
1983,1.239002,1.043053,0.001831
1984,1.369823,1.077443,0.001886
1985,1.245104,1.040396,0.002084
1986,1.251640,1.027020,0.002083
1987,1.265516,1.030048,0.002104
1988,1.312621,1.038916,0.002165
1989,1.353458,1.047644,0.002316
1990,1.330259,1.081894,0.002361
1991,1.276506,1.087587,0.002284
1992,1.354186,1.108369,0.002336
1993,0.369808,1.094671,0.000778
1994,1.358928,1.083908,0.002365
1995,1.342498,1.093533,0.002321
1996,1.511584,1.075750,0.002473
1997,1.362957,1.065131,0.002179
1998,1.377215,1.113075,0.002268
1999,1.325136,1.123463,0.002170
2000,1.582722,1.126861,0.002341
2001,0.312940,1.022772,0.000085
2002,0.013564,0.979774,0.000326
2003,0.339762,1.006003,0.000244
2004,0.546963,0.954244,0.000265
2005,0.530625,0.987948,0.000592
2006,0.334949,0.988266,0.000261
2007,0.202760,0.972799,0.000075
2008,0.442420,1.001217,0.000289
2009,-0.328596,1.030880,0.000969
2010,-0.429852,1.044826,0.001140
2011,-0.440289,1.018212,0.001168
2012,-0.257403,1.018959,0.000991
2013,-0.349356,1.100624,0.001185
2014,-0.374871,1.096487,0.001183
2015,-0.389814,1.085994,0.001265
2016,-0.237645,1.091762,0.001076
2017,0.072984,1.105193,0.000671
2018,0.353918,1.088489,0.000252
2019,0.223377,1.100222,0.000559
2020,0.570400,1.098072,0.000080
2021,-0.466270,1.139609,0.001406
2022,-0.399033,1.113654,0.001330
2023,-0.494448,1.125395,0.001510
2024,-0.257428,1.101056,0.001130
2025,-0.270659,1.125696,0.001139
2026,-0.240207,1.116312,0.001078
2027,-0.193069,1.113779,0.000997
2028,-0.033964,1.106062,0.000887
2029,0.251547,1.052213,0.000258
2030,1.062755,0.954442,0.001451
2031,1.098166,0.958701,0.001501
2032,1.209340,0.981343,0.001714
2033,0.912572,0.928103,0.001065
2034,-1.249900,1.048765,0.002245
2035,-1.281226,1.024449,0.002264
2036,-1.202703,0.988009,0.002087
2037,-1.185367,1.038172,0.002081
2038,-1.214220,1.023089,0.002106
2039,-1.206916,1.019951,0.002078
2040,-1.053083,0.985805,0.001817
2041,-0.974984,1.002797,0.002008
2042,-1.153792,1.014931,0.001997
2043,-1.205444,1.011199,0.002088
2044,-1.039043,0.991528,0.001801
2045,-1.021136,1.014441,0.001946
2046,-1.175625,1.010769,0.001994
2047,-1.112505,0.997396,0.001905
2048,-1.053685,0.992129,0.001817
2049,-1.280424,0.991429,0.002275
2050,-0.785413,0.864377,0.001633
2051,-0.353777,0.973213,0.000891
2052,0.566937,0.967369,0.000656
2053,0.508426,0.875020,0.000445
2054,1.059494,0.964038,0.001594
2055,1.076957,0.965305,0.001633
2056,1.105380,0.987668,0.001704
2057,0.745917,0.892689,0.000859
2058,0.517521,0.848283,0.000369
2059,0.450741,0.853551,0.000259
2060,0.518987,0.886531,0.000317
2061,-0.865840,0.945186,0.002058
2062,0.715321,0.895658,0.000855
2063,0.831486,0.897405,0.001002
2064,1.046685,0.978222,0.001517
2065,0.906516,0.972206,0.001293
2066,0.674961,0.968760,0.000798
2067,0.623672,0.962494,0.000801
2068,0.870242,1.152185,0.001260
2069,-0.059550,1.013107,0.000388
2070,0.121318,0.979981,0.000082
2071,0.291218,1.023042,0.000241
2072,0.643774,1.023337,0.001019
2073,-0.006591,0.993986,0.000367
2074,0.083427,0.956027,0.000205
2075,-0.053328,0.973965,0.000432
2076,0.066190,0.995316,0.000167
2077,-0.552014,0.923268,0.001049
2078,-0.436061,0.903600,0.000744
2079,-0.233562,0.912022,0.000421
2080,-0.043107,0.889810,0.000156
2081,-0.387667,1.012305,0.000600
2082,-0.338278,1.023492,0.000433
2083,-0.296842,1.007752,0.000325
2084,-0.230007,1.014752,0.000204
2085,0.164677,1.066497,0.000097
2086,0.454109,1.096538,0.000698
2087,0.460467,1.082277,0.000738
2088,0.923130,1.146163,0.001408
2089,-0.579792,1.061565,0.000982
2090,-0.429882,1.059954,0.000644
2091,-0.569169,1.061715,0.000837
2092,-0.155847,1.031810,0.000163
2093,-0.315333,1.076232,0.000563
2094,-0.244727,1.052485,0.000377
2095,-0.165321,1.062344,0.000315
2096,0.060403,1.045925,0.000107
2097,-0.054796,1.099996,0.000372
2098,0.950058,1.032713,0.001430
2099,0.956848,1.040151,0.001495
2100,1.103328,1.040550,0.001737
2101,0.776588,1.053708,0.001023
2102,-1.325230,0.981763,0.002228
2103,-1.250069,0.970737,0.002105
2104,-1.153218,0.962350,0.001899
2105,-1.371454,0.989011,0.002504
2106,-1.341026,0.989360,0.002404
2107,-1.250379,0.988227,0.002293
2108,-1.212414,0.958874,0.002215
2109,-1.363543,1.010819,0.002844
2110,-1.248656,0.991603,0.002278
2111,-1.178643,0.988799,0.002145
2112,-1.145460,0.968209,0.002015
2113,-1.348007,0.988013,0.002461
2114,-1.204521,0.980158,0.002090
2115,-1.202509,0.981715,0.002095
2116,-1.098178,0.968271,0.001877
2117,-1.319283,0.957962,0.002321
2118,0.069827,1.011416,0.000431
2119,0.400598,1.036700,0.000688
2120,1.020634,1.118931,0.001689
2121,0.409762,1.011497,0.001052
2122,1.015890,1.001912,0.001803
2123,1.028168,1.013557,0.001878
2124,1.104253,1.019138,0.001963
2125,0.716165,1.007250,0.001468
2126,0.398188,1.012770,0.001110
2127,0.414734,1.023418,0.001187
2128,0.489604,1.023990,0.001294
2129,-0.915715,1.017393,0.000901
2130,0.602056,1.007123,0.001456
2131,0.719630,1.013820,0.001606
2132,0.954093,1.048956,0.001877
2133,0.936522,0.979379,0.001747
2134,0.629793,1.008328,0.001485
2135,0.875396,1.006209,0.001736
2136,1.181695,1.147531,0.002378
2137,-0.017914,0.888822,0.000828
2138,0.247509,0.958980,0.001248
2139,0.197035,0.927308,0.001167
2140,0.659403,1.029238,0.001923
2141,0.062564,0.869772,0.001064
2142,0.143541,0.910722,0.001204
2143,0.196073,0.910148,0.001247
2144,0.565624,0.954806,0.001842
2145,-0.344554,0.940721,0.000304
2146,-0.168251,0.959579,0.000641
2147,-0.111866,0.979470,0.000674
2148,0.073951,1.000026,0.001025
2149,-0.155908,1.066574,0.000293
2150,-0.181803,1.050696,0.000255
2151,-0.050649,1.074815,0.000513
2152,0.147442,1.072832,0.000776
2153,0.699823,1.079388,0.001509
2154,0.858018,1.089999,0.001843
2155,0.977740,1.144587,0.002021
2156,1.369457,1.168135,0.002503
2157,0.015371,1.107553,0.000395
2158,-0.046583,1.099432,0.000422
2159,0.076444,1.114195,0.000629
2160,0.395730,1.141141,0.001123
2161,0.174976,1.084875,0.000699
2162,0.337671,1.102295,0.001025
2163,0.356461,1.093655,0.001079
2164,0.744745,1.139160,0.001645
2165,0.928621,1.048529,0.001961
2166,1.479722,0.987229,0.002581
2167,1.449544,0.995183,0.002526
2168,1.536859,1.007058,0.002643
2169,1.470167,1.006047,0.002546
2170,-0.847344,1.041624,0.001264
2171,-0.920535,0.999836,0.001411
2172,-0.905807,0.983262,0.001397
2173,-0.888099,0.989934,0.001461
2174,-0.824569,0.996359,0.001351
2175,-0.777532,0.976219,0.001291
2176,-0.629501,0.952452,0.001111
2177,-0.280003,0.977978,0.000512
2178,-0.860668,0.979043,0.001425
2179,-0.840086,0.976964,0.001424
2180,-0.849535,0.951357,0.001494
2181,-0.691091,0.976334,0.001208
2182,-0.898734,0.975804,0.001504
2183,-0.887331,0.975759,0.001488
2184,-0.857442,0.950367,0.001434
2185,-1.050092,0.981824,0.001795
2186,1.181169,1.030029,0.001962
2187,0.909011,1.027258,0.001366
2188,1.364763,1.061188,0.001965
2189,0.881538,1.044453,0.001834
2190,1.187040,1.020035,0.002087
2191,1.179463,1.028317,0.002063
2192,1.271267,1.038645,0.002190
2193,1.024190,1.030769,0.001991
2194,0.774405,1.056138,0.001785
2195,0.767952,1.074181,0.001758
2196,0.881806,1.097233,0.001867
2197,-0.216793,1.064310,0.000355
2198,0.972533,1.051657,0.001995
2199,1.118182,1.061154,0.002167
2200,1.177201,1.073645,0.002186
2201,1.135182,1.020419,0.001906
2202,0.658458,1.102376,0.001179
2203,0.898989,1.084613,0.001456
2204,0.844272,1.118009,0.001309
2205,-1.124507,0.904902,0.002110
2206,-1.125521,0.899775,0.002138
2207,-0.795698,0.901883,0.001588
2208,-0.436071,0.942753,0.001110
2209,-1.106128,0.904892,0.002087
2210,-1.010352,0.916074,0.001805
2211,-1.184605,0.916695,0.002122
2212,-0.826671,0.945523,0.001518
2213,-1.464249,0.876198,0.002528
2214,-1.200995,0.895919,0.002118
2215,-1.142336,0.868439,0.002029
2216,-0.898895,0.911549,0.001687
2217,-0.881811,0.919787,0.001635
2218,-0.834907,0.938324,0.001476
2219,-0.845012,0.924688,0.001516
2220,-0.613687,0.955221,0.001203
2221,-0.230794,0.976955,0.000713
2222,0.026305,1.014399,0.000304
2223,0.096235,1.049443,0.000174
2224,0.531057,1.055729,0.000302
2225,-0.759690,0.989599,0.001470
2226,-0.733480,0.982841,0.001351
2227,-0.712888,0.996772,0.001321
2228,-0.464037,0.978485,0.001087
2229,-0.510077,0.991967,0.001028
2230,-0.456780,0.994178,0.000927
2231,-0.325994,1.024313,0.000748
2232,-0.137707,0.999240,0.000479
2233,-0.125922,1.029831,0.000552
2234,0.959615,0.988508,0.001399
2235,0.979200,0.994845,0.001425
2236,1.177075,1.011816,0.001751
2237,0.867175,1.008358,0.001087
2238,-1.149435,1.013284,0.002068
2239,-1.156039,0.993746,0.002110
2240,-1.033658,0.978886,0.001856
2241,-1.212935,1.023125,0.002180
2242,-1.143805,1.018426,0.002056
2243,-1.100175,0.994548,0.002044
2244,-1.020411,0.985362,0.001887
2245,-0.929668,1.043010,0.001962
2246,-1.093528,1.014706,0.001987
2247,-1.057360,0.994240,0.001919
2248,-0.962947,0.974416,0.001771
2249,-1.015515,1.002037,0.001938
2250,-1.079730,0.991439,0.001926
2251,-1.074850,0.984325,0.001905
2252,-1.016097,0.968773,0.001801
2253,-1.099938,0.982740,0.002058
2254,0.307375,0.913616,0.000185
2255,0.779064,0.796532,0.000770
2256,1.350658,0.940977,0.001751
2257,0.196707,0.929220,0.000070
2258,0.911774,0.992031,0.001422
2259,0.905839,0.993431,0.001401
2260,0.978338,1.009078,0.001536
2261,0.389616,0.941748,0.000421
2262,0.093648,0.918578,0.000118
2263,-0.016917,0.913775,0.000292
2264,0.157299,0.922023,0.000045
2265,-1.424843,0.918034,0.002724
2266,0.356951,0.929240,0.000393
2267,0.522079,0.966106,0.000700
2268,0.815790,0.985564,0.001225
2269,0.857330,0.987047,0.001399
2270,0.586144,0.940406,0.000926
2271,0.821334,1.002975,0.001386
2272,0.993799,1.018814,0.001512
2273,-0.999369,0.924276,0.001623
2274,-0.906234,0.933010,0.001310
2275,-0.584091,0.915216,0.000810
2276,-0.166427,0.950671,0.000262
2277,-0.575160,0.886714,0.000900
2278,-0.474562,0.896872,0.000623
2279,-0.542689,0.911152,0.000644
2280,-0.208463,0.953898,0.000162
2281,-1.326916,0.978619,0.002095
2282,-1.167459,0.983725,0.001706
2283,-1.359733,0.993896,0.001950
2284,-0.692690,0.953966,0.000953
2285,-1.202540,0.944924,0.002025
2286,-1.170521,0.939899,0.001893
2287,-1.086520,0.930234,0.001843
2288,-0.655646,0.915760,0.001208
2289,-0.378880,0.910141,0.000761
2290,0.035543,0.916049,0.000104
2291,-0.050262,0.940871,0.000184
2292,0.561665,0.918253,0.000737
2293,-0.923162,0.959970,0.001539
2294,-1.037320,0.939807,0.001681
2295,-0.868424,0.942032,0.001350
2296,-0.589780,0.918940,0.000971
2297,-0.871795,0.950692,0.001496
2298,-0.762086,0.933346,0.001278
2299,-0.546703,0.947541,0.000949
2300,-0.257225,0.924614,0.000489
2301,0.121291,0.936734,0.000141
2302,1.135867,0.986622,0.001815
2303,1.160081,0.991502,0.001882
2304,1.311540,1.018058,0.002119
2305,1.058794,1.002387,0.001687
2306,-1.007978,0.973389,0.001624
2307,-0.997696,0.967016,0.001597
2308,-0.835299,0.942225,0.001393
2309,-0.897710,0.970116,0.001584
2310,-0.790727,0.957778,0.001358
2311,-0.728477,0.939569,0.001259
2312,-0.484647,0.904000,0.000863
2313,-0.036611,0.904809,0.000237
2314,-0.691556,0.944337,0.001206
2315,-0.710864,0.926612,0.001200
2316,-0.609810,0.921100,0.001065
2317,-0.460026,0.917856,0.000868
2318,-0.808251,0.957301,0.001375
2319,-0.771230,0.946604,0.001309
2320,-0.742014,0.932679,0.001272
2321,-0.781480,0.918234,0.001322
2322,1.529461,0.849926,0.002400
2323,1.753720,0.886152,0.002674
2324,2.089611,1.022432,0.003053
2325,0.713327,0.972377,0.001704
2326,1.085789,1.002714,0.001973
2327,1.130099,1.003030,0.002066
2328,1.238431,1.027640,0.002185
2329,0.724487,0.973434,0.001682
2330,0.481364,0.970736,0.001496
2331,0.488202,0.963000,0.001497
2332,0.731677,0.967518,0.001876
2333,-0.946297,0.953585,0.000428
2334,0.781394,0.978839,0.001910
2335,0.863705,0.987094,0.001950
2336,1.331027,1.007872,0.002499
2337,1.007713,1.018533,0.001986
2338,0.809593,1.001792,0.002083
2339,0.877151,1.024163,0.001931
2340,1.370907,1.047579,0.002625
2341,0.025680,0.849012,0.000359
2342,0.231394,0.861397,0.000673
2343,0.639601,0.844034,0.001281
2344,1.121882,0.884931,0.001833
2345,0.337856,0.862015,0.000503
2346,0.315690,0.869579,0.000503
2347,0.450467,0.871907,0.000633
2348,0.680625,0.867836,0.000944
2349,-0.568018,0.935734,0.000315
2350,-0.456827,0.929773,0.000218
2351,-0.342477,0.952726,0.000012
2352,0.180961,0.910862,0.000808
2353,-0.764737,1.024123,0.000273
2354,-0.693051,0.999550,0.000100
2355,-0.708734,1.033068,0.000165
2356,-0.290433,0.972599,0.000457
2357,-0.427302,0.998848,0.000502
2358,-0.065640,0.983879,0.001176
2359,0.041379,1.031628,0.001204
2360,0.797250,0.967609,0.002210
2361,-1.040272,1.049891,0.000546
2362,-1.044945,1.061041,0.000409
2363,-0.969938,1.044110,0.000305
2364,-0.648455,1.032222,0.000257
2365,-0.987362,1.049898,0.000272
2366,-0.892261,1.068698,0.000080
2367,-0.767302,1.026662,0.000065
2368,-0.321967,1.038454,0.000731
2369,-0.659669,1.004348,0.000443
2370,0.694729,0.988324,0.001759
2371,0.779518,0.989133,0.001828
2372,0.995895,1.014386,0.002073
2373,0.627280,1.007658,0.001747
2374,-1.348793,0.981007,0.001763
2375,-1.205841,0.967512,0.001672
2376,-1.099774,0.932588,0.001642
2377,-1.405229,0.987460,0.002062
2378,-1.380873,0.972312,0.002016
2379,-1.364055,0.965328,0.002038
2380,-1.097278,0.915886,0.001694
2381,-1.516649,0.912921,0.002070
2382,-1.266422,0.957277,0.001918
2383,-1.182283,0.952753,0.001886
2384,-0.969877,0.942274,0.001653
2385,-1.425758,0.942856,0.002187
2386,-1.199783,0.966951,0.001928
2387,-1.150444,0.955382,0.001885
2388,-1.025824,0.949927,0.001727
2389,-1.145347,0.939449,0.001870
2390,0.739801,0.944621,0.001047
2391,1.392903,1.131963,0.001715
2392,1.906589,1.078940,0.002404
2393,0.359653,1.091882,0.000794
2394,1.015911,1.044679,0.001688
2395,1.101017,1.053795,0.001795
2396,1.213332,1.060722,0.001925
2397,0.591921,1.063509,0.001151
2398,0.566961,1.076345,0.001048
2399,0.611587,1.073397,0.001092
2400,0.734246,1.108094,0.001222
2401,-0.376406,1.065216,0.000250
2402,0.792365,1.077542,0.001413
2403,0.877861,1.078615,0.001480
2404,1.180175,1.092672,0.001891
2405,1.128062,1.030143,0.001820
2406,1.220556,1.058663,0.001938
2407,1.306006,1.069722,0.001992
2408,1.630574,1.089043,0.002351
2409,1.301399,0.981095,0.002180
2410,1.614428,0.983683,0.002685
2411,1.704370,1.001950,0.002732
2412,2.145376,1.023041,0.003219
2413,1.560856,0.969692,0.002615
2414,1.418759,0.985029,0.002335
2415,1.547937,0.996950,0.002534
2416,1.803192,1.009772,0.002777
2417,1.553141,0.942175,0.002657
2418,1.703431,0.965849,0.002869
2419,1.868027,0.959123,0.003023
2420,2.129606,0.997422,0.003162
2421,1.434564,0.989212,0.002312
2422,1.311197,1.001576,0.002103
2423,1.258269,0.992041,0.002000
2424,1.510263,0.990036,0.002170
2425,1.616286,0.961407,0.002549
2426,1.775050,0.983884,0.002737
2427,1.714966,0.982879,0.002607
2428,2.266209,1.033864,0.003335
2429,1.567869,0.969812,0.002616
2430,1.567892,0.973257,0.002614
2431,1.534641,0.992358,0.002484
2432,1.943019,0.990758,0.002961
2433,1.535823,0.966723,0.002561
2434,1.630881,0.968240,0.002666
2435,1.635947,0.977860,0.002643
2436,1.724565,0.989212,0.002710
2437,1.630893,0.973021,0.002672
2438,1.498438,0.987141,0.002472
2439,1.516747,0.994564,0.002483
2440,1.606671,1.006102,0.002573
2441,1.581734,0.995567,0.002482
2442,-0.765738,0.994160,0.001332
2443,-0.811459,0.973489,0.001484
2444,-0.855816,0.959820,0.001571
2445,-1.077356,0.986725,0.001858
2446,-1.110631,0.984632,0.001897
2447,-1.062462,0.988007,0.001838
2448,-0.976531,0.964310,0.001754
2449,-1.111683,0.971649,0.002001
2450,-1.127184,0.977952,0.001935
2451,-1.093477,0.983223,0.001904
2452,-1.008007,0.965982,0.001822
2453,-0.964705,0.965831,0.001845
2454,-0.511079,0.968918,0.001454
2455,-0.318461,0.953874,0.001207
2456,0.168558,0.983011,0.000517
2457,0.118180,0.974761,0.001113
2458,-0.049712,0.962545,0.001009
2459,-0.491831,0.943299,0.001459
2460,-0.010103,0.933926,0.000669
2461,-0.281158,1.007208,0.000050
2462,1.011811,1.027315,0.001902
2463,1.101235,1.054066,0.002016
2464,1.282908,1.058631,0.002190
2465,0.372518,1.040721,0.001198
2466,-0.228021,0.996546,0.000412
2467,-0.371597,1.002269,0.000114
2468,-0.334570,0.959545,0.000017
2469,-0.819388,0.988621,0.000740
2470,0.663615,1.043198,0.001632
2471,0.751676,1.057985,0.001676
2472,1.228474,1.081293,0.002156
2473,1.157929,1.030283,0.001936
2474,0.959704,1.085999,0.001751
2475,0.874900,1.064881,0.001528
2476,-0.990693,0.938574,0.001665
2477,-1.069629,1.000358,0.001276
2478,1.132222,1.024976,0.002118
2479,1.146574,1.018911,0.001980
2480,1.312915,1.051160,0.002168
2481,1.174017,1.004777,0.001966
2482,0.572170,1.040531,0.001614
2483,0.851345,1.061261,0.001744
2484,1.129269,1.103497,0.001916
2485,-0.493970,1.044686,0.000113
2486,0.898947,1.009080,0.001961
2487,0.888756,1.032103,0.001997
2488,1.196266,1.041796,0.002163
2489,0.528386,1.033428,0.001621
2490,-0.036072,1.039219,0.000859
2491,-0.099660,1.055184,0.000765
2492,-0.021497,1.062337,0.000620
2493,0.779556,1.021066,0.001779
2494,1.157661,1.007584,0.001991
2495,1.146793,1.008940,0.001964
2496,1.245694,1.020920,0.002081
2497,0.901531,1.005308,0.001910
2498,-0.196999,1.054317,0.000684
2499,-0.475104,1.041095,0.000077
2500,-0.676547,1.021148,0.000630
2501,-0.084141,1.024343,0.000849
2502,-0.098915,1.059193,0.000868
2503,-0.143687,1.053062,0.000630
2504,-0.199886,1.055767,0.000427
2505,-0.288337,1.028037,0.000361
2506,1.105525,1.020313,0.002134
2507,1.176494,1.026916,0.002186
2508,1.250160,1.047080,0.002172
2509,1.176260,1.014976,0.002010
2510,1.192189,1.010955,0.001962
2511,1.223612,1.033307,0.001970
2512,1.366909,1.084033,0.001824
2513,0.825521,1.084500,0.000749
2514,-1.144620,0.988166,0.002017
2515,-1.108082,0.976418,0.001964
2516,-1.047547,0.971179,0.001954
2517,-1.265730,1.001087,0.002158
2518,-1.147865,0.991989,0.001945
2519,-1.167944,0.990075,0.002006
2520,-1.103606,0.982918,0.001964
2521,-1.176585,0.999575,0.002014
2522,-1.063221,0.981449,0.001947
2523,-1.122957,0.969828,0.002118
2524,-0.913400,0.960576,0.001848
2525,-0.359203,1.017864,0.001468
2526,1.229214,1.025467,0.001828
2527,1.302775,1.032965,0.001652
2528,1.608707,1.092123,0.001756
2529,1.335783,1.029244,0.001907
2530,1.515615,1.131815,0.001938
2531,1.533902,1.182149,0.000739
2532,0.574145,0.933340,0.000363
2533,-0.356883,0.988996,0.001633
2534,-1.204928,0.993983,0.002058
2535,-1.135299,0.986315,0.001984
2536,-1.053711,0.985020,0.001915
2537,-1.167307,0.992274,0.002008
2538,-1.142396,0.986763,0.002017
2539,-1.100881,0.982809,0.001957
2540,-1.069726,0.975214,0.001980
2541,-1.208829,0.993792,0.002095
2542,-1.170826,0.994880,0.002010
2543,-1.144819,0.998901,0.001977
2544,-1.072480,0.984827,0.001913
2545,-1.311112,0.999776,0.002212
2546,-1.450624,0.987034,0.002709
2547,-0.960840,0.976441,0.002412
2548,0.725389,1.075864,0.000051
2549,-1.288310,0.955445,0.003066
2550,-0.995391,0.973204,0.002056
2551,-0.820460,0.966303,0.002108
2552,-0.433106,0.939691,0.001637
2553,-1.320885,0.994365,0.002369
2554,-1.115211,1.002452,0.002072
2555,-1.060287,0.994948,0.002087
2556,-0.898766,0.971976,0.001928
2557,-1.171211,0.971066,0.002342
2558,-1.099955,0.997778,0.001987
2559,-1.076342,0.990931,0.001951
2560,-1.041349,0.982552,0.001952
2561,-1.217486,0.992751,0.002019
2562,1.172006,1.045108,0.000502
2563,1.315874,1.109329,0.001629
2564,1.441693,1.077669,0.001799
2565,1.215485,1.025004,0.001830
2566,-0.953112,0.970922,0.001934
2567,-0.991443,0.971499,0.001971
2568,-0.922718,0.957760,0.001898
2569,-1.144654,0.986772,0.002093
2570,1.530676,1.071160,0.001823
2571,1.369318,1.066702,0.001690
2572,1.507946,1.082667,0.002026
2573,1.115900,1.000780,0.001390
2574,-0.947062,0.996497,0.001881
2575,-0.948014,0.990906,0.002044
2576,-0.863072,0.973933,0.001829
2577,-0.988025,1.015531,0.002086
2578,-0.076940,1.034667,0.001162
2579,0.168792,1.068321,0.001094
2580,0.671571,1.068743,0.000237
2581,-0.417276,0.999239,0.001579
2582,-1.032876,0.992375,0.002026
2583,-0.989227,0.988023,0.001956
2584,-0.941302,0.985022,0.001902
2585,-1.138506,0.994901,0.002113
2586,-1.086192,0.976791,0.002254
2587,-0.802416,0.947735,0.001954
2588,-0.593608,0.905310,0.001791
2589,0.485207,1.034739,0.000072
2590,-1.042833,0.970141,0.002025
2591,-1.098264,0.974489,0.002106
2592,-0.845517,0.954381,0.001766
2593,-1.274233,0.998833,0.002271
2594,-1.075519,0.960467,0.002143
2595,-1.006961,0.970965,0.002179


==> exps/data_m4/secmult_unsecure/cm4-secmult-aleakator.csv <==
Cycle,vA,tA,vB,tB,stutured
0,0,1.595255,0,1.409061,0
1,0,2.498714,0,2.005168,0
2,0,2.105117,0,2.216339,0
3,0,2.571888,0,1.0536,0
4,1,2.528282,1,1.357834,0
5,1,3.112268,1,2.293878,0
6,1,2.609414,1,1.373025,0
7,1,0.742856,1,0.875144,0
8,1,1.442936,1,0.757785,0
9,1,1.26035,1,0.827565,0
10,1,2.171389,1,1.363022,0
11,1,1.106501,1,1.33848,0
12,1,1.120021,1,0.70587,0
13,1,1.377221,1,0.440178,0
14,1,1.977929,1,1.185365,0
15,1,2.03993,1,1.740391,0
16,1,1.398084,1,0.813147,0
17,1,0.945381,1,8.766867,0
18,1,1.201871,1,7.931967,0
19,1,1.464868,1,2.144472,1
20,1,1.474962,1,1.125088,0
21,1,1.041575,1,0.902163,0
22,1,1.032274,1,1.078269,0
23,1,1.502742,1,1.155807,0
24,1,1.819926,1,1.378118,0
25,1,1.223527,1,1.109892,0
26,1,0.813192,1,1.079042,0
27,1,0.95557,1,0.670537,0
28,1,1.777407,1,0.85108,0
29,1,0.912284,1,0.885241,0
30,1,0.593566,1,1.178261,0
31,1,1.278897,1,1.846014,0
32,1,1.423289,1,1.306059,0
33,1,0.650311,1,1.312548,0
34,1,1.558106,1,0.773837,0
35,1,1.022024,1,3.391156,0
36,1,1.086716,1,3.262066,0
37,1,3.70478,1,1.29343,0
38,1,91.103002,1,1.178965,0
39,1,83.361003,1,1.0509,0
40,1,35.910016,1,2.116989,0
41,1,2.191689,1,2.493096,0
42,1,5.170137,1,1.684102,0
43,1,6.618699,1,1.410769,0
44,1,4.565541,1,1.711708,0
45,1,6.391667,1,2.309967,0
46,1,8.538058,1,1.400969,0
47,1,22.777641,1,1.189453,1
48,1,19.315504,1,0.820355,0
49,1,4.277322,1,1.682347,0
50,1,1.823421,1,6.569082,0
51,1,3.682501,1,6.404597,0
52,1,3.895962,1,1.521733,0
53,1,4.671968,1,8.652088,0
54,1,3.771111,1,8.894675,0
55,1,3.22848,1,4.1846,0
56,1,5.399412,1,3.12576,0
57,1,4.416013,1,0.832804,0
58,1,3.849491,1,1.072977,0
59,1,3.414924,1,2.017032,0
60,1,4.718114,1,1.767125,0
61,1,22.968484,1,1.464823,0
62,1,66.118528,1,2.465549,0
63,1,52.387373,1,3.088893,0
64,1,5.138496,1,2.06546,0
65,1,3.82083,1,1.428117,0
66,1,5.177107,1,1.326803,0
67,1,37.240065,1,1.713338,0
68,1,19.484049,1,1.806948,0
69,1,3.117361,1,2.044556,0
70,1,5.820719,1,1.852107,0
71,1,4.217125,1,5.432251,0
72,1,16.688915,1,4.12819,0
73,1,161.028327,1,1.114735,0
74,1,134.810933,1,0.966576,0
75,1,159.944161,1,0.885866,0
76,1,84.030426,1,0.579677,0
77,1,11.105225,1,5.469458,0
78,1,8.611168,1,5.063322,0
79,1,7.802132,1,7.343653,0
80,1,9.301045,1,20.966621,0
81,1,10.848377,1,193.499372,0
82,1,14.479073,1,197.446755,0
83,1,29.562121,1,78.445667,0
84,1,33.714731,1,13.135597,0
85,1,4.886755,1,22.3479,0
86,1,10.674026,1,13.670449,0
87,1,14.190658,1,15.617601,0
88,1,12.259417,1,12.971971,0
89,1,20.744608,1,24.475339,0
90,1,24.837598,1,121.989966,0
91,1,18.190623,1,81.181607,0
92,1,10.792632,1,12.682018,0
93,1,5.483518,1,11.375025,0
94,1,6.803229,1,19.223065,0
95,1,9.543111,1,15.244787,0
96,1,10.719939,1,12.785595,0
97,1,9.925027,1,17.712705,0
98,1,13.218519,1,30.782602,0
99,1,19.15212,1,35.780311,0
100,1,20.228041,1,79.507747,0
101,1,19.918314,1,38.214705,0
102,1,12.213679,1,4.435367,0
103,1,8.001527,1,12.369123,0
104,1,11.943228,1,18.891838,0
105,1,2.110425,1,11.754992,0
106,1,5.028914,1,14.415078,0
107,1,7.353302,1,14.257047,0
108,1,8.537464,1,13.171619,0
109,1,16.399631,1,24.635795,0
110,1,18.096108,1,27.385754,0
111,1,17.105385,1,14.478197,0
112,1,16.709691,1,19.292285,0
113,1,7.700838,1,235.9898,0
114,1,7.91966,1,213.430033,0
115,1,6.771172,1,51.359417,0
116,1,8.0142,1,20.124086,0
117,1,29.372892,1,32.961316,0
118,1,29.052148,1,39.990511,0
119,1,15.174732,1,36.048371,0
120,1,6.107103,1,21.196425,0
121,1,7.119047,1,29.356205,0
122,1,11.596847,1,16.561859,0
123,1,13.304744,1,184.123478,0
124,1,9.452034,1,146.057049,0
125,1,9.714543,1,18.493427,0
126,1,4.986531,1,15.052509,0
127,1,7.038166,1,63.478112,0
128,1,8.234044,1,23.682295,0
129,1,35.983925,1,20.001913,0
130,1,35.839024,1,26.020065,0
131,1,12.880361,1,43.784599,0
132,1,8.916939,1,53.380779,0
133,1,3.638098,1,27.912552,0
134,1,7.745544,1,30.482705,0
135,1,7.903101,1,40.116741,0
136,1,4.562773,1,34.520087,0
137,1,2.269669,1,28.23492,0
138,1,6.004131,1,24.208325,0
139,1,37.203085,1,38.727041,0
140,1,29.795819,1,46.806896,0
141,1,3.840291,1,15.008499,0
142,1,1.983312,1,46.308065,0
143,1,4.587995,1,40.592818,0
144,1,4.392478,1,18.959003,0
145,1,0.33524,1,5.228635,0
146,1,0.115533,1,10.504851,0
147,1,1.182346,1,48.637256,0
148,1,1.085376,1,28.213844,0
149,1,0.842407,1,23.813644,0
150,1,5.742076,1,39.02883,0
151,1,2.94254,1,45.284753,0
152,1,1.68942,1,39.837521,0
153,1,2.365048,1,41.376866,0
154,1,1.327082,1,44.030678,0
155,1,1.061445,1,47.876769,0
156,1,1.990877,1,50.81075,0
157,1,1.892863,1,46.664676,0
158,1,1.446138,1,44.38381,0
159,1,2.19911,1,43.568689,0
160,1,2.250032,1,26.789759,0
161,1,2.000616,1,33.231291,0
162,1,0.636684,1,38.714102,0
163,1,0.873279,1,40.111466,0
164,1,1.491417,1,39.931759,0
165,1,1.38403,1,33.545129,0
166,1,1.822519,1,35.799646,0
167,1,1.385565,1,39.585616,0
168,1,0.861066,1,37.490848,0



==> exps/data_m4/secmult_unsecure/secmult_e_0.csv <==
#sample_num,t-test order 1,F-Test,Correlation
0,-1.235016,0.895960,0.000882
1,1.595255,1.008805,0.001772
2,-0.655911,0.962434,0.000403
3,0.096559,0.999752,0.000135
4,-2.498714,0.996320,0.003114
5,-nan,nan,nan
6,0.430891,0.997241,0.000407
7,0.275376,0.925109,0.000771
8,-2.105117,0.860284,0.001714
9,1.904564,0.927277,0.001411
10,-1.218079,1.090561,0.000999
11,-0.695999,0.896553,0.001235
12,-1.451996,0.930252,0.001573
13,2.571888,0.889686,0.002604
14,0.022914,0.973762,0.000138
15,-1.868617,1.060654,0.001817
16,0.282837,1.012002,0.000796
17,1.715661,0.871023,0.002149
18,0.193352,0.940424,0.000403
19,-2.528282,0.986272,0.002367
20,0.189395,0.989328,0.000665
21,3.112268,0.981996,0.003825
22,-0.076355,0.973306,0.000422
23,-1.159258,1.077636,0.000719
24,-0.512119,1.051024,0.000236
25,2.558218,0.968024,0.002319
26,1.933344,0.995381,0.002211
27,2.609414,1.081516,0.002894
28,0.234174,1.117377,0.000291
29,0.052728,1.042694,0.001024
30,-0.729392,1.015109,0.000288
31,-0.742856,1.038174,0.000198
32,-1.062267,1.031748,0.000093
33,-0.967500,1.031757,0.000189
34,-1.442936,1.031962,0.000744
35,-1.243579,1.010367,0.000493
36,-1.034473,1.013742,0.000107
37,-0.246157,1.088421,0.000728
38,-1.022982,1.100170,0.000175
39,-1.260350,1.046092,0.000336
40,-0.216133,1.035024,0.000864
41,0.152670,1.057228,0.000462
42,-0.001716,1.031560,0.000652
43,-2.171389,0.847947,0.002335
44,-0.181910,1.014448,0.000394
45,1.106501,1.013827,0.001567
46,-0.343404,0.960456,0.000361
47,-0.460643,1.023997,0.000179
48,-0.395506,0.957581,0.000270
49,-0.745731,0.932515,0.001141
50,-1.120021,0.869040,0.001574
51,-1.115943,0.950910,0.001390
52,-1.377221,0.916240,0.001716
53,1.253932,0.833319,0.001553
54,-0.915582,0.926184,0.001113
55,0.143179,1.123158,0.000127
56,-1.143569,0.879831,0.001207
57,1.977929,0.894882,0.002182
58,0.438221,0.952066,0.000167
59,0.209365,1.019511,0.000110
60,-0.090710,1.083845,0.000044
61,2.039930,0.917242,0.002437
62,1.208727,1.109575,0.001562
63,-0.529441,1.040327,0.001276
64,0.813448,1.089810,0.000926
65,0.874941,0.901690,0.001160
66,-0.444822,1.044775,0.000995
67,-1.398084,0.950002,0.001783
68,0.438776,0.968730,0.000187
69,-0.400520,1.025378,0.000196
70,-0.861092,1.048822,0.000647
71,-0.945381,0.993470,0.000540
72,-1.201871,1.025503,0.001036
73,-0.581921,1.039051,0.000172
74,-0.908041,1.056995,0.000533
75,-0.943563,1.026120,0.000673
76,-1.021134,1.015720,0.000671
77,-0.100740,0.982621,0.000079
78,-1.464868,0.932890,0.001670
79,-0.786418,0.967095,0.001048
80,-1.474962,0.875080,0.001666
81,-0.589180,1.032011,0.000097
82,-0.923824,1.009321,0.000479
83,-0.941755,1.011401,0.000623
84,-0.875000,0.961012,0.000422
85,-0.797690,1.033354,0.000276
86,-0.950056,1.011313,0.000488
87,-1.041575,1.009399,0.000588
88,-1.032274,0.975134,0.000569
89,-0.902654,1.039763,0.000516
90,-0.854665,1.033796,0.000460
91,-0.999138,1.012859,0.000648
92,-0.561045,1.030802,0.000075
93,1.247370,1.095844,0.002239
94,1.502742,1.113740,0.002500
95,1.489446,1.076341,0.002416
96,1.819926,1.044819,0.002757
97,1.169625,0.978002,0.000496
98,0.996113,1.000779,0.000112
99,1.039682,1.036299,0.000134
100,0.956228,1.019646,0.000062
101,1.132993,1.037373,0.000277
102,0.925991,1.100028,0.000102
103,1.223527,1.125082,0.000202
104,0.736763,1.116628,0.000389
105,0.553509,1.072367,0.000579
106,0.813192,1.080509,0.000020
107,0.753729,1.115087,0.000291
108,0.376269,1.171672,0.000635
109,-0.955570,1.009718,0.000555
110,-0.785192,1.009787,0.000214
111,-0.739275,0.979203,0.000106
112,-1.777407,0.995128,0.001824
113,1.031439,1.108155,0.002673
114,0.705986,1.076417,0.002112
115,0.912982,1.066378,0.002487
116,0.912284,1.049898,0.002424
117,0.090487,1.028001,0.000983
118,0.294968,1.027606,0.001284
119,-0.020168,1.019736,0.000823
120,0.166075,0.992618,0.001012
121,0.187560,1.060104,0.001256
122,0.197068,1.016548,0.001352
123,-0.593566,1.007053,0.000160
124,0.053215,0.926610,0.001103
125,-0.664158,1.132038,0.000621
126,-1.243549,1.104661,0.001468
127,-1.278897,1.079054,0.001739
128,-1.423289,1.092939,0.001943
129,0.071449,1.060283,0.000322
130,-0.396871,1.098053,0.001005
131,0.138003,1.042728,0.000425
132,-0.008876,1.082170,0.000557
133,-0.336966,1.011618,0.001029
134,-0.443174,0.981526,0.001255
135,-0.650311,1.042685,0.001712
136,-0.071490,1.019016,0.000769
137,-0.864761,0.979890,0.001762
138,-0.508662,0.964421,0.001422
139,-1.558106,1.023918,0.003068
140,-0.156054,1.043650,0.001282
141,-0.826494,1.026779,0.001588
142,-0.359932,1.000914,0.001276
143,-1.022024,1.024826,0.001918
144,1.086716,1.183517,0.000917
145,-0.197211,0.991589,0.000172
146,-0.415170,1.019338,0.000716
147,-0.245571,1.086264,0.000553
148,-0.819136,1.127896,0.001285
149,1.873018,0.988940,0.002946
150,2.237422,1.023198,0.003435
151,3.704780,1.078270,0.005622
152,3.657792,1.102315,0.005621
153,84.223079,35.064770,0.130282
154,90.184093,40.090872,0.139203
155,91.103002,40.893110,0.140531
156,83.361003,34.400183,0.128690
157,48.794724,12.252769,0.075237
158,45.059598,10.660043,0.069471
159,43.065533,9.776231,0.066069
160,35.910016,7.208284,0.055241
161,7.334495,1.233594,0.010985
162,5.266424,1.170422,0.007696
163,3.856340,1.116733,0.005599
164,2.191689,1.098402,0.002859
165,0.015669,1.061640,0.000016
166,-0.980471,1.087249,0.001755
167,-1.771788,1.119643,0.002877
168,-3.101407,1.138044,0.004983
169,-2.779900,1.107960,0.004314
170,-4.261466,1.177022,0.006532
171,-5.170137,1.233993,0.008103
172,-6.618699,1.329200,0.010400
173,-2.062037,1.080225,0.003457
174,-2.032556,1.092283,0.003414
175,-2.328959,1.092763,0.003911
176,-3.133614,1.131537,0.005125
177,-2.428261,1.071760,0.004135
178,-3.836405,1.145801,0.006240
179,-4.565541,1.158944,0.007637
180,-6.391667,1.333529,0.010500
181,-4.001843,1.053232,0.007260
182,-5.058922,1.185153,0.008888
183,-5.790400,1.194607,0.010484
184,-7.978212,1.459276,0.013710
185,-5.970578,1.087733,0.010150
186,-8.538058,1.376787,0.013924
187,-5.843326,1.493605,0.009750
188,-7.093114,1.531106,0.011808
189,22.777641,7.379365,0.035705
190,21.484715,6.780699,0.033725
191,20.384931,6.350698,0.032035
192,19.315504,6.149634,0.030313
193,9.217076,2.327908,0.014941
194,6.963012,1.919601,0.011474
195,5.980395,1.771359,0.009968
196,4.277322,1.637890,0.007325
197,3.359100,1.304540,0.006067
198,2.452502,1.181427,0.004621
199,1.826576,1.151953,0.003577
200,-0.135858,1.117982,0.000619
201,-0.053487,1.068785,0.000643
202,-1.112334,1.068608,0.002293
203,-1.823421,1.150811,0.003589
204,-3.682501,1.198738,0.006410
205,-1.446370,1.132699,0.002624
206,-1.448712,1.106600,0.002563
207,-2.091821,1.150071,0.003564
208,-3.895962,1.172147,0.006264
209,-1.500977,1.054829,0.002454
210,-2.300101,1.076770,0.003706
211,-3.140479,1.093208,0.005146
212,-4.671968,1.198722,0.007506
213,-1.732902,1.049195,0.002502
214,-2.015045,1.079189,0.002986
215,-2.607578,1.078079,0.004001
216,-3.771111,1.171534,0.005775
217,-1.072327,1.060819,0.001468
218,-0.936688,1.090472,0.001354
219,-1.344044,1.069459,0.001987
220,-2.159989,1.126166,0.003231
221,-1.592627,0.982150,0.002164
222,-2.502897,1.033393,0.003544
223,-3.228480,1.073294,0.004824
224,-5.399412,1.170257,0.008111
225,-2.235717,1.051182,0.002982
226,-2.486140,1.049224,0.003336
227,-2.846825,1.088971,0.004090
228,-4.416013,1.173062,0.006557
229,-1.911873,0.997828,0.002562
230,-2.476766,1.017349,0.003457
231,-2.869138,1.036959,0.004156
232,-3.849491,1.103399,0.005838
233,-1.849353,0.962355,0.002545
234,-1.853765,0.963529,0.002610
235,-2.177035,0.978120,0.003130
236,-2.773590,1.010616,0.004183
237,-2.200590,0.978959,0.003157
238,-2.748002,0.996626,0.004146
239,-3.414924,1.037231,0.005180
240,-4.718114,1.094314,0.007346
241,-1.002515,0.949170,0.001333
242,-0.981545,0.951883,0.001343
243,-0.960774,0.949710,0.001330
244,-1.761441,0.978795,0.002653
245,18.551174,4.997855,0.028998
246,21.864171,6.713539,0.034011
247,22.968484,7.405431,0.035619
248,20.402766,6.656620,0.031803
249,59.742684,43.972763,0.092262
250,66.118528,54.139343,0.102169
251,64.426315,51.974976,0.099345
252,52.387373,36.712737,0.081180
253,12.750228,3.431354,0.021469
254,9.114234,2.467386,0.015850
255,7.623176,2.103760,0.013377
256,5.138496,1.747080,0.009781
257,2.649066,1.138633,0.005463
258,1.339847,1.054594,0.003255
259,-0.167582,0.979861,0.000736
260,-2.303539,0.977205,0.002727
261,-3.413716,1.165233,0.004712
262,-3.423301,1.089895,0.004978
263,-3.820830,1.159216,0.005675
264,-5.177107,1.199466,0.008042
265,-2.942294,1.003175,0.004580
266,-2.770529,0.935393,0.004373
267,-2.744840,0.998091,0.004341
268,-4.103492,1.054167,0.006656
269,37.240065,139.693322,0.070717
270,35.304910,147.986554,0.068380
271,30.269112,115.336846,0.058807
272,19.484049,62.712787,0.039381
273,9.550657,14.895248,0.018889
274,6.796670,10.078323,0.013845
275,4.393205,6.875796,0.009199
276,0.656697,4.542390,0.002918
277,0.495480,1.523408,0.001122
278,-1.882663,1.195612,0.002792
279,-3.117361,1.037705,0.005099
280,-5.820719,1.086407,0.009349
281,-1.104552,0.923854,0.002320
282,-1.414275,0.938686,0.002728
283,-2.112759,0.967714,0.004001
284,-3.266598,1.036301,0.005974
285,-2.131316,1.016922,0.004283
286,-3.099863,1.113045,0.005874
287,-4.217125,1.185174,0.007571
288,-6.020361,1.411887,0.010530
289,8.550604,6.063323,0.013768
290,11.670847,9.469753,0.018713
291,16.688915,17.417342,0.026448
292,14.791224,16.653154,0.023239
293,161.028327,1854.481336,0.241954
294,159.340255,1844.411387,0.239386
295,156.792821,1766.671628,0.235532
296,134.810933,1142.911655,0.204041
297,103.728932,530.207019,0.159281
298,97.934555,469.219070,0.151178
299,88.756415,381.481205,0.137158
300,72.546958,261.205776,0.112391
301,159.944161,1825.408333,0.253834
302,146.163592,1483.740858,0.235610
303,123.813080,940.909408,0.201936
304,84.030426,389.914365,0.139799
305,64.832450,217.840983,0.107858
306,50.051804,137.623577,0.084088
307,30.423918,60.088841,0.051723
308,11.105225,16.703603,0.020219
309,1.306882,1.273719,0.003033
310,-1.781171,0.861578,0.001999
311,-4.245530,0.935025,0.005941
312,-8.611168,1.858046,0.013059
313,2.853871,2.964399,0.005603
314,0.240281,3.503177,0.001449
315,-2.328727,3.873690,0.002692
316,-7.802132,5.737692,0.011647
317,-2.709337,1.190430,0.003583
318,-4.637547,1.426190,0.006708
319,-6.049541,1.722758,0.008952
320,-9.301045,2.890788,0.014180
321,-4.171625,1.402105,0.007737
322,-5.864456,1.925521,0.010622
323,-7.192464,2.412022,0.012830
324,-10.848377,4.174665,0.018758
325,-5.190047,1.812600,0.009700
326,-5.628989,1.895070,0.010263
327,-7.646305,2.717637,0.013607
328,-12.102377,5.170005,0.020881
329,-8.719763,2.343316,0.014186
330,-11.179330,3.228937,0.017792
331,-14.479073,5.105761,0.023192
332,-20.726135,10.321801,0.033372
333,-19.105818,8.774246,0.030568
334,-25.544794,15.537922,0.040983
335,-29.562121,22.022276,0.047208
336,-33.714731,28.432898,0.054174
337,32.435191,63.753399,0.053055
338,29.939300,76.309537,0.049146
339,17.120115,52.453563,0.028661
340,0.178205,28.177900,0.000708
341,0.459631,2.372705,0.001088
342,-1.647523,1.992109,0.002447
343,-4.886755,2.547839,0.007709
344,-10.674026,4.983234,0.016958
345,-4.867422,1.297682,0.008454
346,-7.470919,1.946707,0.012584
347,-9.547445,2.676124,0.016034
348,-14.190658,4.987410,0.023329
349,-5.618211,1.803821,0.008547
350,-6.010936,1.969315,0.008892
351,-8.130610,2.539720,0.012397
352,-12.259417,4.232710,0.018952
353,-6.770217,1.778742,0.010505
354,-8.945502,2.396980,0.013981
355,-11.008841,3.185130,0.017321
356,-15.053313,5.363958,0.023821
357,-15.170615,5.531213,0.024456
358,-16.943667,6.966905,0.027598
359,-20.744608,10.298216,0.033667
360,-24.837598,14.439653,0.040198
361,-9.565756,3.296594,0.016613
362,-12.070421,4.574720,0.020611
363,-13.868530,5.741528,0.023368
364,-18.190623,8.977775,0.030347
365,-1.684681,5.749423,0.000518
366,-2.395206,6.617852,0.001261
367,-5.177113,6.307350,0.005746
368,-10.792632,6.475266,0.015168
369,1.042001,3.523717,0.004116
370,-0.644162,2.835023,0.001334
371,-2.081665,2.557765,0.001092
372,-5.483518,2.481311,0.006503
373,1.729287,7.153713,0.006540
374,0.948416,7.560481,0.005610
375,-1.788027,6.440245,0.001028
376,-6.803229,5.633069,0.007328
377,-3.173133,1.287472,0.004752
378,-5.006822,1.351513,0.007830
379,-6.587442,1.638355,0.010519
380,-9.543111,2.562140,0.015421
381,-5.135712,1.311167,0.008408
382,-5.711985,1.371624,0.009363
383,-7.410941,1.763844,0.012104
384,-10.719939,3.016428,0.017689
385,-3.592519,1.327357,0.006502
386,-5.035649,1.750155,0.008948
387,-6.744330,2.290825,0.011736
388,-9.925027,3.851008,0.017031
389,-6.127314,2.121322,0.010534
390,-7.275051,2.670396,0.012434
391,-9.141221,3.707045,0.015323
392,-13.218519,5.799361,0.021910
393,-2.199273,634.711366,0.008952
394,-6.160559,713.304562,0.004342
395,-9.450269,544.391847,0.002481
396,-14.176097,262.664793,0.012962
397,-14.462710,208.314479,0.015439
398,-17.910588,103.975956,0.023273
399,-19.152120,62.775425,0.026892
400,-20.228041,30.518177,0.030012
401,-17.106819,20.210422,0.025948
402,-18.329341,12.691950,0.028909
403,-19.056235,11.041937,0.030532
404,-19.918314,10.156944,0.032322
405,-8.628577,2.267404,0.013347
406,-8.783024,2.396911,0.013985
407,-9.759163,2.819939,0.015636
408,-12.213679,4.350546,0.019908
409,-4.538023,1.436187,0.007703
410,-4.178108,1.394586,0.007328
411,-5.314189,1.806536,0.009234
412,-7.530653,2.927028,0.013084
413,-4.675966,1.807316,0.008191
414,-6.298797,2.475772,0.010864
415,-8.001527,3.467285,0.013713
416,-11.943228,6.478487,0.020294
417,2.021702,1.989948,0.002982
418,1.768254,1.848723,0.002488
419,0.791605,1.567660,0.000709
420,-1.562164,1.500729,0.003176
421,0.449060,1.208150,0.000029
422,-1.012048,1.380042,0.002333
423,-2.110425,1.657593,0.004262
424,-5.028914,2.757545,0.009048
425,-2.298761,1.293184,0.004446
426,-3.031626,1.450573,0.005380
427,-4.508376,1.893675,0.007934
428,-7.353302,3.413158,0.012742
429,-3.392667,1.297781,0.005407
430,-4.613672,1.594102,0.007333
431,-6.044937,2.045923,0.009588
432,-8.537464,3.323919,0.013737
433,-5.004719,1.777677,0.008066
434,-5.366369,1.874513,0.008628
435,-6.736710,2.423745,0.010801
436,-9.273813,3.748220,0.015179
437,-10.411389,3.848342,0.016257
438,-14.182276,6.962647,0.022693
439,-16.399631,9.513001,0.026385
440,-18.096108,11.601559,0.029545
441,-12.780105,6.224692,0.021064
442,-15.172695,8.894389,0.025084
443,-15.925438,9.799147,0.026513
444,-17.105385,11.263858,0.028199
445,-14.409828,8.542607,0.023847
446,-15.873879,9.466570,0.026001
447,-15.987549,10.524367,0.026536
448,-16.709691,11.421362,0.027728
449,-3.629074,1.672724,0.006563
450,-4.367183,1.915546,0.007571
451,-5.564103,2.423828,0.009617
452,-7.700838,3.786108,0.013203
453,-4.621153,1.655509,0.007891
454,-4.821992,1.586775,0.008020
455,-5.836090,1.981024,0.009793
456,-7.919660,3.014320,0.013234
457,-2.592700,1.539558,0.006007
458,-3.586154,1.953352,0.007739
459,-4.836054,2.425151,0.009802
460,-6.771172,3.602781,0.012952
461,-1.206382,1.216791,0.002842
462,-1.500777,1.222818,0.003229
463,-2.200977,1.398061,0.004364
464,-3.838991,1.850806,0.007158
465,-3.471983,1.685402,0.006458
466,-5.993697,2.572780,0.010395
467,-8.014200,3.597422,0.013690
468,-10.789183,5.390346,0.017980
469,-28.830447,1760.946536,0.010396
470,-29.363737,1601.965267,0.011953
471,-29.372892,1388.091479,0.013693
472,-29.052148,919.561577,0.017331
473,-12.431976,94.285979,0.008259
474,-13.411473,72.712176,0.010872
475,-13.640102,55.815195,0.012516
476,-15.174732,41.334545,0.016398
477,-5.443890,6.553601,0.004559
478,-4.829058,4.490875,0.004315
479,-5.137518,3.689081,0.005244
480,-6.107103,2.997544,0.007412
481,-4.029793,1.710556,0.005338
482,-4.722382,1.701405,0.007125
483,-5.672087,2.029546,0.009147
484,-7.119047,3.296633,0.012234
485,-1.529908,1.285163,0.003774
486,-1.279046,1.337462,0.003515
487,-1.716682,1.527197,0.004397
488,-2.978288,2.154123,0.006796
489,-8.795661,32.570196,0.006872
490,-10.697712,38.737883,0.009203
491,-11.596847,37.562454,0.011180
492,-13.304744,27.418178,0.015408
493,-7.386075,7.240558,0.008879
494,-7.198742,5.668022,0.009151
495,-7.632271,4.826513,0.010776
496,-9.452034,5.694878,0.014557
497,-6.148854,3.002999,0.009991
498,-8.268755,5.280551,0.014185
499,-9.001194,7.545107,0.016525
500,-9.714543,10.865206,0.018217
501,-3.155223,1.588863,0.005446
502,-2.948836,1.570358,0.005214
503,-3.889165,2.106080,0.006899
504,-4.986531,3.698140,0.009421
505,-2.914352,1.660437,0.004819
506,-3.590093,2.197408,0.006231
507,-4.359075,2.797858,0.007632
508,-5.231581,4.421542,0.009746
509,-4.891500,4.226887,0.008997
510,-5.614121,5.296356,0.010709
511,-7.038166,7.628584,0.013582
512,-8.234044,11.148414,0.016254
513,-2.866294,1.682685,0.005533
514,-3.451767,1.961657,0.006634
515,-4.227912,2.330100,0.007822
516,-5.484801,3.724145,0.010349
517,-34.474197,5027.148792,0.006620
518,-35.823455,8322.083985,0.006767
519,-35.983925,8179.068738,0.007688
520,-35.839024,5517.021145,0.010002
521,-16.107706,375.941816,0.003656
522,-13.969183,234.894347,0.004501
523,-13.135098,179.929197,0.005663
524,-12.880361,131.646516,0.007951
525,-12.002554,97.520377,0.008218
526,-11.375239,73.404008,0.009267
527,-10.364302,41.881457,0.010972
528,-8.916939,17.352708,0.012992
529,-2.144209,1.992952,0.003386
530,-1.630294,1.767832,0.003739
531,-1.741048,2.544088,0.004737
532,-1.931652,5.832326,0.006714
533,-3.521014,2.355294,0.006307
534,-3.361491,2.671023,0.006251
535,-3.638098,4.271337,0.007299
536,-4.103109,9.345923,0.009698
537,-7.692821,8.140736,0.006756
538,-7.714837,9.050241,0.008267
539,-7.745544,10.834912,0.009573
540,-7.903101,16.619831,0.012319
541,-4.955145,5.291688,0.007820
542,-4.630639,5.921460,0.007798
543,-4.082687,8.615425,0.008483
544,-4.562773,15.581112,0.010959
545,-1.980029,3.163420,0.004561
546,-1.970685,4.522474,0.005205
547,-1.999831,6.456585,0.006171
548,-2.269669,12.626083,0.008283
549,-0.812220,2.069859,0.002021
550,-0.909504,2.025342,0.002118
551,-1.018807,2.623346,0.002865
552,-1.136359,5.442381,0.004351
553,-4.466656,13.347948,0.002438
554,-5.110931,12.680269,0.003716
555,-6.004131,12.328592,0.005342
556,-5.549183,6.466866,0.007327
557,-33.070175,762.366950,0.006487
558,-37.203085,1005.984945,0.007442
559,-35.111459,737.391956,0.009258
560,-29.795819,379.935404,0.011718
561,-4.677426,6.870068,0.001861
562,-4.172436,3.662655,0.002601
563,-3.852932,2.489023,0.003010
564,-3.840291,1.867739,0.004329
565,-2.380268,1.349211,0.002484
566,-2.558981,2.132315,0.003911
567,-2.273686,3.436582,0.004512
568,-1.983312,7.893540,0.005913
569,-1.167600,1.495178,0.001886
570,-1.300894,2.029295,0.002499
571,-1.360263,2.620592,0.002996
572,-1.244533,4.674405,0.003854
573,-3.791932,3.100997,0.003668
574,-4.451552,4.621441,0.005183
575,-4.587995,5.936868,0.006104
576,-4.392478,10.191798,0.007708
577,-1.120903,2.852730,0.002114
578,-0.672127,2.621865,0.001815
579,-0.599189,3.777743,0.002517
580,-0.335240,7.625278,0.003980
581,-0.287744,1.545805,0.000755
582,-0.272087,1.738659,0.001069
583,-0.171174,2.183027,0.001374
584,-0.033467,3.558086,0.002154
585,-0.115533,1.810646,0.001053
586,0.034791,2.624247,0.001603
587,0.100381,3.858583,0.002258
588,0.024616,6.925743,0.003747
589,0.671297,8.541085,0.003673
590,0.679147,15.158396,0.005387
591,1.182346,20.878206,0.006090
592,0.777062,29.243348,0.008090
593,1.085376,27.588346,0.007366
594,1.025030,34.696516,0.008527
595,0.907785,37.141825,0.009383
596,0.842407,38.529659,0.009737
597,0.329394,23.542233,0.007116
598,0.068505,22.995247,0.007565
599,-0.112519,28.415104,0.008677
600,0.435222,36.423772,0.009589
601,-5.742076,30.822005,0.006636
602,-5.467898,35.090438,0.007109
603,-5.116442,29.217706,0.009118
604,-2.942540,25.655239,0.009320
605,-0.800295,10.977629,0.004733
606,0.190920,13.903211,0.005261
607,0.319024,16.204665,0.006243
608,0.209399,19.351086,0.007313
609,1.505831,16.564781,0.005253
610,1.434562,19.611611,0.006281
611,1.689420,22.087563,0.006584
612,1.517941,25.206671,0.007340
613,2.365048,16.567362,0.004320
614,1.368311,22.318908,0.006588
615,1.671015,24.253091,0.006940
616,1.327082,26.408267,0.007381
617,0.927103,20.322555,0.006467
618,-0.196835,23.585239,0.008279
619,0.570610,26.107740,0.008135
620,1.061445,27.847580,0.007750
621,1.048047,23.444729,0.007016
622,0.260535,28.290369,0.009173
623,0.669052,30.191650,0.009146
624,0.900779,33.714061,0.009353
625,1.990877,12.713205,0.004110
626,1.566070,22.697756,0.007280
627,1.103358,23.938217,0.007904
628,1.380766,29.520488,0.008523
629,1.892863,13.764173,0.004539
630,1.317061,21.854441,0.007705
631,1.182137,22.263806,0.007576
632,1.446138,26.354485,0.007895
633,0.453725,12.347649,0.006190
634,-0.129575,20.109857,0.008756
635,0.085024,23.466437,0.009307
636,-0.430713,27.152052,0.010258
637,-1.676408,4.633705,0.005285
638,-2.199110,6.227389,0.006631
639,-1.972824,7.520027,0.006997
640,-1.891879,11.689913,0.008079
641,-2.155292,3.356151,0.005089
642,-2.250032,3.826616,0.005273
643,-2.108928,5.396812,0.005947
644,-2.000616,9.539979,0.007489
645,-0.363242,6.835883,0.004371
646,-0.081927,12.601542,0.005808
647,-0.411830,16.288938,0.007395
648,-0.093650,21.272530,0.007993
649,-0.306376,14.798120,0.006889
650,-0.200822,17.419036,0.007423
651,-0.636684,18.577416,0.008415
652,0.422557,19.922864,0.007437
653,0.649159,14.469323,0.005867
654,0.873279,18.530380,0.007001
655,0.353957,20.126613,0.007892
656,1.491417,23.083954,0.007573
657,1.242623,5.146021,0.002674
658,0.686502,8.344376,0.004870
659,0.893013,11.432249,0.005854
660,0.824870,15.946467,0.007025
661,1.384030,6.758797,0.003205
662,0.271689,10.015829,0.005988
663,0.916073,11.943764,0.005803
664,0.485396,14.673929,0.006797
665,1.822519,12.607999,0.004595
666,0.615691,15.841483,0.007066
667,1.503528,18.379023,0.007048
668,1.385565,21.269138,0.007069
669,0.797614,11.829977,0.005685
670,0.206634,19.159531,0.008413
671,0.347182,19.052141,0.008189
672,0.861066,19.743028,0.007466
673,0.731334,12.119003,0.005172
674,0.726867,14.704664,0.005631
675,0.822155,15.603652,0.006012
676,0.770716,16.677601,0.006356
677,1.113794,5.844602,0.000321
678,1.214427,5.545988,0.000069
679,1.114936,6.788057,0.000678
680,1.034110,10.234157,0.002588
681,7.019205,33.596248,0.019881
682,7.197967,40.101972,0.019747
683,7.013053,35.396931,0.017553
684,4.934271,28.160552,0.011121
685,3.593840,10.387768,0.008633
686,2.583338,12.335385,0.005971
687,2.765458,12.343137,0.003574
688,1.467792,15.138678,0.000660
689,2.873340,8.462649,0.001505
690,1.478115,14.157418,0.001495
691,1.668193,14.597791,0.003289
692,0.831010,17.969644,0.006066
693,2.319612,9.923871,0.002348
694,0.874210,15.795508,0.005902
695,0.335295,14.803230,0.006982
696,0.158004,18.798057,0.008407
697,1.358710,11.311396,0.005617
698,0.673844,17.552777,0.008480
699,-0.381128,17.091030,0.009882
700,0.067727,19.195302,0.009267
701,1.282680,12.286734,0.005421
702,0.517272,18.219164,0.009199
703,-1.057626,17.419594,0.010455
704,-0.249267,16.299822,0.009362
705,1.403242,11.672035,0.004983
706,-0.526468,16.854606,0.009965
707,-0.777003,16.778666,0.010307
708,-0.419187,18.520285,0.010060
709,1.420169,9.632752,0.005489
710,-0.422415,16.124720,0.010040
711,0.054058,16.078781,0.009210
712,-0.801167,18.049828,0.010511
713,0.421302,7.291728,0.005559
714,-1.080469,13.567594,0.009395
715,-0.020097,13.756523,0.008722
716,-0.258114,17.613803,0.009257
717,0.918738,8.671587,0.005388
718,-0.347968,15.365112,0.009146
719,0.252224,15.444949,0.009084
720,-0.123388,17.993294,0.009197
721,0.357857,10.338508,0.006653
722,0.095296,16.292142,0.008900
723,-1.076627,15.735505,0.010870
724,-0.000440,18.055203,0.009610
725,0.822192,7.143405,0.004482
726,0.698938,15.189453,0.007891
727,-0.507351,14.105105,0.009159


==> exps/data_m4/secmult_unsecure/secmult_e_1.csv <==
#sample_num,t-test order 1,F-Test,Correlation
0,1.409061,0.870472,0.002276
1,0.546183,1.124681,0.001033
2,-0.028852,1.101410,0.000174
3,-0.403811,1.045479,0.000340
4,-0.425293,0.990412,0.000126
5,-nan,nan,nan
6,-2.005168,0.931988,0.002642
7,0.522849,0.911618,0.000302
8,-1.279917,1.076166,0.001169
9,-0.053523,0.830105,0.000198
10,-2.216339,1.000540,0.002838
11,0.790970,1.056260,0.001474
12,-1.053600,1.070158,0.002195
13,-0.443281,1.001117,0.000362
14,-0.486066,1.081402,0.001390
15,-0.769980,1.036729,0.000715
16,1.357834,0.975981,0.001058
17,-1.084939,1.022324,0.001199
18,0.927015,0.955765,0.000474
19,-0.694203,1.077936,0.000373
20,2.293878,0.864185,0.002699
21,-1.860258,1.023188,0.002408
22,0.716508,0.960349,0.000965
23,-1.976032,1.050068,0.001930
24,1.373025,1.151781,0.002058
25,-1.310889,1.046378,0.002016
26,0.164158,1.067191,0.000198
27,0.333218,1.186504,0.000110
28,0.486862,1.065473,0.000469
29,0.368700,0.924968,0.000173
30,0.416838,0.948012,0.000254
31,0.875144,0.989915,0.000807
32,0.496863,0.963860,0.000509
33,0.618425,0.944032,0.000596
34,0.571966,0.942635,0.000634
35,0.757785,0.951904,0.000759
36,0.657964,0.976587,0.000727
37,0.310234,0.874662,0.000254
38,0.421080,0.941149,0.000311
39,0.827565,0.941548,0.000916
40,1.088224,1.089949,0.001194
41,-0.595869,0.853890,0.000503
42,1.363022,0.982480,0.001518
43,-0.052413,1.076908,0.000306
44,0.984014,0.965433,0.001068
45,-1.338480,0.921958,0.000373
46,0.777507,1.080568,0.001761
47,-0.285271,1.163508,0.000399
48,0.350678,1.006047,0.001074
49,-0.705870,1.013670,0.000119
50,0.465672,1.032682,0.001587
51,-0.110837,1.133304,0.000181
52,-0.322309,1.069390,0.000571
53,-0.440178,1.001672,0.000355
54,-0.082226,1.090146,0.001193
55,-0.171677,0.974519,0.000184
56,-0.713042,0.960388,0.000041
57,-0.216226,0.945322,0.000283
58,-1.185365,1.068479,0.001268
59,0.334402,0.990563,0.000712
60,-1.740391,1.002840,0.002475
61,0.298882,1.056010,0.000703
62,0.601381,1.082723,0.000670
63,-0.404284,1.017794,0.000196
64,0.606385,0.888041,0.000697
65,-0.355263,0.974754,0.000102
66,0.211942,0.974959,0.000601
67,-0.813147,0.906038,0.001106
68,2.294900,0.929094,0.002780
69,-8.766867,3.456643,0.013050
70,-8.523992,3.492823,0.012997
71,-8.734428,3.242079,0.013027
72,-7.931967,3.310696,0.012054
73,-2.839118,1.226086,0.004129
74,-2.607672,1.187366,0.003796
75,-2.316298,1.132021,0.003498
76,-2.144472,1.123859,0.003092
77,-2.009955,1.034795,0.003210
78,-1.598119,0.957743,0.002704
79,-0.231485,0.888822,0.001188
80,-1.125088,0.848545,0.001696
81,-0.836947,1.061432,0.001235
82,-0.956116,1.050972,0.001359
83,-0.663124,1.036566,0.001035
84,-0.673087,1.041207,0.000950
85,-0.902163,1.056237,0.001196
86,-0.875069,1.026101,0.001224
87,-0.796957,1.033869,0.001111
88,-0.673774,1.020061,0.000917
89,-1.058831,1.056187,0.001419
90,-1.019246,1.044785,0.001460
91,-1.078269,1.027261,0.001476
92,-0.748397,1.027748,0.001065
93,-1.155807,1.051623,0.002060
94,-0.660897,1.018091,0.001467
95,-0.940153,1.000143,0.001691
96,-0.320442,1.002001,0.000904
97,-1.378118,0.878952,0.001827
98,-1.187644,0.874291,0.001519
99,-1.216622,0.857115,0.001615
100,-0.968450,0.846654,0.001017
101,-1.109892,0.871695,0.001363
102,-0.755869,0.898126,0.000890
103,-0.514806,0.895024,0.000486
104,0.027112,0.866172,0.000341
105,-0.563618,0.859876,0.000528
106,-1.079042,0.878640,0.001196
107,-0.220101,0.888214,0.000142
108,-0.229804,0.858713,0.000048
109,0.264058,0.907616,0.000144
110,0.395504,0.940487,0.000242
111,0.670537,0.935769,0.000658
112,0.851080,0.948351,0.000822
113,0.414970,0.868665,0.000154
114,0.573530,0.890795,0.000281
115,0.480411,0.882293,0.000164
116,0.885241,0.882336,0.000762
117,0.417614,0.842400,0.000145
118,0.626358,0.849843,0.000321
119,0.384937,0.847094,0.000047
120,0.963269,0.846377,0.000855
121,0.572115,0.835942,0.000495
122,0.987094,0.845515,0.001087
123,1.178261,0.886212,0.001391
124,1.846014,0.915668,0.002414
125,0.576728,1.068568,0.000271
126,0.664774,1.121886,0.000402
127,0.964161,1.141145,0.000745
128,0.891051,1.229228,0.000879
129,0.872880,0.856389,0.001545
130,0.889683,0.878355,0.001752
131,1.306059,0.880388,0.002361
132,1.312548,0.966890,0.002470
133,0.495559,0.922295,0.000826
134,0.373295,0.918219,0.000588
135,0.694938,0.897864,0.001105
136,0.773837,1.005776,0.001222
137,0.117199,0.968510,0.000105
138,0.497733,1.016822,0.000563
139,0.533497,0.998251,0.000921
140,1.213719,1.036778,0.001563
141,1.671297,1.053178,0.002740
142,3.391156,1.052394,0.005137
143,2.438001,1.122609,0.003866
144,3.262066,1.107032,0.005236
145,0.555996,1.038381,0.000533
146,1.086273,1.032473,0.001211
147,0.740583,1.002818,0.000832
148,1.293430,1.031000,0.001676
149,0.543154,1.019762,0.000795
150,0.482131,1.008265,0.000786
151,0.568771,1.008647,0.000861
152,0.539106,1.022651,0.001012
153,0.899714,0.967942,0.001749
154,0.749813,0.953016,0.001844
155,1.178965,0.956307,0.002354
156,0.912595,0.986597,0.002106
157,0.961225,0.868190,0.002189
158,0.370371,0.926030,0.001694
159,1.050900,0.973829,0.002894
160,0.972258,0.984489,0.002564
161,1.976202,1.015836,0.003593
162,2.116989,1.049241,0.003696
163,2.041545,1.056692,0.003726
164,2.493096,1.048439,0.004298
165,1.245111,1.105499,0.002153
166,1.603547,1.126031,0.002576
167,1.317989,1.115870,0.002241
168,1.684102,1.133218,0.002663
169,0.938268,1.147702,0.001610
170,1.300504,1.170257,0.002141
171,0.994813,1.138578,0.001776
172,1.376139,1.176916,0.002318
173,1.224695,1.069770,0.002167
174,1.295219,1.097969,0.002291
175,1.410769,1.077652,0.002398
176,1.314490,1.095854,0.002320
177,1.374457,1.062926,0.002289
178,1.193482,1.082153,0.002170
179,1.711708,1.097022,0.002779
180,1.280434,1.042814,0.002401
181,2.297577,1.072686,0.003547
182,1.661748,1.059626,0.002986
183,2.309967,1.080831,0.003706
184,1.400969,0.996575,0.002395
185,1.158210,0.963141,0.002883
186,1.137289,0.912763,0.002855
187,0.727876,0.960767,0.002486
188,1.189453,0.916722,0.002187
189,-0.110804,1.040729,0.000711
190,0.077756,1.024278,0.000583
191,-0.303553,1.017749,0.000947
192,0.006053,0.971111,0.000597
193,-0.776503,1.030891,0.001973
194,-0.672728,1.008614,0.001897
195,-0.820355,0.966539,0.001994
196,-0.673094,0.950744,0.001740
197,1.213538,0.947072,0.001601
198,1.425209,1.009750,0.002026
199,1.682347,0.973024,0.002353
200,1.616221,1.027066,0.002363
201,6.044056,1.377731,0.009013
202,5.970737,1.391336,0.008941
203,6.569082,1.509315,0.009913
204,6.404597,1.554276,0.009815
205,2.506171,0.976256,0.003796
206,1.513358,0.925024,0.002346
207,1.421655,0.984085,0.002315
208,1.521733,0.980195,0.002260
209,0.074461,0.846482,0.000291
210,-0.440160,0.840098,0.000482
211,0.034679,0.921259,0.000451
212,0.035195,0.963171,0.000283
213,8.652088,4.279216,0.013464
214,8.566393,4.237031,0.013334
215,8.360072,4.307535,0.013056
216,8.894675,4.428269,0.013793
217,4.545352,1.852972,0.006952
218,4.255125,1.727354,0.006473
219,3.898044,1.626751,0.005965
220,3.931442,1.648690,0.005921
221,4.184600,1.328495,0.005930
222,3.982536,1.291765,0.005713
223,3.905428,1.264538,0.005467
224,3.125760,1.187623,0.004413
225,1.919479,1.071623,0.001985
226,1.413572,1.091524,0.001383
227,1.065576,1.088796,0.000730
228,0.832804,1.086636,0.000556
229,0.027884,1.047415,0.000745
230,-0.622379,1.047606,0.001651
231,-0.586993,1.049840,0.001703
232,-1.072977,1.065774,0.002284
233,-0.400858,1.041092,0.001394
234,-0.827800,1.043753,0.002066
235,-0.842239,1.037725,0.002058
236,-0.903703,1.037483,0.002206
237,-0.769142,1.063878,0.001801
238,-1.090001,1.038579,0.002486
239,-2.017032,1.053578,0.003672
240,-1.767125,1.017090,0.003315
241,-0.738250,1.050272,0.001795
242,-0.850081,1.034314,0.002096
243,-0.963299,1.031254,0.002151
244,-1.220860,1.029432,0.002535
245,-0.988230,1.050295,0.002077
246,-1.464823,1.056946,0.002639
247,-1.227630,1.046201,0.002322
248,-2.117665,1.027387,0.003336
249,-1.511793,1.042543,0.002582
250,-2.201725,1.023278,0.003510
251,-2.465549,1.032349,0.003621
252,-3.088893,1.038228,0.004458
253,-1.200519,0.873616,0.001529
254,-1.619707,0.891584,0.001990
255,-1.439499,0.861630,0.001628
256,-2.065460,0.940572,0.002460
257,-1.057786,1.013706,0.000841
258,-0.847329,1.013592,0.000524
259,-1.034510,1.000761,0.000739
260,-0.997704,1.064330,0.000764
261,-1.014382,1.108446,0.000501
262,-1.007107,1.140145,0.000579
263,-1.428117,1.120912,0.001301
264,-1.326803,1.113490,0.001147
265,-0.643877,1.050667,0.000566
266,-0.458500,1.050397,0.000663
267,-0.965018,1.062400,0.000032
268,-0.948194,1.060758,0.000094
269,-1.091342,1.008019,0.000274
270,-1.100157,0.952246,0.000342
271,-1.713338,0.972280,0.001438
272,-1.466525,0.957402,0.001340
273,-1.061135,1.017316,0.000113
274,-1.806948,1.010044,0.001006
275,-1.693564,0.966391,0.001051
276,-1.998077,0.980008,0.001566
277,-1.511795,1.012698,0.000817
278,-2.044556,0.996482,0.001543
279,-1.716165,0.928734,0.001268
280,-1.852107,0.947376,0.001446
281,-1.165663,1.024864,0.000489
282,-1.304697,1.011466,0.000718
283,-1.347859,0.984532,0.000777
284,-1.546737,0.991590,0.001039
285,-5.201821,1.253380,0.006894
286,-5.432251,1.248435,0.007382
287,-4.362174,0.983708,0.005564
288,-4.128190,0.973322,0.005396
289,-3.652158,1.182475,0.004742
290,-2.346237,1.018572,0.002851
291,-1.846008,1.004072,0.001965
292,-1.114735,0.971515,0.000958
293,0.257330,1.002768,0.000752
294,0.608080,1.001388,0.001298
295,0.398503,1.041318,0.000835
296,0.649018,1.000257,0.001217
297,0.966576,0.968153,0.002488
298,0.630927,1.009104,0.002007
299,0.610704,1.011179,0.001694
300,0.123779,1.007888,0.000912
301,0.885866,0.995835,0.001458
302,0.451489,1.053096,0.000726
303,0.334042,1.063062,0.000242
304,0.048106,1.066946,0.000211
305,0.579677,0.885674,0.001187
306,0.045209,0.984392,0.000016
307,-0.220878,0.885598,0.000376
308,0.034348,1.025453,0.000355
309,5.344954,2.123558,0.007808
310,5.469458,2.174603,0.007874
311,4.754677,1.940795,0.006814
312,5.063322,1.957244,0.007061
313,4.294006,1.896047,0.006465
314,4.493169,1.960173,0.006658
315,3.953215,1.793788,0.005902
316,4.561958,2.040538,0.006701
317,6.827294,2.826693,0.010173
318,7.099588,2.926114,0.010624
319,7.343653,3.055489,0.010859
320,6.969275,2.861190,0.010377
321,19.001270,11.071074,0.029191
322,19.372829,10.520079,0.029806
323,20.966621,11.203632,0.032125
324,20.784184,11.007054,0.031907
325,169.748603,898.950605,0.255597
326,189.052129,1406.636953,0.282311
327,193.499372,1552.496471,0.288197
328,197.446755,1682.529511,0.293536
329,110.391296,360.133452,0.169741
330,95.616918,265.012356,0.147500
331,86.534183,215.772682,0.133749
332,78.445667,180.315049,0.121333
333,63.942842,114.911584,0.099822
334,54.169137,82.406159,0.084394
335,33.492615,35.415450,0.052710
336,11.331433,7.049171,0.017780
337,13.135597,6.386999,0.020594
338,-1.642775,11.138578,0.003014
339,-12.477139,15.710050,0.019612
340,-22.347900,21.510655,0.035124
341,-2.105140,2.830641,0.003022
342,-3.052065,2.751317,0.004609
343,-6.908495,4.105339,0.010697
344,-13.670449,8.051075,0.021104
345,-5.253309,1.928028,0.008067
346,-8.112205,2.673094,0.012529
347,-10.598530,3.731879,0.016559
348,-15.617601,6.358731,0.024353
349,-5.569178,2.091525,0.008794
350,-5.884936,2.069091,0.009169
351,-8.025905,2.848239,0.012582
352,-12.971971,4.901925,0.020234
353,-7.093011,1.849199,0.010475
354,-9.691448,2.558135,0.014578
355,-11.924176,3.458013,0.017958
356,-16.822739,6.040471,0.025701
357,-16.884649,6.170528,0.025814
358,-19.297753,7.912587,0.029669
359,-24.475339,11.871738,0.037579
360,-29.407802,17.554460,0.045761
361,121.989966,832.930522,0.186177
362,104.114766,567.814216,0.159385
363,98.944429,519.039831,0.151760
364,81.181607,346.902939,0.124818
365,41.098710,82.243379,0.063505
366,34.399717,61.149635,0.053223
367,24.313224,36.467860,0.037405
368,12.682018,17.493481,0.019363
369,3.385466,2.291902,0.005554
370,0.476826,1.541447,0.001140
371,-1.779274,1.233203,0.002564
372,-6.656071,1.471856,0.010092
373,-4.730186,1.302319,0.007115
374,-7.185270,1.615979,0.010817
375,-11.375025,3.136033,0.017545
376,-19.223065,7.938100,0.029629
377,-5.816304,1.672521,0.008787
378,-8.158565,2.371036,0.012424
379,-10.210791,3.221100,0.015595
380,-15.244787,6.091615,0.023593
381,-3.414598,0.986946,0.004315
382,-3.840678,0.994310,0.004970
383,-6.634744,1.470263,0.009206
384,-11.588526,3.375918,0.017181
385,-7.182335,1.684837,0.009614
386,-9.810129,2.650253,0.013858
387,-12.785595,3.851667,0.018419
388,-17.712705,7.335814,0.026375
389,-11.441262,3.536240,0.016741
390,-12.861809,4.363056,0.019004
391,-16.674685,6.729168,0.025064
392,-22.609579,12.108620,0.034359
393,-20.511890,10.570616,0.031841
394,-26.739891,17.879189,0.041763
395,-30.782602,23.470416,0.048430
396,-33.554728,27.595079,0.052346
397,-33.010104,26.210771,0.051920
398,-35.780311,29.783532,0.055937
399,-33.994911,27.222105,0.053223
400,-33.943842,27.153505,0.053314
401,79.507747,327.506407,0.122140
402,71.792972,272.567338,0.110729
403,60.445340,194.364113,0.093449
404,38.214705,81.668975,0.058998
405,15.864021,15.146050,0.023965
406,8.938489,6.768260,0.013054
407,5.956945,4.540936,0.008591
408,1.593146,2.271837,0.001570
409,-3.833856,2.089811,0.005838
410,-3.215009,1.478492,0.004906
411,-4.435367,1.289864,0.006744
412,-7.232889,1.999930,0.011287
413,-6.131199,1.896873,0.008775
414,-9.055909,3.118240,0.013239
415,-12.369123,5.632653,0.018411
416,-18.891838,12.161227,0.028782
417,-5.773373,1.563283,0.007743
418,-6.265781,1.761954,0.008488
419,-7.821815,2.431866,0.011045
420,-11.754992,4.435035,0.017120
421,-6.321020,1.640202,0.008921
422,-8.000955,2.171448,0.011630
423,-9.846410,3.092978,0.014682
424,-14.415078,6.011341,0.021811
425,-7.887367,2.213320,0.011968
426,-7.626685,2.401028,0.011613
427,-9.569232,3.521000,0.014769
428,-14.257047,6.907315,0.022135
429,-5.338437,1.709730,0.008234
430,-7.119385,2.317177,0.011088
431,-8.956928,3.139782,0.013973
432,-13.171619,5.806734,0.020820
433,-6.133251,2.137445,0.009747
434,-6.499905,2.302071,0.010447
435,-8.947437,3.210898,0.014193
436,-13.059751,5.859093,0.020873
437,-14.285444,6.814050,0.022358
438,-20.417472,13.044211,0.032254
439,-24.635795,18.235545,0.038815
440,-27.385754,22.621246,0.043199
441,5.510133,38.762137,0.008652
442,-0.158041,38.907437,0.000291
443,-3.888761,37.251578,0.006351
444,-10.224375,32.746293,0.016277
445,-8.643471,26.311529,0.013238
446,-11.070230,25.337693,0.016853
447,-14.478197,25.192523,0.022779
448,-19.292285,23.851896,0.030012
449,3.987800,3.884343,0.006729
450,2.768874,3.771834,0.004782
451,2.808947,4.459552,0.004734
452,-1.703804,6.497051,0.002505
453,224.878193,3854.144956,0.331340
454,235.989800,6385.689641,0.345168
455,231.248836,6231.875797,0.338921
456,213.430033,4288.070751,0.315057
457,98.840330,368.309175,0.152253
458,77.832908,234.552275,0.120146
459,65.493328,180.075879,0.101312
460,51.359417,133.068338,0.079164
461,16.071770,12.855173,0.025135
462,10.961654,7.878631,0.017205
463,6.134753,5.669264,0.009567
464,-0.932934,4.342476,0.001507
465,-2.330879,3.140102,0.003674
466,-11.586243,4.232300,0.017963
467,-20.124086,7.481691,0.031632
468,-32.961316,15.833507,0.051481
469,-20.782469,7.356239,0.032835
470,-23.461671,8.867677,0.036855
471,-29.612138,13.401231,0.046727
472,-39.990511,23.013520,0.062885
473,-15.683321,4.360684,0.024427
474,-22.328897,7.554419,0.034839
475,-26.522881,10.608760,0.041617
476,-36.048371,18.353995,0.056477
477,-9.866704,2.226033,0.014651
478,-9.753928,2.187383,0.014577
479,-12.340229,2.938028,0.018587
480,-17.691133,5.098264,0.027069
481,-12.360455,2.962759,0.018349
482,-16.769556,4.788468,0.025687
483,-21.196425,6.933783,0.032464
484,-29.356205,12.632456,0.045596
485,-11.608717,3.391243,0.018027
486,-9.948931,2.691755,0.015662
487,-11.775243,3.104941,0.018564
488,-16.561859,4.997755,0.026032
489,4.654006,8.989016,0.007035
490,5.445794,14.678575,0.008101
491,10.639671,30.793383,0.016050
492,-1.074043,19.812228,0.002117
493,184.123478,4232.521224,0.274732
494,181.440332,4000.533449,0.271109
495,171.850429,3295.848519,0.257392
496,146.057049,1991.577818,0.220891
497,89.231433,492.943144,0.138313
498,69.628518,351.693050,0.108194
499,47.821448,201.397207,0.074472
500,18.493427,80.929666,0.028838
501,4.043328,5.442765,0.006651
502,0.295390,2.894979,0.000570
503,-5.590127,2.096415,0.008606
504,-15.052509,3.986809,0.023720
505,-5.526218,1.474528,0.008114
506,-10.081830,2.300844,0.015592
507,-14.021734,3.532100,0.021697
508,-23.418385,9.175914,0.036709
509,51.875876,167.690463,0.081208
510,63.478112,251.748585,0.098564
511,49.314329,184.026125,0.076590
512,23.682295,82.710033,0.036562
513,3.601533,5.504605,0.006018
514,-3.690788,2.329099,0.005549
515,-9.826335,2.304721,0.015315
516,-20.001913,5.813419,0.031170
517,-11.014856,2.372019,0.017577
518,-11.944216,2.765229,0.019149
519,-16.609024,5.108186,0.026796
520,-26.020065,11.973645,0.041280
521,-13.094094,3.992838,0.020414
522,-17.849278,6.838891,0.027997
523,-22.153914,10.463994,0.034938
524,-31.671546,20.258834,0.049825
525,-31.493701,20.115932,0.049095
526,-36.209616,26.142802,0.056729
527,-43.784599,38.586814,0.068599
528,-53.380779,56.930355,0.083738
529,-14.307138,4.431341,0.022115
530,-16.726830,5.804474,0.026120
531,-20.686478,8.394096,0.032290
532,-27.912552,15.469707,0.043920
533,-16.533765,5.772447,0.026146
534,-16.135853,6.067498,0.025681
535,-20.347641,9.204034,0.032359
536,-28.168442,17.336392,0.044676
537,-19.476516,7.948622,0.030031
538,-25.709859,13.909131,0.040131
539,-30.482705,19.676680,0.047689
540,-40.116741,33.540218,0.062596
541,-20.468029,9.136841,0.031975
542,-21.549477,9.975219,0.033582
543,-25.771923,14.139045,0.040596
544,-34.520087,24.379784,0.054023
545,-13.978815,4.926486,0.021555
546,-16.929846,6.831613,0.026396
547,-20.247301,9.598165,0.031837
548,-28.234920,17.111849,0.044271
549,-9.867288,3.242933,0.014983
550,-10.308104,3.424251,0.015930
551,-13.353917,4.932564,0.020658
552,-19.337503,9.049490,0.030289
553,-13.183707,4.619284,0.020007
554,-19.176646,8.558896,0.029685
555,-24.208325,12.777671,0.037578
556,-33.369974,23.480391,0.052296
557,-29.782092,18.221866,0.046091
558,-31.868942,21.567115,0.050095
559,-38.727041,30.785343,0.060790
560,-46.806896,45.856102,0.074073
561,-6.645806,1.913751,0.010088
562,-8.228849,2.451634,0.012605
563,-10.352448,3.245822,0.016018
564,-15.008499,5.738777,0.023395
565,-9.374016,3.199834,0.014443
566,-12.150251,4.691186,0.018896
567,-14.426356,6.210120,0.022665
568,-20.134976,10.481644,0.031643
569,46.308065,111.158262,0.071785
570,40.933248,94.486517,0.063447
571,43.178930,109.840192,0.066717
572,40.592818,115.362421,0.062694
573,34.703575,83.436703,0.053745
574,30.322738,83.103966,0.046616
575,26.564966,81.818244,0.040701
576,18.959003,80.087262,0.028909
577,10.369757,19.729535,0.016281
578,7.925197,13.493861,0.012236
579,4.088896,12.725769,0.006335
580,-1.956334,14.222696,0.003404
581,-2.173038,1.719811,0.002967
582,-3.206356,1.683971,0.004780
583,-5.228635,1.859764,0.007874
584,-8.964533,2.651743,0.013866
585,-5.281347,1.465010,0.007944
586,-8.053391,1.981267,0.012416
587,-10.504851,2.705362,0.016298
588,-16.313725,4.721790,0.025396
589,42.100657,137.268064,0.065325
590,48.637256,207.161258,0.075097
591,44.157178,205.367517,0.067988
592,28.213844,142.458962,0.043309
593,22.937530,116.641817,0.034892
594,4.574435,71.222728,0.006707
595,-2.498676,54.457175,0.004599
596,-14.381842,34.076786,0.023004
597,-12.035026,24.082275,0.019124
598,-15.300362,20.842682,0.024544
599,-23.813644,20.931301,0.037754
600,-34.108878,23.599233,0.054057
601,-25.412329,12.891646,0.040174
602,-32.193881,17.936111,0.051598
603,-39.028830,22.659450,0.061961
604,-45.284753,29.606223,0.072258
605,-29.581021,13.724516,0.047150
606,-34.706840,18.082040,0.055628
607,-36.716631,20.659869,0.058450
608,-39.837521,23.132646,0.063444
609,-34.515707,19.638351,0.054674
610,-36.402533,22.275194,0.058117
611,-38.688108,23.915775,0.061671
612,-41.376866,25.664229,0.065616
613,-33.987373,17.272248,0.054080
614,-39.477726,22.501272,0.062777
615,-40.379155,24.100156,0.064510
616,-42.823745,25.076852,0.067524
617,-40.215009,22.001637,0.063493
618,-42.693406,24.940584,0.067653
619,-44.030678,26.790002,0.070210
620,-45.843231,28.136942,0.072353
621,-43.481300,23.689882,0.067790
622,-46.929986,28.729793,0.073846
623,-47.876769,30.005820,0.075094
624,-50.810750,32.841657,0.079585
625,-31.663136,12.993172,0.049068
626,-41.061587,22.812416,0.065028
627,-42.616896,24.099286,0.066704
628,-46.664676,28.879628,0.073446
629,-32.396276,13.250251,0.050213
630,-39.656314,21.089971,0.062949
631,-41.388182,22.248049,0.064890
632,-44.383810,25.679779,0.069787
633,-29.795017,12.061287,0.046660
634,-37.385697,19.050124,0.059098
635,-40.755710,22.476716,0.064479
636,-43.568689,25.655716,0.068422
637,-15.186010,4.288065,0.024184
638,-18.165786,5.687370,0.028892
639,-20.256585,6.757004,0.032517
640,-26.789759,10.739652,0.042525
641,-12.451263,3.159702,0.020088
642,-13.786437,3.558096,0.022180
643,-17.080836,5.046132,0.027506
644,-24.369186,8.744592,0.038855
645,-20.928117,6.504756,0.033408
646,-29.709002,11.917017,0.047235
647,-33.231291,15.411173,0.052880
648,-38.714102,19.868586,0.061513
649,-33.066697,14.172574,0.052179
650,-35.440171,16.624623,0.056094
651,-37.252185,17.905231,0.058586
652,-39.176341,19.255609,0.061965
653,-33.409041,14.325552,0.051887
654,-36.102195,18.066482,0.057035
655,-40.111466,20.192105,0.062888
656,-39.931759,21.349235,0.063267
657,-17.734638,5.229598,0.027670
658,-23.115699,8.294729,0.036123
659,-28.381137,11.356280,0.044289
660,-33.545129,15.251505,0.052254
661,-20.724201,6.672284,0.032360
662,-26.066363,9.702873,0.040673
663,-28.399058,11.555995,0.044507
664,-31.346089,13.490177,0.048923
665,-29.882322,11.928250,0.046628
666,-34.723817,15.923706,0.054377
667,-35.799646,17.356260,0.056704
668,-39.585616,20.030301,0.061868
669,-29.101057,11.340685,0.045405
670,-37.839681,18.564555,0.059340
671,-37.139188,17.983430,0.058161
672,-37.490848,18.088815,0.058606
673,-29.207750,11.245738,0.044575
674,-32.555105,14.024474,0.050220
675,-34.235923,15.131790,0.052422
676,-34.556256,15.758203,0.054077
677,-17.072050,5.827190,0.023568
678,-16.771289,5.603117,0.023627
679,-20.362697,7.123280,0.029119
680,-25.822171,10.055006,0.038359
681,-8.557470,35.085250,0.000712
682,-13.090914,41.643074,0.007354
683,-18.180942,37.236141,0.016368
684,-24.310772,28.962820,0.028068
685,-13.735618,11.354975,0.015191
686,-19.131493,12.924454,0.023788
687,-24.630937,13.410824,0.033799
688,-31.028143,15.222466,0.044675
689,-22.177100,9.094872,0.032250
690,-33.118227,15.353382,0.048918
691,-33.154687,15.262514,0.050504
692,-37.050791,17.665436,0.057049
693,-26.943348,9.996892,0.041469
694,-35.524389,16.100611,0.055377
695,-34.366421,15.336279,0.054098
696,-37.819742,18.110397,0.060093
697,-29.019124,10.919462,0.045692
698,-36.329855,16.912271,0.058014
699,-35.868232,16.748096,0.057195
700,-37.047808,18.037659,0.059556
701,-31.042417,12.273682,0.049375
702,-35.035511,16.982556,0.056886
703,-35.518964,16.662598,0.057311
704,-32.908488,14.802586,0.053389
705,-29.825700,11.728597,0.047530
706,-34.087591,15.909827,0.054856
707,-35.718806,16.590794,0.057431
708,-35.657218,16.844188,0.057799
709,-27.091726,10.028861,0.044000
710,-34.709287,15.465759,0.055619
711,-34.368612,15.531625,0.055559
712,-36.634818,17.117723,0.059174
713,-23.514195,7.659904,0.037790
714,-32.319487,12.890752,0.051436
715,-31.041530,12.892159,0.050348
716,-36.301769,17.055301,0.058450
717,-24.781447,9.174507,0.040673
718,-34.123913,14.537178,0.054572
719,-33.891353,14.546063,0.054702
720,-36.493753,16.679111,0.058627
721,-27.883992,10.653544,0.045624
722,-34.455105,15.327997,0.055733
723,-34.847265,15.009937,0.055639
724,-35.648987,16.765675,0.057722
725,-23.606791,7.515427,0.038050
726,-32.600657,14.530143,0.053294
727,-34.386832,13.975209,0.054545

